Transform-Invariant Generative Ray Path Sampling for Efficient Radio Propagation Modeling

Ray tracing has become a standard for accurate radio propagation modeling, but suffers from exponential computational complexity, as the number of candidate paths scales with the number of objects raised to the interaction order. This bottleneck limits its use in large-scale or real-time applications, forcing traditional tools to rely on heuristics that reduce path candidates at the cost of potentially reduced accuracy. To overcome this limitation, we propose a machine-learning-assisted framework that replaces exhaustive path searching with intelligent sampling via Generative Flow Networks. Applying these generative models to this domain presents challenges, particularly sparse rewards due to the rarity of valid paths, which can lead to convergence failures and trivial solutions when evaluating high-order interactions in complex environments. To ensure robust learning and efficient exploration, our framework incorporates three key components. First, an \emph{experience replay buffer} captures and retains rare valid paths. Second, a uniform exploratory policy improves generalization and prevents overfitting to simple geometries. Third, a physics-based action masking strategy filters out physically impossible paths before the model considers them. Validated on idealized street-canyon scenarios, our model achieves substantial speedups over exhaustive search -- up to $10\times$ faster on GPU and $100\times$ faster on CPU -- while maintaining high coverage accuracy and successfully uncovering complex propagation paths. However, out-of-distribution evaluations on real-world Manhattan street geometries reveal that generalizing to substantially different urban morphologies requires further advancement in model capacity or alternative training strategies. Source code, tests, and a tutorial are available at https://github.com/jeertmans/sampling-paths.

==> data/action_masking_and_weighting/o1_am0_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.561582326889038086e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.365000152587890625e+01
2.000000000000000000e+03,8.034463971853256226e-02,9.999999046325683594e+00,4.433333587646484375e+01,5.956000137329101562e+01
3.000000000000000000e+03,6.025217846035957336e-02,1.480000019073486328e+01,5.583333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,7.386217266321182251e-02,2.210000038146972656e+01,6.666666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.615720570087432861e-02,3.060000228881835938e+01,7.566667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,4.029615968465805054e-02,3.660000228881835938e+01,7.966667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.426471769809722900e-01,4.059999847412109375e+01,8.383333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+03,9.822102636098861694e-02,4.460000228881835938e+01,8.133333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+03,1.694327685981988907e-03,4.520000076293945312e+01,7.933333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.082220911979675293e-02,4.820000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.369046747684478760e-01,4.800000000000000000e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.208880245685577393e-01,5.019999694824218750e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.541822850704193115e-02,5.120000076293945312e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.842544555664062500e-02,5.380000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.453318476676940918e-02,5.320000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+04,9.441014379262924194e-03,5.640000152587890625e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,5.525867640972137451e-02,5.710000228881835938e+01,9.166666412353515625e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.449496448040008545e-01,5.600000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+04,3.385943174362182617e-02,5.550000000000000000e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.234585717320442200e-01,5.709999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.239362172782421112e-03,5.859999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+04,5.041850358247756958e-02,5.820000076293945312e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.289508134126663208e-01,6.049999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.357314884662628174e-01,5.839999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,8.349400758743286133e-02,5.920000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,9.397000394528731704e-05,5.879999923706054688e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,4.645368084311485291e-03,6.140000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,3.940744325518608093e-02,5.849999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,9.500817209482192993e-02,6.039999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.127128584310412407e-03,6.070000076293945312e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.377493590116500854e-02,6.390000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.095123123377561569e-02,6.219999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.411077678203582764e-01,5.839999771118164062e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+04,9.295339137315750122e-02,6.120000457763671875e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.314324826002120972e-01,6.359999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.600000000000000000e+04,9.235835820436477661e-02,6.450000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,2.402105135843157768e-03,6.369999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.185938864946365356e-01,6.569999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.503355614840984344e-02,6.090000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.099761873483657837e-01,6.190000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.134566813707351685e-01,6.250000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.218261688947677612e-02,6.650000000000000000e+01,9.233332824707031250e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.705891918390989304e-03,6.620000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+04,7.240087725222110748e-03,6.409999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.197349373251199722e-02,6.500000000000000000e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.210631132125854492e-02,6.469999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.788661479949951172e-01,6.440000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.903339475393295288e-01,6.920000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,8.664675801992416382e-02,6.540000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+04,4.857846349477767944e-02,6.779998779296875000e+01,9.500000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.110874637961387634e-01,6.650000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,7.607252895832061768e-02,6.610000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.552433907985687256e-01,6.780000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.452447939664125443e-02,6.920000457763671875e+01,9.383333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,8.602625457569956779e-04,6.790000152587890625e+01,9.266666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.447951071895658970e-03,6.960000610351562500e+01,9.350000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.140872836112976074e-02,7.020000457763671875e+01,9.216667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,7.979267276823520660e-03,7.119999694824218750e+01,9.316666412353515625e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.734688580036163330e-01,6.890000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.008493006229400635e-01,6.700000762939453125e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.500303685665130615e-01,7.139999389648437500e+01,9.383333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,6.177607551217079163e-02,6.950000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.300000000000000000e+04,7.280598394572734833e-03,7.089999389648437500e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.818640537559986115e-04,7.050000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.307809539139270782e-02,7.169999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.442847169935703278e-03,7.109999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.248705551028251648e-02,6.740000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,9.498254954814910889e-02,6.740000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.608243733644485474e-01,6.900000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.628746092319488525e-01,7.020000457763671875e+01,9.483333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.708861768245697021e-02,7.200000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.897282302379608154e-01,7.390000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,7.592637120978906751e-05,6.990000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.896818565204739571e-03,7.140000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,4.692096635699272156e-02,6.980000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.587956842035055161e-03,7.090000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,6.647883355617523193e-02,7.089999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.487428322434425354e-03,7.530000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.161166653037071228e-02,7.200000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,4.956547170877456665e-02,6.869999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.723726868629455566e-01,7.509999847412109375e+01,9.433333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.944984833244234324e-04,7.740000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.065072210622020066e-04,7.360000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.354520618915557861e-01,6.850000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.365792453289031982e-01,6.919999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.462903339415788651e-03,7.409999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.620431691408157349e-02,7.090000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.523098722100257874e-02,7.239999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.287431597709655762e-01,7.419998931884765625e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.259619325399398804e-02,6.970000457763671875e+01,9.450000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.054236739873886108e-01,7.319999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,4.498287290334701538e-02,7.090000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,5.931301275268197060e-04,7.239999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.835371345281600952e-02,7.169999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.132263801991939545e-02,7.480000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.731989860534667969e-02,7.109999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
9.700000000000000000e+04,3.085924079641699791e-03,7.700000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,7.489453256130218506e-02,7.400000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.074682455509901047e-02,7.080000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.186141520738601685e-01,7.369998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,2.641593851149082184e-02,7.660000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,6.946970522403717041e-02,7.340000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.922449819743633270e-02,7.380000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.729523241519927979e-01,7.130000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.769720111042261124e-03,7.650000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.105218663928098977e-05,7.200000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.003582030534744263e-03,7.480000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.422864496707916260e-01,7.330000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.953731454908847809e-02,7.459999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,9.672957658767700195e-02,7.159999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.291672725230455399e-03,7.469999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,4.568580698105506599e-05,7.680000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.130000000000000000e+05,6.068532541394233704e-02,7.180000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,5.379694048315286636e-04,7.369998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.650100341066718102e-03,7.470000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,8.449012041091918945e-02,7.960000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,5.888083204627037048e-02,7.590000915527343750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,9.004238247871398926e-02,7.889999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.337831497192382812e-01,7.500000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,3.225508407922461629e-05,7.349999237060546875e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,4.936865530908107758e-03,7.959999084472656250e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,3.308586031198501587e-02,7.519999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,6.939181685447692871e-02,7.330000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,8.416331559419631958e-02,7.390000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.515656411647796631e-01,7.500000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.015872955322265625e-02,7.680000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,7.526960689574480057e-05,8.050000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,2.530981437303125858e-04,7.539999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.129007712006568909e-01,7.819999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,5.256514414213597775e-04,7.669999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,4.782475531101226807e-03,7.690000915527343750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.563944552093744278e-03,7.860000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.479378506541252136e-02,7.580000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.472989144735038280e-04,7.980000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.408443979220464826e-04,8.140000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.677465766668319702e-02,7.550000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.168544664978981018e-01,8.080000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.435053095221519470e-03,7.640000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.085442006587982178e-01,7.809999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.925118803977966309e-02,7.919999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,2.921330556273460388e-02,8.050000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.552003622055053711e-01,7.650000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,6.410082569345831871e-04,8.100000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.414518570527434349e-03,7.960000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,9.769885241985321045e-02,7.930000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,4.945427644997835159e-04,8.209999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,5.268785171210765839e-04,7.590000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.129268319346010685e-03,7.289999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.485280226916074753e-04,7.670000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,2.067448198795318604e-02,7.830000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,5.707979947328567505e-02,7.889999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,2.285820543766021729e-01,7.359999084472656250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.005911231040954590e-01,7.999999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,5.093292202218435705e-06,8.069998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.120014116168022156e-03,7.389999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,5.048942938446998596e-02,8.209999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.673489002016140148e-06,7.689999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.203100562095642090e-01,8.019998931884765625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.355332555249333382e-03,8.080000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.321191277587786317e-05,7.959999084472656250e+01,9.833333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.844009764492511749e-04,7.719999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.289707064628601074e-01,8.150000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,6.481966469436883926e-03,7.990000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,8.815749734640121460e-02,8.359999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.105620689690113068e-02,7.130000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.621343592181801796e-03,8.340000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,9.838402911555022001e-05,7.909999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,6.273450562730431557e-04,8.110000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.690000000000000000e+05,5.018578842282295227e-03,7.750000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,7.791229290887713432e-04,8.759999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,3.920134622603654861e-04,7.540000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.539307413622736931e-05,7.730000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.436810847371816635e-02,7.969999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.753427438437938690e-02,7.669999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.750000000000000000e+05,6.958697736263275146e-02,8.169999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,6.388401985168457031e-02,7.850000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.318328768014907837e-01,7.879999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,5.557890981435775757e-04,8.169999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,3.756685327971354127e-05,7.939999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.619415432214736938e-01,7.939999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,5.375913903117179871e-02,8.280000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.034066546708345413e-02,8.350000000000000000e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,3.431363403797149658e-02,8.090000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.840000000000000000e+05,4.868825525045394897e-02,8.450000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.595968962647020817e-03,8.400000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,7.318762131035327911e-03,8.129999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.142123248428106308e-03,8.369999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,7.388274185359477997e-03,7.419998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.492833137512207031e-01,8.120000457763671875e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.203187836334109306e-03,7.830000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,7.228422164916992188e-02,7.809999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,6.879848241806030273e-02,7.970000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.478664763271808624e-02,7.659999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.726030234247446060e-03,8.119999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,6.111529469490051270e-02,8.180000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.272363543510437012e-01,7.630000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.222262158989906311e-01,7.959999084472656250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,8.922019600868225098e-02,7.959999084472656250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,3.625059872865676880e-02,8.209999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,8.768004179000854492e-02,8.350000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.755661844275891781e-04,7.739999389648437500e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.308246039319783449e-04,7.869999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.088602006435394287e-02,7.740000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,9.210170246660709381e-03,8.479999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.518282480537891388e-02,8.219999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.060000000000000000e+05,4.107354208827018738e-03,7.559999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,9.415545500814914703e-03,8.109999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.914378663059324026e-04,7.700000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,5.042497068643569946e-04,8.190000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.172745972871780396e-02,7.960000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.113890051841735840e-01,8.090000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,4.513096791924908757e-05,8.010000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.272502839565277100e-01,8.290000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.007750779390335083e-01,7.610000610351562500e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.192418672144412994e-02,8.529999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,3.013202175498008728e-02,8.319999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.045863777399063110e-01,7.960000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.844412690843455493e-05,7.559999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.233141958713531494e-01,8.450000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.496242687106132507e-03,7.910000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.544820368289947510e-01,8.250000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.270228229463100433e-03,8.080000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.405479922890663147e-02,8.239999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.929928213357925415e-01,8.119999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,2.652157843112945557e-01,8.119999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.260000000000000000e+05,3.914310783147811890e-02,7.689999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,5.184646579436957836e-04,7.750000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,3.453870303928852081e-03,8.019998931884765625e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.126806974411010742e-02,7.930000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,5.803805775940418243e-03,8.280000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,4.431374371051788330e-03,7.889999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.655803498579189181e-05,7.889999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,6.876634433865547180e-04,8.089998626708984375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.251806133950594813e-05,8.219999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.599662646185606718e-04,8.050000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,9.297424554824829102e-02,7.830000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.601257339119911194e-02,8.059999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.007207408547401428e-01,8.180000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.443450746592134237e-04,8.180000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.100566121749579906e-03,8.019998931884765625e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.473297476768493652e-01,8.039999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,2.487304061651229858e-02,8.190000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.105660270899534225e-03,8.390000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.372524537146091461e-02,8.280000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,2.272717058658599854e-01,8.210000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,7.814139127731323242e-02,7.819999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.162443161010742188e-01,8.569999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.589403254911303520e-03,8.489999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.261812299489974976e-01,8.280000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,5.773670226335525513e-02,8.439999389648437500e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.696651790756732225e-05,7.730000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.254018783569335938e-01,8.309999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.110105219297111034e-04,8.080000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.763695105910301208e-02,8.539999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.424756348133087158e-01,7.730000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.590321898460388184e-01,8.110000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.861762885004281998e-03,8.159999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.938691340386867523e-02,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.796876788139343262e-01,8.180000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.937836036086082458e-02,8.050000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,9.241253137588500977e-02,8.469999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.620000000000000000e+05,9.990375488996505737e-03,8.219999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.435626149177551270e-01,7.999999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,6.593733094632625580e-03,8.100000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.650000000000000000e+05,8.293887972831726074e-02,8.050000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.012744149193167686e-03,7.990000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.400600969791412354e-01,8.080000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.995221573859453201e-03,7.969999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.134639978408813477e-01,8.489999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.323525354266166687e-04,8.069998931884765625e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.280195574508979917e-04,8.269999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,7.924271374940872192e-02,8.109999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,8.984640985727310181e-02,7.979999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,3.826385363936424255e-04,7.980000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.312754280865192413e-02,7.889999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.971429586410522461e-02,8.060000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.698806226253509521e-01,8.360000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.079279720783233643e-02,8.340000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.166224718093872070e-01,8.040000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+05,6.759808957576751709e-02,7.800000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,4.491418302059173584e-01,7.930000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,7.061075302772223949e-04,7.939999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.341273986734449863e-04,8.790000915527343750e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,4.911837354302406311e-02,8.289999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,3.658661842346191406e-01,7.860000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.859509527683258057e-02,7.949999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.980337202548980713e-01,8.290000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.572165638208389282e-01,7.960000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.433423214824870229e-04,8.509999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.073767594993114471e-02,8.019998931884765625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,5.648125661537051201e-04,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.079373691231012344e-03,8.390000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,7.218824326992034912e-02,8.269999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.406630225479602814e-03,8.190000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,9.022209048271179199e-02,8.630000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,3.711116034537553787e-03,8.130000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.128591969609260559e-01,8.369999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.856955001130700111e-03,7.830000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,2.812655176967382431e-03,8.280000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,8.493306115269660950e-03,8.059999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.493244245648384094e-02,8.450000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.445489633828401566e-03,8.150000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.775635967031121254e-03,8.319999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.672789990901947021e-02,8.150000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.789330155588686466e-03,8.580000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.009778380393981934e-01,8.010000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,8.950152993202209473e-02,8.120000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.046373322606086731e-02,8.339999389648437500e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.055486965924501419e-03,8.409999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.100000000000000000e+05,4.137659445405006409e-02,8.360000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.264146227389574051e-03,8.219999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,4.291337728500366211e-02,8.119999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.273893449455499649e-03,8.180000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.140000000000000000e+05,3.168264869600534439e-03,8.009999084472656250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.150000000000000000e+05,2.842866524588316679e-04,8.430000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.160000000000000000e+05,9.150573611259460449e-02,8.650000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,4.397104680538177490e-02,8.030000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.180000000000000000e+05,4.158949479460716248e-02,8.500000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,7.087523408699780703e-05,8.419999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.492644489393569529e-05,8.220000457763671875e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.475997418165206909e-01,8.219999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,2.091566566377878189e-03,8.350000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,6.513208150863647461e-02,8.369999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.782219052314758301e-01,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.250000000000000000e+05,4.095624666661024094e-03,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,9.376711095683276653e-04,8.159999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.181345869554206729e-04,8.350000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.002295166254043579e-01,7.980000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,6.933126132935285568e-04,8.369999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.364195346832275391e-01,8.280000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,8.616863633506000042e-04,8.010000610351562500e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.957154273986816406e-01,8.219999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,3.973116981796920300e-04,8.589999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,2.848324552178382874e-02,8.290000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,5.426404532045125961e-03,8.159999847412109375e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,4.568703472614288330e-03,8.710000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.370000000000000000e+05,8.263240754604339600e-02,8.400000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,4.273506402969360352e-01,8.110000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.811853842809796333e-03,8.270000457763671875e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,5.828221142292022705e-02,8.130000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.187556558259529993e-06,8.569999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,7.566958665847778320e-02,8.450000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.846526040229946375e-04,8.369999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.388008579146116972e-04,8.269999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.139730751514434814e-01,8.519999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.274146256037056446e-03,8.589999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.033120254054665565e-04,8.509999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.013718098402023315e-01,8.240000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.490000000000000000e+05,3.245037514716386795e-03,8.380000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.014922328293323517e-02,8.209999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.868635058403015137e-01,8.350000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.217377186752855778e-05,8.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,3.270845394581556320e-03,8.300000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,7.564256899058818817e-03,8.019998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.271810084581375122e-01,8.280000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.204218831844627857e-03,8.200000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.026175856590270996e-01,8.250000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.465009748935699463e-01,8.519999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,3.708575386554002762e-03,8.509999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.098512649536132812e-01,8.440000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.917682122439146042e-03,8.440000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.460429666622076184e-05,8.110000610351562500e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,8.852404542267322540e-03,8.810000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.246528774499893188e-01,8.619998931884765625e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,3.079425077885389328e-04,8.309999084472656250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.660000000000000000e+05,3.810992930084466934e-04,8.529999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.424414920620620251e-03,8.380000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,8.309067343361675739e-04,8.419999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.667515516281127930e-01,8.390000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+05,5.677159875631332397e-02,8.569999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,9.245697874575853348e-04,8.469999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.835797667503356934e-01,8.400000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.612964784726500511e-03,8.290000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,3.504223423078656197e-03,7.830000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,6.352263502776622772e-03,8.340000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.446566879749298096e-01,8.560000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.638858743011951447e-02,8.589999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,5.011497996747493744e-04,8.100000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.341315507888793945e-01,8.080000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,5.256614647805690765e-03,8.430000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,8.313182741403579712e-02,8.340000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.505128622055053711e-02,8.500000000000000000e+01,9.933333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.723610679619014263e-03,8.200000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.351675987243652344e-01,8.359999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.376911044120788574e-02,8.250000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,8.228488266468048096e-03,8.310000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,5.001620389521121979e-03,8.250000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.175476610660552979e-01,8.800000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.565034389495849609e-01,8.190000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.617676138877868652e-03,8.290000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,5.403515024227090180e-05,8.230000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,8.594023063778877258e-03,8.130000305175781250e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.930000000000000000e+05,7.683444023132324219e-02,8.400000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.578132320195436478e-03,8.650000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,6.046922802925109863e-01,8.479999542236328125e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.960000000000000000e+05,9.050222579389810562e-04,8.330000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,6.510708481073379517e-03,8.610000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.980000000000000000e+05,5.090087070129811764e-04,8.040000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,3.812786657363176346e-03,8.309999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.842707024887204170e-03,8.070000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.043551951646804810e-02,8.130000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.201151251792907715e-01,8.730000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.030000000000000000e+05,7.564373314380645752e-02,7.680000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,2.128388285636901855e-01,8.190000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,8.264103904366493225e-03,8.050000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,3.720792476087808609e-03,8.400000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.070000000000000000e+05,3.410254046320915222e-02,8.319999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.080000000000000000e+05,8.664687629789113998e-04,8.529999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.090000000000000000e+05,7.172515615820884705e-04,7.979999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.547059655189514160e-01,8.280000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.258809701539576054e-03,8.599999237060546875e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.426231861114501953e-02,8.669998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.354117393493652344e-01,8.300000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.572997473180294037e-02,8.599999237060546875e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,4.259836860001087189e-03,8.160000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,1.708644330501556396e-01,8.909999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.818392055109143257e-03,8.409999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,4.908163100481033325e-04,8.730000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,1.130841299891471863e-02,8.769999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.200000000000000000e+05,6.311618490144610405e-04,8.419999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.866839826107025146e-01,8.489999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.555366372689604759e-03,8.380000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.457829494029283524e-03,8.409999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.197679899632930756e-02,8.630000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.171751879155635834e-02,8.500000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,4.284019768238067627e-02,8.549999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.993729874491691589e-02,7.960000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,4.335743784904479980e-01,8.219999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,6.516289897263050079e-03,8.440000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,2.208261517807841301e-03,8.459999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,3.498970763757824898e-03,8.300000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.493370091542601585e-03,8.160000610351562500e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.543810453265905380e-04,8.419999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,4.482361972332000732e-01,8.100000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.328176632523536682e-02,8.589999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.360000000000000000e+05,5.818338249810039997e-04,8.329999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.682574293226934969e-06,8.529999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,6.375080347061157227e-01,8.179999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,5.287788510322570801e-01,8.109999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,4.029380977153778076e-01,8.700000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.085381187498569489e-03,8.340000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,5.821439623832702637e-02,8.390000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.452603284269571304e-02,8.330000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,3.411995768547058105e-01,8.440000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.450000000000000000e+05,5.233250930905342102e-02,8.500000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.229443699121475220e-01,8.419999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,3.731066361069679260e-02,8.529999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.480000000000000000e+05,5.246582627296447754e-02,8.760000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.383173704147338867e-01,8.119999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.236199168488383293e-03,8.250000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.249419689178466797e-03,8.040000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,2.885746289393864572e-05,8.320000457763671875e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,5.710320174694061279e-02,8.319999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.039409544318914413e-04,8.489999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.449127739761024714e-04,8.180000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.163046211004257202e-01,8.560000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,3.131629899144172668e-03,8.069998931884765625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.548325574025511742e-04,8.419999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.811017747968435287e-03,8.560000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.957744338549673557e-04,8.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,4.344119876623153687e-02,8.580000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.620000000000000000e+05,2.244868483103346080e-05,7.999999237060546875e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.809556365013122559e-03,8.209999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,3.539311140775680542e-02,8.089998626708984375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.213191790156997740e-04,8.479999542236328125e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.660000000000000000e+05,2.149178087711334229e-01,8.319999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.832482812460511923e-04,7.959999084472656250e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.680000000000000000e+05,4.191961488686501980e-04,8.180000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,3.962077200412750244e-02,8.340000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.208456724882125854e-02,8.009999084472656250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,3.462032647803425789e-03,8.680000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,4.747760976897552609e-05,8.560000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.682829974219202995e-03,8.169999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.740000000000000000e+05,7.280959107447415590e-05,8.689998626708984375e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.750000000000000000e+05,5.575962131842970848e-04,8.719999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.895056106150150299e-02,8.569999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,5.731205455958843231e-03,8.680000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.595481637399643660e-04,8.730000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.052514389157295227e-01,8.350000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+05,7.231143303215503693e-03,8.810000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,4.905438618152402341e-05,8.860000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,5.099038826301693916e-04,8.769999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.065465854480862617e-03,8.519999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,2.986984327435493469e-02,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.681813299655914307e-01,8.810000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,4.597354680299758911e-02,8.519999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.677950173616409302e-01,8.570000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,4.095701966434717178e-03,8.409999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,8.928088471293449402e-03,8.609999084472656250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.093980776611715555e-04,8.519999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.122371293604373932e-02,8.459999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,3.171949647367000580e-04,8.500000000000000000e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.195825077593326569e-02,8.119999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.426289818482473493e-04,8.560000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.791720278561115265e-02,8.200000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.270958783105015755e-03,8.400000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.970000000000000000e+05,9.766469884198158979e-05,8.770000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.980000000000000000e+05,8.677297737449407578e-04,8.409999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,6.404393818229436874e-03,8.700000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o1_am0_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,5.481843650341033936e-02,7.599999904632568359e+00,3.100000000000000000e+01,4.000000283122062683e-02
1.000000000000000000e+03,3.914017230272293091e-02,7.200000286102294922e+00,2.833333587646484375e+01,4.477000427246093750e+01
2.000000000000000000e+03,8.473974466323852539e-02,8.600000381469726562e+00,3.550000000000000000e+01,9.264000701904296875e+01
3.000000000000000000e+03,6.653726100921630859e-02,8.600000381469726562e+00,3.166666603088378906e+01,1.000000000000000000e+02
4.000000000000000000e+03,7.031165063381195068e-02,9.200000762939453125e+00,3.200000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,2.562234699726104736e-01,9.000000000000000000e+00,3.216666412353515625e+01,1.000000000000000000e+02
6.000000000000000000e+03,1.341665685176849365e-01,1.130000019073486328e+01,4.150000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+03,9.802541136741638184e-02,1.339999866485595703e+01,5.116666412353515625e+01,1.000000000000000000e+02
8.000000000000000000e+03,1.157122924923896790e-01,1.459999942779541016e+01,4.750000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,5.870439112186431885e-02,1.480000019073486328e+01,4.866666793823242188e+01,1.000000000000000000e+02
1.000000000000000000e+04,1.350197494029998779e-01,1.990000152587890625e+01,6.000000381469726562e+01,1.000000000000000000e+02
1.100000000000000000e+04,9.596107900142669678e-02,2.229999923706054688e+01,5.966666793823242188e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.235722899436950684e-01,2.370000076293945312e+01,6.883333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.732138574123382568e-02,2.250000000000000000e+01,6.750000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,6.992340087890625000e-02,2.710000038146972656e+01,7.266666412353515625e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.674947917461395264e-02,2.660000038146972656e+01,7.233333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+04,9.230434894561767578e-02,3.100000000000000000e+01,7.883333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+04,7.839667797088623047e-02,3.300000000000000000e+01,7.800000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.083692699670791626e-01,2.759999847412109375e+01,7.483333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.601589918136596680e-01,3.170000076293945312e+01,7.616667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,5.863259732723236084e-02,3.639999771118164062e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.693324372172355652e-02,3.779999923706054688e+01,8.233332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+04,7.051191478967666626e-02,3.880000305175781250e+01,7.900000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,6.891202181577682495e-02,3.730000305175781250e+01,8.066666412353515625e+01,1.000000000000000000e+02
2.400000000000000000e+04,6.521643698215484619e-02,4.050000000000000000e+01,8.533332061767578125e+01,1.000000000000000000e+02
2.500000000000000000e+04,2.057704329490661621e-01,4.169999694824218750e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.930098980665206909e-02,3.700000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.700000000000000000e+04,7.293472439050674438e-02,4.170000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+04,5.760189518332481384e-02,4.350000000000000000e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.060001850128173828e-01,4.800000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.017699904739856720e-02,4.740000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.793230772018432617e-02,4.680000305175781250e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.013604328036308289e-01,4.800000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.144527196884155273e-01,4.540000152587890625e+01,8.300000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.064888909459114075e-01,4.509999847412109375e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.016946077346801758e-01,4.780000305175781250e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.421435028314590454e-01,4.610000228881835938e+01,8.300000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,7.455333322286605835e-02,4.820000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.716379821300506592e-01,5.000000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.272138372063636780e-02,4.559999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.126574873924255371e-01,4.819999694824218750e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.020134806632995605e-02,4.929999542236328125e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.169131278991699219e-01,4.700000000000000000e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.586238145828247070e-01,5.130000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.071483492851257324e-01,5.480000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.150811284780502319e-02,5.150000000000000000e+01,8.533333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.145646423101425171e-02,5.209999847412109375e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.778976023197174072e-01,5.030000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.492165327072143555e-01,5.000000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.191223338246345520e-01,5.239999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.953833997249603271e-01,5.470000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,7.211006879806518555e-01,5.399999618530273438e+01,9.166667175292968750e+01,1.000000000000000000e+02
5.200000000000000000e+04,7.823903858661651611e-02,5.270000076293945312e+01,8.833333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.799271702766418457e-01,5.480000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.123573184013366699e-01,5.759999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,8.217805065214633942e-03,5.540000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
5.600000000000000000e+04,3.250589370727539062e-01,5.329999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.141244620084762573e-01,5.870000076293945312e+01,9.016667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.054342329502105713e-01,3.770000076293945312e+01,6.600000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,5.962907522916793823e-02,5.389999771118164062e+01,8.599999237060546875e+01,1.000000000000000000e+02
6.000000000000000000e+04,5.693980678915977478e-02,5.509999847412109375e+01,9.083333587646484375e+01,1.000000000000000000e+02
6.100000000000000000e+04,3.219959139823913574e-01,5.759999847412109375e+01,9.033333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.891325414180755615e-01,5.870000076293945312e+01,9.100000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,9.704606235027313232e-02,5.790000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.764924824237823486e-02,5.820000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.175811439752578735e-01,5.879999923706054688e+01,9.433333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.089380402117967606e-02,5.729999542236328125e+01,9.016667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,8.544379472732543945e-02,5.609999847412109375e+01,9.083332061767578125e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.049249708652496338e-01,5.820000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.860505491495132446e-01,5.790000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.170876473188400269e-01,3.919999694824218750e+01,7.516667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.391191035509109497e-01,5.650000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.043136000633239746e-01,5.750000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,8.495251834392547607e-02,5.949999618530273438e+01,9.316666412353515625e+01,1.000000000000000000e+02
7.400000000000000000e+04,5.000738799571990967e-02,6.079999923706054688e+01,9.150000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,7.319830358028411865e-02,6.100000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.419493719935417175e-02,6.379999542236328125e+01,9.100000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,8.120986074209213257e-02,6.090000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
7.800000000000000000e+04,8.394896239042282104e-02,6.319999694824218750e+01,9.316666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.266764700412750244e-01,6.209999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.932152271270751953e-02,5.629999542236328125e+01,8.983332824707031250e+01,1.000000000000000000e+02
8.100000000000000000e+04,1.873097419738769531e-01,6.540000152587890625e+01,9.016667175292968750e+01,1.000000000000000000e+02
8.200000000000000000e+04,4.681713134050369263e-02,6.440000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.101335734128952026e-01,6.250000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,4.210601449012756348e-01,4.490000152587890625e+01,8.066666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,8.911684155464172363e-02,6.230000305175781250e+01,9.216667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,2.159361913800239563e-02,6.280000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,8.175337314605712891e-02,6.459999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,6.044804453849792480e-01,5.999999618530273438e+01,8.766667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.482024073600769043e-01,6.159999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
9.000000000000000000e+04,9.442756325006484985e-02,6.240000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.589130043983459473e-01,5.440000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
9.200000000000000000e+04,2.815238432958722115e-03,5.929999542236328125e+01,8.933332824707031250e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.093088537454605103e-01,5.909999465942382812e+01,9.266666412353515625e+01,1.000000000000000000e+02
9.400000000000000000e+04,4.444119930267333984e-01,6.359999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,7.487314194440841675e-02,6.559999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,2.928535342216491699e-01,6.010000228881835938e+01,9.016667175292968750e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.034745648503303528e-01,6.190000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.211251467466354370e-01,6.379999542236328125e+01,9.183333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,6.027391180396080017e-02,6.559999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,8.952829241752624512e-02,6.270000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.504909396171569824e-01,6.230000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.793189793825149536e-01,6.190000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,8.866347372531890869e-02,6.130000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.038546502590179443e-01,5.829999923706054688e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.050000000000000000e+05,7.962377667427062988e-01,6.400000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,6.794744729995727539e-01,5.189999771118164062e+01,8.350000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.320922911167144775e-01,4.759999847412109375e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.179865002632141113e-01,6.209999847412109375e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.641376554965972900e-01,5.979999923706054688e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.015095591545104980e-01,5.540000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.939744666218757629e-02,6.200000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,7.124545574188232422e-01,4.259999847412109375e+01,6.883333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,8.378814160823822021e-02,3.260000228881835938e+01,6.699999237060546875e+01,1.000000000000000000e+02
1.140000000000000000e+05,8.860774338245391846e-02,4.829999923706054688e+01,7.866667175292968750e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.299678504467010498e-01,6.009999465942382812e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,3.429417610168457031e-01,5.970000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,4.288896173238754272e-02,6.350000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.377638578414916992e-01,6.039999771118164062e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,1.841340363025665283e-01,6.500000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,3.216473013162612915e-02,5.299999618530273438e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.316378116607666016e-01,6.360000228881835938e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.432967782020568848e-01,6.400000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,5.617649853229522705e-02,5.979999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.240000000000000000e+05,3.088839054107666016e-01,4.990000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.202472329139709473e-01,5.800000381469726562e+01,9.233333587646484375e+01,1.000000000000000000e+02
1.260000000000000000e+05,8.874021470546722412e-02,6.189999389648437500e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.270000000000000000e+05,9.911108016967773438e+00,6.380000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,8.310303092002868652e-02,6.760000610351562500e+01,9.300000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.913792341947555542e-01,6.590000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+05,4.561846330761909485e-02,6.400000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.310000000000000000e+05,3.120527602732181549e-02,6.650000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.187367588281631470e-01,6.309999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.836295872926712036e-01,6.419999694824218750e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.769861489534378052e-02,6.709999084472656250e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.888815402984619141e-01,6.750000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.360000000000000000e+05,6.477432250976562500e-01,7.340000915527343750e+01,9.233333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,4.884846508502960205e-02,6.800000000000000000e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.039072647690773010e-01,6.569999694824218750e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.157329231500625610e-01,6.669999694824218750e+01,9.433332824707031250e+01,1.000000000000000000e+02
1.400000000000000000e+05,6.656970083713531494e-02,6.559999847412109375e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.244833469390869141e-01,5.769999694824218750e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,9.493855386972427368e-02,6.580000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.065866708755493164e-01,6.500000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,4.799606800079345703e-01,6.069999313354492188e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.443602144718170166e-01,6.600000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,3.943341970443725586e-01,6.159999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,7.938409596681594849e-02,6.439999389648437500e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.480000000000000000e+05,6.285710334777832031e-01,6.830000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,2.553683519363403320e-02,6.400000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.500000000000000000e+05,7.082761526107788086e-01,6.409999847412109375e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,3.515560179948806763e-02,6.469999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.749278455972671509e-01,5.570000457763671875e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.221616044640541077e-01,6.660000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.790898442268371582e-01,6.430000305175781250e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.279949098825454712e-01,6.389999389648437500e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.560000000000000000e+05,9.765627980232238770e-02,6.759999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,9.192068576812744141e-01,7.130000305175781250e+01,8.166667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,7.660210877656936646e-02,6.190000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,5.734561383724212646e-02,6.390000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,6.647472083568572998e-02,6.580000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,4.325682297348976135e-02,6.219999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.152087330818176270e-02,6.379999542236328125e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.679312586784362793e-01,6.780000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,9.218750000000000000e-01,7.340000152587890625e+01,8.366667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,4.589093104004859924e-02,5.000000000000000000e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.169857323169708252e-01,5.979999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.718441486358642578e+00,6.300000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.993763051927089691e-02,6.409999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.347461938858032227e-01,6.090000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.488989830017089844e-01,6.779998779296875000e+01,9.266666412353515625e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.870943844318389893e-02,6.390000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.212000660598278046e-02,6.819999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.124512255191802979e-01,6.620000457763671875e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.740000000000000000e+05,9.218750000000000000e-01,7.879999542236328125e+01,6.433332824707031250e+01,1.000000000000000000e+02
1.750000000000000000e+05,6.654598116874694824e-01,6.500000000000000000e+01,8.183333587646484375e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.111358284950256348e-01,5.320000076293945312e+01,7.999999237060546875e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.234998553991317749e-01,2.859999847412109375e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,6.155036017298698425e-02,2.529999923706054688e+01,6.083333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,6.374698877334594727e-01,4.080000305175781250e+01,7.566667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.860085129737854004e-01,3.550000000000000000e+01,8.083333587646484375e+01,1.000000000000000000e+02
1.810000000000000000e+05,4.135239124298095703e-02,5.220000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.091875310521572828e-04,5.339999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,4.244461655616760254e-02,5.750000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.840000000000000000e+05,8.978002518415451050e-02,3.770000076293945312e+01,6.750000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.121115759015083313e-01,6.019999313354492188e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.372249126434326172e-01,5.600000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.000256240367889404e-01,6.619999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.161796227097511292e-01,5.420000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.890000000000000000e+05,8.156774193048477173e-02,5.740000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.323865145444869995e-02,5.619999694824218750e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.179283708333969116e-01,4.909999847412109375e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.920000000000000000e+05,8.788396418094635010e-02,5.779999923706054688e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.476148009300231934e-02,5.719999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.995049715042114258e-01,4.690000152587890625e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.407883763313293457e-01,6.329999542236328125e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.473230123519897461e-01,5.959999465942382812e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.822577267885208130e-01,6.170000457763671875e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,3.712117671966552734e-01,6.040000152587890625e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.437525749206542969e-01,6.870000457763671875e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,2.105107605457305908e-01,6.170000457763671875e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,6.843731552362442017e-02,6.790000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.188304834067821503e-02,6.290000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.130677014589309692e-01,6.699999237060546875e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.040000000000000000e+05,3.120299056172370911e-02,6.469999694824218750e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.038886904716491699e-01,6.860000610351562500e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.060000000000000000e+05,3.045515418052673340e-01,4.869999694824218750e+01,8.483333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.271878182888031006e-01,6.030000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,4.596007987856864929e-02,6.580000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.777742326259613037e-01,3.690000152587890625e+01,5.616666793823242188e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.428214162588119507e-01,6.790000152587890625e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.110000000000000000e+05,7.313099503517150879e-02,6.559999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,8.026276528835296631e-02,6.369999694824218750e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.119881719350814819e-01,7.000000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.140000000000000000e+05,2.499879151582717896e-01,6.259999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,8.443646132946014404e-02,6.440000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.160000000000000000e+05,7.649780809879302979e-02,6.159999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.297504544258117676e-01,4.689999389648437500e+01,8.333332824707031250e+01,1.000000000000000000e+02
2.180000000000000000e+05,4.381397739052772522e-02,6.250000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.868379980325698853e-02,6.500000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,9.690982103347778320e-02,6.490000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.316410049796104431e-02,7.010000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.501896619796752930e-01,7.440000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.230000000000000000e+05,9.271849691867828369e-02,6.090000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.223054230213165283e-01,6.699999237060546875e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.250000000000000000e+05,6.074173748493194580e-02,6.690000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.764517724514007568e-01,5.740000152587890625e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,5.158963203430175781e-01,6.530000305175781250e+01,8.366667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.774595528841018677e-01,6.180000305175781250e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,3.917617797851562500e-01,4.410000228881835938e+01,8.333332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,4.290410876274108887e-02,6.619999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.965389400720596313e-01,6.680000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,8.096704483032226562e-01,6.369999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.330000000000000000e+05,3.289594650268554688e-01,5.140000152587890625e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.910391271114349365e-02,6.550000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.350000000000000000e+05,2.347802370786666870e-01,6.400000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.601985841989517212e-01,6.440000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.214064583182334900e-01,6.469999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.772340118885040283e-01,6.559999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.390000000000000000e+05,6.877308487892150879e-01,7.289999389648437500e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.273391723632812500e-02,6.160000610351562500e+01,9.166666412353515625e+01,1.000000000000000000e+02
2.410000000000000000e+05,8.891151100397109985e-02,6.600000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,9.792441129684448242e-02,6.810000610351562500e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,7.151029109954833984e-01,5.929999923706054688e+01,8.250000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.149005815386772156e-01,7.000000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.461973339319229126e-01,6.930000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.465595662593841553e-01,7.100000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.987257599830627441e-01,7.159999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.480000000000000000e+05,5.392622947692871094e-01,5.680000305175781250e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.234378293156623840e-01,7.080000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.619954705238342285e-01,6.859999847412109375e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,3.144022822380065918e-02,6.590000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.823720782995223999e-01,6.590000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.530000000000000000e+05,8.234912529587745667e-03,6.730000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.540000000000000000e+05,6.030263006687164307e-02,6.460000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.096118479967117310e-01,6.290000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,4.064413905143737793e-01,7.019999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.601161360740661621e-01,6.680000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,6.148965358734130859e-01,6.070000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.292056739330291748e-01,5.500000000000000000e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,9.076538117369636893e-05,6.719999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.072635293006896973e-01,6.650000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.212443877011537552e-02,7.069999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,4.118842482566833496e-01,6.159999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.123418405652046204e-02,6.559999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.909274727106094360e-02,6.409999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,8.373302221298217773e-02,6.880000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.670000000000000000e+05,5.516123771667480469e-01,5.389999771118164062e+01,6.566667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.449840068817138672e-01,6.750000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.857228219509124756e-01,7.040000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.758266389369964600e-01,6.390000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,8.751037716865539551e-02,6.639999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.686854213476181030e-01,6.480000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.453339755535125732e-01,6.800000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,8.593468666076660156e-01,7.530000305175781250e+01,6.900000000000000000e+01,1.000000000000000000e+02
2.750000000000000000e+05,5.378583669662475586e-01,4.599999618530273438e+01,4.516666412353515625e+01,1.000000000000000000e+02
2.760000000000000000e+05,3.014341294765472412e-01,4.730000305175781250e+01,5.266666412353515625e+01,1.000000000000000000e+02
2.770000000000000000e+05,5.646743774414062500e-01,4.919999694824218750e+01,5.766667175292968750e+01,1.000000000000000000e+02
2.780000000000000000e+05,8.639261722564697266e-01,6.039999771118164062e+01,6.016666793823242188e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.684901714324951172e-01,6.740000152587890625e+01,6.933333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.812979906797409058e-02,6.930000305175781250e+01,7.250000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,3.793473541736602783e-02,6.730000305175781250e+01,7.700000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.900841481983661652e-02,7.050000000000000000e+01,7.966667175292968750e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.427692875266075134e-02,5.389999771118164062e+01,5.066666412353515625e+01,1.000000000000000000e+02
2.840000000000000000e+05,7.604537159204483032e-02,5.090000152587890625e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.850000000000000000e+05,3.476291522383689880e-02,4.879999923706054688e+01,6.033333587646484375e+01,1.000000000000000000e+02
2.860000000000000000e+05,9.880086034536361694e-02,6.830000305175781250e+01,7.766667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.986538410186767578e-01,6.519999694824218750e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.117111623287200928e-01,3.859999847412109375e+01,5.999999618530273438e+01,1.000000000000000000e+02
2.890000000000000000e+05,7.534001022577285767e-02,5.430000305175781250e+01,8.266667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.457534879446029663e-01,5.750000000000000000e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.420293152332305908e-01,5.999999618530273438e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.785225629806518555e-01,6.059999465942382812e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.220536753535270691e-01,5.939999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.940000000000000000e+05,2.499999701976776123e-01,4.020000076293945312e+01,5.550000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,3.969323933124542236e-01,3.209999847412109375e+01,5.966666412353515625e+01,1.000000000000000000e+02
2.960000000000000000e+05,9.214546680450439453e-01,3.600000000000000000e+01,5.433333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,6.672687083482742310e-02,4.690000152587890625e+01,8.183333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.298816204071044922e-01,5.970000076293945312e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.990000000000000000e+05,2.023326605558395386e-01,5.370000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.396483778953552246e-01,6.159999847412109375e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,7.250559329986572266e-01,5.239999771118164062e+01,8.066666412353515625e+01,1.000000000000000000e+02
3.020000000000000000e+05,4.365213513374328613e-01,5.409999465942382812e+01,5.916666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.685068309307098389e-01,4.949999618530273438e+01,7.900000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,6.249435991048812866e-02,4.500000000000000000e+01,6.933333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.142048928886651993e-02,3.179999923706054688e+01,5.816666412353515625e+01,1.000000000000000000e+02
3.060000000000000000e+05,9.062492847442626953e-01,6.800000000000000000e+01,7.400000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.843309700489044189e-01,4.070000076293945312e+01,7.816667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,5.252732634544372559e-01,4.450000000000000000e+01,8.350000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.198541373014450073e-01,5.600000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,7.466292977333068848e-01,6.469999694824218750e+01,7.933333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.154532879590988159e-01,5.540000152587890625e+01,8.350000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,4.621720612049102783e-01,5.970000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,4.131842851638793945e-01,4.829999923706054688e+01,8.583333587646484375e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.839037686586380005e-01,6.240000152587890625e+01,8.116667175292968750e+01,1.000000000000000000e+02
3.150000000000000000e+05,8.072113990783691406e-01,7.550000000000000000e+01,7.116667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,6.992926001548767090e-01,4.940000152587890625e+01,7.416666412353515625e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.667545172546532314e-43,5.630000305175781250e+01,6.066666412353515625e+01,1.000000000000000000e+02
3.180000000000000000e+05,8.833184838294982910e-02,2.690000152587890625e+01,5.833333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.286722213029861450e-01,4.420000076293945312e+01,6.600000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.565919071435928345e-02,2.040000152587890625e+01,4.133333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,2.499938309192657471e-01,4.360000228881835938e+01,6.800000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.718659102916717529e-01,3.079999923706054688e+01,4.299999618530273438e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.331639662384986877e-02,2.500000000000000000e+01,2.649999809265136719e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.405666321516036987e-01,2.639999961853027344e+01,3.150000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.562280114740133286e-02,3.209999847412109375e+01,3.966666412353515625e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.373812370002269745e-02,3.470000076293945312e+01,4.233333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,4.842484593391418457e-01,3.520000076293945312e+01,4.566666793823242188e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.371843397617340088e-01,3.700000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.555404812097549438e-01,3.729999923706054688e+01,5.333332824707031250e+01,1.000000000000000000e+02
3.300000000000000000e+05,6.652847677469253540e-02,3.470000076293945312e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.086047291755676270e-01,3.279999923706054688e+01,5.533333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,3.521610200405120850e-01,3.440000152587890625e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.330000000000000000e+05,2.806721627712249756e-01,3.709999465942382812e+01,5.283333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,4.763779044151306152e-01,2.770000076293945312e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.350000000000000000e+05,7.063789963722229004e-01,3.820000076293945312e+01,6.133332824707031250e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.524536371231079102e-01,3.840000152587890625e+01,6.216666793823242188e+01,1.000000000000000000e+02
3.370000000000000000e+05,9.492354094982147217e-02,2.779999923706054688e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,3.724664822220802307e-02,3.839999771118164062e+01,6.633332824707031250e+01,1.000000000000000000e+02
3.390000000000000000e+05,9.209433197975158691e-02,3.809999847412109375e+01,6.433332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.241211444139480591e-01,3.620000457763671875e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.695207087323069572e-03,3.729999923706054688e+01,6.583333587646484375e+01,1.000000000000000000e+02
3.420000000000000000e+05,8.606286346912384033e-02,4.040000152587890625e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,6.934147328138351440e-02,3.440000152587890625e+01,6.166666793823242188e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.807546466588973999e-01,3.740000152587890625e+01,7.316667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,6.867845356464385986e-02,3.470000076293945312e+01,7.400000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,5.808357149362564087e-02,3.180000114440917969e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.385900728404521942e-02,3.750000000000000000e+01,7.500000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,8.436902761459350586e-01,3.879999923706054688e+01,7.299999237060546875e+01,1.000000000000000000e+02
3.490000000000000000e+05,6.605868786573410034e-02,3.670000076293945312e+01,7.700000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.401000797748565674e-01,3.100000000000000000e+01,6.883333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,5.097821354866027832e-02,3.670000076293945312e+01,7.733333587646484375e+01,1.000000000000000000e+02
3.520000000000000000e+05,5.619885921478271484e-01,3.050000000000000000e+01,7.016667175292968750e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.800034880638122559e-01,3.400000000000000000e+01,7.683332824707031250e+01,1.000000000000000000e+02
3.540000000000000000e+05,6.786972284317016602e-02,4.209999847412109375e+01,8.116667175292968750e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.259297430515289307e-01,4.130000305175781250e+01,8.183333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,2.000242471694946289e-01,3.479999923706054688e+01,7.166667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,3.326426148414611816e-01,2.900000190734863281e+01,7.299999237060546875e+01,1.000000000000000000e+02
3.580000000000000000e+05,3.279275894165039062e-01,4.889999771118164062e+01,7.283333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,5.206822603940963745e-02,4.279999542236328125e+01,8.250000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,9.360617399215698242e-02,4.130000305175781250e+01,7.250000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,8.079950213432312012e-01,4.059999847412109375e+01,7.516667175292968750e+01,1.000000000000000000e+02
3.620000000000000000e+05,8.719600439071655273e-01,3.890000152587890625e+01,7.949999237060546875e+01,1.000000000000000000e+02
3.630000000000000000e+05,4.715814590454101562e-01,4.009999465942382812e+01,7.466667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,7.698045670986175537e-02,3.470000076293945312e+01,8.050000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.480111777782440186e-01,3.459999847412109375e+01,7.666667175292968750e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.716009616851806641e-01,4.819999694824218750e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,8.542978763580322266e-01,5.080000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,7.600098848342895508e-02,2.800000000000000000e+01,6.833332824707031250e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.643151342868804932e-01,4.569999694824218750e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,6.650549173355102539e-02,4.650000000000000000e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,9.057594537734985352e-01,4.720000076293945312e+01,8.166667175292968750e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.612888127565383911e-01,4.350000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.921139061450958252e-01,4.670000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.503207087516784668e-01,4.370000076293945312e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.820048332214355469e-01,3.559999847412109375e+01,7.933333587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.994448900222778320e-01,3.900000000000000000e+01,8.183333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,5.515207052230834961e-01,4.420000076293945312e+01,8.500000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.408338129520416260e-02,4.630000305175781250e+01,8.766666412353515625e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.037905514240264893e-01,4.920000457763671875e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,3.606149554252624512e-02,4.580000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.810000000000000000e+05,3.274889662861824036e-02,4.619999694824218750e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.149014383554458618e-01,4.550000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,5.946989730000495911e-02,4.379999923706054688e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.024955213069915771e-01,4.420000076293945312e+01,8.366667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,9.529101848602294922e-02,4.420000076293945312e+01,8.383333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.053695678710937500e-01,5.189999771118164062e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.870000000000000000e+05,5.769317969679832458e-02,5.029999542236328125e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.794570684432983398e-01,4.970000076293945312e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,8.009998500347137451e-02,5.299999618530273438e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.911968410015106201e-01,4.239999771118164062e+01,8.183333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,6.437610834836959839e-02,5.349999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.920000000000000000e+05,4.648937582969665527e-01,6.680000305175781250e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.466667950153350830e-01,2.520000076293945312e+01,4.766666412353515625e+01,1.000000000000000000e+02
3.940000000000000000e+05,3.069019690155982971e-02,2.370000076293945312e+01,5.666666793823242188e+01,1.000000000000000000e+02
3.950000000000000000e+05,3.030491471290588379e-01,4.390000152587890625e+01,8.083333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.622883081436157227e-01,4.540000152587890625e+01,8.416667175292968750e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.812418937683105469e-01,7.279999542236328125e+01,7.800000000000000000e+01,1.000000000000000000e+02
3.980000000000000000e+05,6.250000000000000000e-02,2.270000076293945312e+01,4.400000000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,7.500000000000000000e-01,2.299999809265136719e+01,4.800000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.394908964633941650e-01,3.579999923706054688e+01,7.816667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,9.638693928718566895e-02,4.320000076293945312e+01,8.083333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.576113402843475342e-01,5.500000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.030000000000000000e+05,9.857043623924255371e-02,4.089999771118164062e+01,8.183333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,6.665186285972595215e-01,4.450000000000000000e+01,7.533333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.916437447071075439e-01,5.440000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.383862495422363281e+00,5.420000457763671875e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,9.429906308650970459e-02,4.409999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.611890763044357300e-02,3.929999923706054688e+01,8.333332824707031250e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.782819271087646484e-01,4.510000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,3.023914098739624023e-01,4.400000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.873964071273803711e-01,4.800000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,7.445843517780303955e-02,5.459999847412109375e+01,8.566666412353515625e+01,1.000000000000000000e+02
4.130000000000000000e+05,7.799978256225585938e-01,7.669999694824218750e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.393822878599166870e-01,3.570000076293945312e+01,7.299999237060546875e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.310437798500061035e-01,5.179999923706054688e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.434971183538436890e-01,6.049999618530273438e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.170000000000000000e+05,9.809089250273719496e-44,1.610000038146972656e+01,4.366666793823242188e+01,1.000000000000000000e+02
4.180000000000000000e+05,6.250000000000000000e-02,7.900000572204589844e+00,2.983333396911621094e+01,1.000000000000000000e+02
4.190000000000000000e+05,6.250000000000000000e-02,7.100000381469726562e+00,2.816666603088378906e+01,1.000000000000000000e+02
4.200000000000000000e+05,9.375000000000000000e-02,7.899999618530273438e+00,3.200000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.250000000000000000e-01,7.400000095367431641e+00,3.100000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,9.809089250273719496e-44,7.499999523162841797e+00,3.283333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.718750000000000000e-01,7.200000286102294922e+00,2.949999809265136719e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.093750000000000000e-01,7.199999809265136719e+00,2.600000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,6.250000000000000000e-02,8.500000000000000000e+00,3.400000000000000000e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.961817850054743899e-44,8.100000381469726562e+00,3.266666412353515625e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.125000000000000000e-02,7.299999713897705078e+00,3.116666603088378906e+01,1.000000000000000000e+02
4.280000000000000000e+05,6.250000000000000000e-02,7.200000286102294922e+00,2.949999809265136719e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.500000000000000000e-01,7.400000095367431641e+00,2.766666793823242188e+01,1.000000000000000000e+02
4.300000000000000000e+05,6.250000000000000000e-02,5.699999809265136719e+00,2.633333206176757812e+01,1.000000000000000000e+02
4.310000000000000000e+05,7.812500000000000000e-02,6.800000190734863281e+00,2.833333396911621094e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.562500000000000000e-02,7.100000381469726562e+00,3.100000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,7.812500000000000000e-02,6.599999904632568359e+00,2.916666793823242188e+01,1.000000000000000000e+02
4.340000000000000000e+05,4.344025239406932920e-44,6.699999332427978516e+00,3.083333015441894531e+01,1.000000000000000000e+02
4.350000000000000000e+05,3.461207206882298165e-43,6.899999618530273438e+00,3.233333206176757812e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.562500000000000000e-02,8.199999809265136719e+00,3.416666793823242188e+01,1.000000000000000000e+02
4.370000000000000000e+05,4.687500000000000000e-02,8.299999237060546875e+00,3.400000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.562500000000000000e-02,7.499999523162841797e+00,3.066666793823242188e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.562500000000000000e-02,7.699999809265136719e+00,3.166666603088378906e+01,1.000000000000000000e+02
4.400000000000000000e+05,6.250000000000000000e-02,7.599999904632568359e+00,2.983333396911621094e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.406250000000000000e-01,7.900000572204589844e+00,3.516666412353515625e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.875000000000000000e-01,7.000000000000000000e+00,2.866666603088378906e+01,1.000000000000000000e+02
4.430000000000000000e+05,4.687500000000000000e-02,7.200000286102294922e+00,2.983333396911621094e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.821688003622262192e-44,7.400000095367431641e+00,2.850000190734863281e+01,1.000000000000000000e+02
4.450000000000000000e+05,4.687500000000000000e-02,7.899999618530273438e+00,3.516666412353515625e+01,1.000000000000000000e+02
4.460000000000000000e+05,4.687500000000000000e-02,8.899999618530273438e+00,3.866666793823242188e+01,1.000000000000000000e+02
4.470000000000000000e+05,3.125000000000000000e-02,8.500000000000000000e+00,3.133333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.250000000000000000e-01,8.699999809265136719e+00,3.250000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.382207389352189021e-44,6.599999904632568359e+00,2.766666793823242188e+01,1.000000000000000000e+02
4.500000000000000000e+05,4.764414778704378041e-44,7.100000381469726562e+00,2.550000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,7.812500000000000000e-02,7.600000381469726562e+00,3.266666793823242188e+01,1.000000000000000000e+02
4.520000000000000000e+05,7.812500000000000000e-02,8.299999237060546875e+00,3.233333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,6.250000000000000000e-02,6.599999904632568359e+00,3.033333396911621094e+01,1.000000000000000000e+02
4.540000000000000000e+05,4.687500000000000000e-02,7.400000095367431641e+00,3.000000190734863281e+01,1.000000000000000000e+02
4.550000000000000000e+05,4.687500000000000000e-02,6.599999904632568359e+00,2.566666603088378906e+01,1.000000000000000000e+02
4.560000000000000000e+05,3.125000000000000000e-02,7.800000190734863281e+00,2.866666603088378906e+01,1.000000000000000000e+02
4.570000000000000000e+05,7.812500000000000000e-02,8.500000000000000000e+00,3.349999618530273438e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.093750000000000000e-01,9.300000190734863281e+00,3.349999618530273438e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.093750000000000000e-01,6.500000000000000000e+00,3.116666603088378906e+01,1.000000000000000000e+02
4.600000000000000000e+05,7.812500000000000000e-02,7.000000000000000000e+00,2.999999809265136719e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.250000000000000000e-01,7.200000286102294922e+00,3.200000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.562500000000000000e-02,7.400000095367431641e+00,3.216666412353515625e+01,1.000000000000000000e+02
4.630000000000000000e+05,7.812500000000000000e-02,7.400000095367431641e+00,3.066666793823242188e+01,1.000000000000000000e+02
4.640000000000000000e+05,4.687500000000000000e-02,8.699999809265136719e+00,3.516666412353515625e+01,1.000000000000000000e+02
4.650000000000000000e+05,3.125000000000000000e-02,8.100000381469726562e+00,3.266666793823242188e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.250000000000000000e-01,8.199999809265136719e+00,3.250000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,4.203895392974451213e-44,6.699999332427978516e+00,2.550000190734863281e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.562500000000000000e-02,8.699999809265136719e+00,3.616666793823242188e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.562500000000000000e-02,7.100000381469726562e+00,3.033333396911621094e+01,1.000000000000000000e+02
4.700000000000000000e+05,9.375000000000000000e-02,7.899999618530273438e+00,3.183333206176757812e+01,1.000000000000000000e+02
4.710000000000000000e+05,3.125000000000000000e-02,6.800000190734863281e+00,2.566666603088378906e+01,1.000000000000000000e+02
4.720000000000000000e+05,7.812500000000000000e-02,7.699999809265136719e+00,3.233333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,4.687500000000000000e-02,7.400000095367431641e+00,3.216666412353515625e+01,1.000000000000000000e+02
4.740000000000000000e+05,2.343750000000000000e-01,9.200000762939453125e+00,3.700000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.562500000000000000e-02,7.000000000000000000e+00,2.666666793823242188e+01,1.000000000000000000e+02
4.760000000000000000e+05,7.812500000000000000e-02,7.400000095367431641e+00,2.999999809265136719e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.406250000000000000e-01,9.399999618530273438e+00,3.800000000000000000e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.656250000000000000e-01,9.200000762939453125e+00,3.750000000000000000e+01,1.000000000000000000e+02
4.790000000000000000e+05,7.812500000000000000e-02,7.699999809265136719e+00,2.933333206176757812e+01,1.000000000000000000e+02
4.800000000000000000e+05,7.812500000000000000e-02,7.699999809265136719e+00,3.166666603088378906e+01,1.000000000000000000e+02
4.810000000000000000e+05,3.125000000000000000e-02,7.000000000000000000e+00,3.000000190734863281e+01,1.000000000000000000e+02
4.820000000000000000e+05,3.125000000000000000e-02,8.399999618530273438e+00,3.283333206176757812e+01,1.000000000000000000e+02
4.830000000000000000e+05,6.250000000000000000e-02,7.800000190734863281e+00,3.166666603088378906e+01,1.000000000000000000e+02
4.840000000000000000e+05,6.250000000000000000e-02,7.499999523162841797e+00,3.316666793823242188e+01,1.000000000000000000e+02
4.850000000000000000e+05,4.687500000000000000e-02,5.199999809265136719e+00,2.233333206176757812e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.406250000000000000e-01,7.199999809265136719e+00,2.949999809265136719e+01,1.000000000000000000e+02
4.870000000000000000e+05,4.687500000000000000e-02,7.399999141693115234e+00,3.316666412353515625e+01,1.000000000000000000e+02
4.880000000000000000e+05,3.125000000000000000e-02,7.600000381469726562e+00,3.500000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,4.687500000000000000e-02,7.699999809265136719e+00,2.999999809265136719e+01,1.000000000000000000e+02
4.900000000000000000e+05,6.250000000000000000e-02,8.699999809265136719e+00,3.666666412353515625e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.562500000000000000e-02,7.499999523162841797e+00,3.100000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,5.184804318001823162e-44,7.899999618530273438e+00,3.066666793823242188e+01,1.000000000000000000e+02
4.930000000000000000e+05,3.951661669395984140e-43,6.800000190734863281e+00,2.750000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.125000000000000000e-02,7.499999523162841797e+00,3.083333396911621094e+01,1.000000000000000000e+02
4.950000000000000000e+05,5.493089980153282918e-43,8.900000572204589844e+00,3.616666793823242188e+01,1.000000000000000000e+02
4.960000000000000000e+05,9.375000000000000000e-02,7.399999141693115234e+00,2.983333396911621094e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.093750000000000000e-01,9.199998855590820312e+00,3.500000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,6.250000000000000000e-02,6.800000190734863281e+00,3.083333015441894531e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.093750000000000000e-01,7.699999809265136719e+00,3.183333206176757812e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o1_am1_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.562243938446044922e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.365000152587890625e+01
2.000000000000000000e+03,7.977706938982009888e-02,1.010000038146972656e+01,4.433333587646484375e+01,5.953000259399414062e+01
3.000000000000000000e+03,6.663507223129272461e-02,1.509999942779541016e+01,5.683333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,6.940094381570816040e-02,2.220000076293945312e+01,6.716666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.625778108835220337e-02,3.050000381469726562e+01,7.566667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,3.983245044946670532e-02,3.659999847412109375e+01,8.016666412353515625e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.615368723869323730e-01,4.070000076293945312e+01,8.416667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+03,9.659397602081298828e-02,4.460000228881835938e+01,8.183333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+03,2.753243083134293556e-03,4.529999923706054688e+01,7.983333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.682721316814422607e-02,4.800000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.404387533664703369e-01,4.810000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.187055110931396484e-01,5.009999847412109375e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.632001698017120361e-02,5.150000000000000000e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+04,4.069979116320610046e-02,5.349999618530273438e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.224429935216903687e-02,5.279999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.123954541981220245e-02,5.650000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+04,5.523671209812164307e-02,5.689999389648437500e+01,9.166666412353515625e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.435210406780242920e-01,5.659999847412109375e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.900000000000000000e+04,2.650678716599941254e-02,5.569999694824218750e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.203294247388839722e-01,5.729999542236328125e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.045424374751746655e-03,5.790000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,5.009950697422027588e-02,5.860000228881835938e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.274693995714187622e-01,6.039999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.337963640689849854e-01,5.860000228881835938e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+04,9.313036501407623291e-02,5.899999618530273438e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,8.286833326565101743e-05,5.870000076293945312e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,4.519585054367780685e-03,6.059999465942382812e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.293011128902435303e-02,5.809999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.129873394966125488e-01,5.999999618530273438e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.107251133769750595e-03,6.090000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,7.059235870838165283e-02,6.450000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.685171388089656830e-02,6.250000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.294331699609756470e-01,5.750000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,8.934630453586578369e-02,6.100000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.205946445465087891e-01,6.309999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.600000000000000000e+04,8.853249251842498779e-02,6.419999694824218750e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,1.353825209662318230e-03,6.400000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.266997754573822021e-01,6.650000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.748679544311016798e-04,6.150000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.518515050411224365e-01,6.179999542236328125e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.404236078262329102e-02,6.319999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.988613933324813843e-02,6.650000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.363099785521626472e-03,6.610000610351562500e+01,9.416665649414062500e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.256357319653034210e-02,6.469999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+04,8.810492232441902161e-03,6.500000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.327180564403533936e-02,6.450000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.750579476356506348e-01,6.450000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.618888825178146362e-01,6.969999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,7.754121720790863037e-02,6.590000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.762302547693252563e-02,6.740000915527343750e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.200618892908096313e-01,6.729999542236328125e+01,9.383333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,8.184526860713958740e-02,6.629999542236328125e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.614458799362182617e-01,6.819999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.827789843082427979e-02,6.930000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,8.069937466643750668e-04,6.699999237060546875e+01,9.266666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.480188850313425064e-04,6.940000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,5.986363068222999573e-02,7.020000457763671875e+01,9.249999237060546875e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.240128651261329651e-02,7.060000610351562500e+01,9.316666412353515625e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.886417865753173828e-01,6.869999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
6.000000000000000000e+04,9.918722510337829590e-02,6.710000610351562500e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.643262147903442383e-01,7.090000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.200000000000000000e+04,6.874134391546249390e-02,7.019999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.300000000000000000e+04,9.970352053642272949e-03,7.159999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.393322397954761982e-04,7.109999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.298366487026214600e-02,7.309999084472656250e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.014454919844865799e-03,7.190000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.998438313603401184e-02,6.819999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,5.682916939258575439e-02,6.719999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.638905644416809082e-01,6.760000610351562500e+01,9.233333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.722357422113418579e-01,6.940000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,5.588106438517570496e-02,7.250000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.860885918140411377e-01,7.420000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,9.826702298596501350e-04,7.030000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.614358672872185707e-03,7.110000610351562500e+01,9.433333587646484375e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.033877536654472351e-02,7.020000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,5.373185500502586365e-03,7.180000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
7.700000000000000000e+04,4.668001085519790649e-02,7.139999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
7.800000000000000000e+04,5.609348954749293625e-05,7.569999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.022078260779380798e-02,7.269999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,6.481210142374038696e-02,6.940000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.236829042434692383e-01,7.250000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.646000891923904419e-04,7.740000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.652744587976485491e-04,7.410000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.191228851675987244e-01,6.890000152587890625e+01,9.466665649414062500e+01,1.000000000000000000e+02
8.500000000000000000e+04,5.820808559656143188e-02,7.069999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.213885261677205563e-03,7.519999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.522891461849212646e-02,7.450000000000000000e+01,9.450000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.456376258283853531e-02,7.289999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.089838027954101562e-01,7.450000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.492671623826026917e-02,6.930000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,8.148425817489624023e-02,7.430000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,6.550470367074012756e-03,7.299999237060546875e+01,9.416667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.197529607452452183e-03,7.289999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.345136296004056931e-02,7.119999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.322654705494642258e-03,7.640000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.924189507961273193e-02,6.910000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.700000000000000000e+04,2.808154094964265823e-03,7.720000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
9.800000000000000000e+04,6.548089440912008286e-03,7.600000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.265485491603612900e-02,7.189999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,8.426238596439361572e-02,7.229999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,2.239961549639701843e-02,7.830000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,7.007451355457305908e-02,7.349999237060546875e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.518477126955986023e-02,7.410000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.487885266542434692e-01,7.189999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.243989448994398117e-03,7.740000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.060000000000000000e+05,3.112652630079537630e-04,7.159999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.022620825096964836e-03,7.559999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.668039560317993164e-01,7.299999237060546875e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,6.501805782318115234e-02,7.740000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,2.546251416206359863e-01,7.349999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,9.906034916639328003e-03,7.510000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,5.661554496327880770e-06,7.640000915527343750e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.349178284406661987e-02,7.270000457763671875e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,7.119000656530261040e-04,7.330000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,3.480764105916023254e-03,7.510000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.750498116016387939e-01,7.680000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,9.843721240758895874e-02,7.500000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.681756258010864258e-02,8.159999847412109375e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.805589377880096436e-01,7.440000152587890625e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.384908439125865698e-04,7.250000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.048873066902160645e-03,8.109999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,3.702514618635177612e-02,7.559999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.713501214981079102e-01,7.409999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.141838356852531433e-01,7.500000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.916654735803604126e-02,7.690000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,7.853226363658905029e-02,8.019998931884765625e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.148489653132855892e-03,8.079998779296875000e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.826429361244663596e-04,7.560000610351562500e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,9.989041835069656372e-02,8.080000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.682396978139877319e-04,7.609999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.928270794451236725e-03,7.520000457763671875e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.195483418996445835e-04,7.919999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.572526037693023682e-02,7.609999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.340000000000000000e+05,3.797967292484827340e-05,7.879999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.976127270609140396e-03,7.969999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.724260091781616211e-02,7.809999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.671728193759918213e-01,8.140000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.526451524114236236e-04,7.259999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.507510095834732056e-01,7.830000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.896600916981697083e-02,8.009999084472656250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.590944975614547729e-01,8.070000457763671875e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.669941544532775879e-01,7.620000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.539066433906555176e-03,7.969999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,5.328106693923473358e-03,8.479999542236328125e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,7.485242933034896851e-02,7.800000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.631770574022084475e-04,8.110000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,4.113855538889765739e-04,7.830000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.144980778917670250e-03,7.209999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.490000000000000000e+05,6.787905585952103138e-04,7.690000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,5.021002888679504395e-02,7.490000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,4.279817640781402588e-02,7.980000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.784594058990478516e-01,7.480000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.196735203266143799e-01,8.010000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.299878058489412069e-04,7.989999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.079386765923118219e-05,7.340000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.560000000000000000e+05,5.956628546118736267e-02,8.180000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,9.566425578668713570e-04,7.869999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.014253377914428711e-01,8.100000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.153935445472598076e-03,7.909999847412109375e+01,9.866667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+05,5.974862870061770082e-05,8.130000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.444679452106356621e-03,7.720000457763671875e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.418159246444702148e-01,7.869999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.082591526210308075e-02,8.119999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.527639627456665039e-01,8.130000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,5.127612967044115067e-03,7.119999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.276002731174230576e-03,8.330000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.194734126329421997e-03,7.949999237060546875e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.444867859594523907e-04,8.209999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,7.878475589677691460e-04,7.989999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.703527988865971565e-03,8.730000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,3.698176442412659526e-05,7.590000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.505407901480793953e-04,7.999999237060546875e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,4.229008033871650696e-02,7.680000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,5.236414261162281036e-03,7.900000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.025038119405508041e-02,7.960000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.920933604240417480e-02,8.050000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.158151566982269287e-01,8.250000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.635715645737946033e-04,8.009999084472656250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.790000000000000000e+05,4.152334804530255497e-05,7.889999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.194312348961830139e-01,7.700000762939453125e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,4.476001486182212830e-02,8.189999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.266540937125682831e-02,8.400000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,5.479739606380462646e-02,8.080000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.840000000000000000e+05,4.742590710520744324e-02,8.559999084472656250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.946558826602995396e-03,8.159999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.860000000000000000e+05,4.609277937561273575e-03,8.200000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.192473039031028748e-04,8.250000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.880000000000000000e+05,2.924686763435602188e-03,7.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.339777946472167969e-01,8.150000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,9.376037633046507835e-04,7.969999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,8.143263310194015503e-02,7.919999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,5.526312440633773804e-02,8.209999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,6.378528475761413574e-02,7.539999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.286900602281093597e-02,8.190000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.950000000000000000e+05,4.306943714618682861e-02,8.030000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,5.622699856758117676e-02,7.680000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,2.106467485427856445e-01,7.999999237060546875e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.601392723387107253e-04,7.879999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.708898693323135376e-02,8.300000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,4.013731330633163452e-02,8.469999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,6.644498789682984352e-04,7.619999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.287983905058354139e-04,7.959999084472656250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,4.552606865763664246e-02,8.059999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,6.798355840146541595e-03,8.340000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.204287540167570114e-02,8.400000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.402742782374843955e-05,7.709999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.165688503533601761e-02,8.040000915527343750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.163108900072984397e-04,7.680000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,2.648531692102551460e-03,8.090000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,8.500923402607440948e-03,7.930000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.665932774543762207e-01,7.969999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,8.088244067039340734e-05,8.040000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,6.327176094055175781e-02,8.140000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.140000000000000000e+05,9.283970296382904053e-02,7.640000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,2.230948535725474358e-03,8.519999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.694798842072486877e-02,7.900000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.383173108100891113e-01,7.729999542236328125e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,2.013511038967408240e-05,7.509999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,1.000305637717247009e-01,8.440000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.550790715962648392e-03,7.989999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.479997932910919189e-02,8.180000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.323029935359954834e-02,8.109999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,6.070325151085853577e-02,7.939999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.118841409683227539e-01,7.860000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,7.141547650098800659e-02,8.309999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,4.317750781774520874e-02,7.869999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.893139677122235298e-03,8.060000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.783290691673755646e-02,8.060000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.169133722782135010e-02,7.990000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.327198861166834831e-03,8.080000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,3.278702264651656151e-03,7.869999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.320000000000000000e+05,4.553821869194507599e-03,8.039999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,9.051924571394920349e-04,8.069998931884765625e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.853602345567196608e-04,8.069998931884765625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.010490327142179012e-04,8.150000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,4.877619445323944092e-03,7.790000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.370000000000000000e+05,6.900979205965995789e-03,8.020000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,5.157275125384330750e-02,8.360000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.201724080601707101e-05,8.080000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,9.636143222451210022e-04,8.030000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.245772242546081543e-01,8.180000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.881605759263038635e-02,8.369999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.598103553988039494e-03,8.369999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.493956614285707474e-02,8.059999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,2.694115415215492249e-02,8.219999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,5.379584152251482010e-03,8.010000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.155149564146995544e-01,8.350000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.548735424876213074e-03,8.360000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.079256534576416016e-01,8.289999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,6.021500751376152039e-02,8.289999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,7.188381277956068516e-04,7.830000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.697316408157348633e-01,8.130000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.249348861165344715e-04,7.990000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.189499162137508392e-02,8.469999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.247589379549026489e-01,7.419998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.033923715353012085e-01,8.320000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.277138246223330498e-03,8.169999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.196419775485992432e-02,7.990000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.162991076707839966e-01,8.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.205338031053543091e-01,7.980000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.092458665370941162e-01,8.680000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.092915330082178116e-02,8.180000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.481334567070007324e-01,8.080000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,9.278840385377407074e-03,7.889999389648437500e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,7.152323424816131592e-02,7.949999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,4.832696286030113697e-04,8.119999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.251536011695861816e-01,8.380000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,7.428650278598070145e-04,7.949999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.273214966058731079e-01,8.459999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,8.076410267676692456e-06,8.079998779296875000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.728709368966519833e-04,8.159999847412109375e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.720000000000000000e+05,2.140314690768718719e-02,8.489999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.053622215986251831e-01,7.930000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.702761441469192505e-03,8.100000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,5.941682308912277222e-02,7.769999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.176799237728118896e-01,8.130000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,8.444675058126449585e-02,8.319999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.628602460026741028e-02,8.479999542236328125e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.849905699491500854e-01,8.590000915527343750e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.800000000000000000e+05,7.969895005226135254e-02,7.769999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.810000000000000000e+05,4.449808895587921143e-01,7.879999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,7.795934798195958138e-04,8.280000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.760622486472129822e-03,8.659999084472656250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.840000000000000000e+05,7.142156362533569336e-02,8.549999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,3.259119391441345215e-01,8.080000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,8.663317561149597168e-02,7.889999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.291444838047027588e-01,8.519999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.109552979469299316e-01,8.130000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.488291938789188862e-04,8.539999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,5.025705695152282715e-02,8.150000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.947337295860052109e-03,8.130000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.467253737151622772e-03,8.459999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,7.029908150434494019e-02,8.400000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,9.442156624572817236e-06,8.330000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,4.257228970527648926e-02,8.529999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,5.779413040727376938e-03,8.040000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.970000000000000000e+05,9.480907768011093140e-02,8.400000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.526849508285522461e-02,8.180000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,5.794358439743518829e-03,8.430000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,2.327671647071838379e-02,8.059999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,4.435063339769840240e-03,8.419999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.676436164416372776e-03,7.999999237060546875e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.311054360121488571e-02,8.419999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.121776640415191650e-01,8.040000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,6.344578287098556757e-05,8.519999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,7.930931448936462402e-02,8.070000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,3.657951951026916504e-02,8.139998626708984375e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.422910019755363464e-02,7.740000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.090000000000000000e+05,8.344303816556930542e-03,8.549999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,9.123653173446655273e-03,8.609999084472656250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.399332821369171143e-03,8.319999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.725166454911231995e-02,8.190000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.130000000000000000e+05,5.422714166343212128e-03,8.279999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,2.339751663384959102e-04,8.229999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.453233559615910053e-04,8.650000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.052394509315490723e-01,8.529999542236328125e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,5.250208079814910889e-02,8.280000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,2.001871541142463684e-02,8.359999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.705101603874936700e-04,8.389999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.051620394922792912e-04,8.069998931884765625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.019451543688774109e-01,8.450000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.349513768218457699e-04,8.380000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.230000000000000000e+05,2.919091656804084778e-02,8.650000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.295476049184799194e-01,8.069998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.306106664240360260e-03,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.966984942555427551e-03,8.300000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,3.204844542779028416e-04,8.350000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.280000000000000000e+05,9.669212996959686279e-02,8.169999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.346522010862827301e-03,8.270000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.647311747074127197e-01,8.330000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.893132530152797699e-02,8.569999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.320000000000000000e+05,5.062527954578399658e-02,8.060000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.365192700177431107e-03,8.659999084472656250e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.224977433681488037e-02,8.440000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.057749846950173378e-03,8.150000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.325274747112416662e-06,8.919999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,5.557001009583473206e-02,8.719999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.829045653343200684e-01,8.549999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.211396582424640656e-03,8.390000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+05,8.342702686786651611e-02,8.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,2.926351735368371010e-03,8.610000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.028596237301826477e-02,8.720000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,9.014614624902606010e-04,8.259999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.440000000000000000e+05,8.142516890075057745e-06,8.450000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.814047843217849731e-01,8.659999084472656250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,7.008115760982036591e-03,8.419999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,8.779786876402795315e-04,8.630000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.033690386975649744e-05,8.569999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.591005265712738037e-01,8.339999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+05,6.236964836716651917e-03,8.459999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.324452996253967285e-01,8.380000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.501906849443912506e-02,8.519999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.530000000000000000e+05,9.804579894989728928e-04,8.580000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,5.110412370413541794e-03,8.489999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.156805902719497681e-01,8.500000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,8.138322300510481000e-06,8.519999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,9.551257640123367310e-02,8.380000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.593937277793884277e-01,8.340000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.256743911653757095e-03,8.419999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.188765108585357666e-01,8.269999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.610000000000000000e+05,4.992359783500432968e-03,8.630000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.385821495205163956e-03,8.130000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.709435251541435719e-03,8.800000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.301583230495452881e-01,8.310000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,6.048851064406335354e-04,8.559999084472656250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.660000000000000000e+05,6.851021666079759598e-03,8.780000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,3.922775387763977051e-03,8.769999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.434543170034885406e-03,8.660000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.999794244766235352e-01,8.319999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+05,3.315953165292739868e-02,8.569999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.587378257885575294e-03,8.260000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.562653124332427979e-01,8.340000152587890625e+01,9.683332824707031250e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.048306119628250599e-03,8.029998779296875000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,2.006825990974903107e-03,7.969999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.750000000000000000e+05,5.659508518874645233e-03,8.310000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.065841168165206909e-01,8.910000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.770000000000000000e+05,7.389260828495025635e-02,8.419999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.153362100012600422e-04,8.450000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.309268414974212646e-01,8.369999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.797824563458561897e-04,8.750000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.746178165078163147e-02,8.369999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.130691148340702057e-02,8.450000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.830000000000000000e+05,2.786153694614768028e-03,8.479999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.144405990839004517e-02,8.160000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.845842748880386353e-01,8.390000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,2.930781105533242226e-03,8.819999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.870000000000000000e+05,4.167016595602035522e-03,8.409999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.439814716577529907e-01,8.750000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.788147985935211182e-01,8.050000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,7.711974903941154480e-04,8.150000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.910000000000000000e+05,6.476391718024387956e-06,8.529999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,2.008538693189620972e-03,8.310000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,3.989096730947494507e-02,8.300000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,6.774669885635375977e-02,8.790000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.950000000000000000e+05,4.327814579010009766e-01,8.610000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.432879944331943989e-03,8.689998626708984375e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.525663654319941998e-03,8.260000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,3.892839959007687867e-05,8.089998626708984375e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,4.998240619897842407e-03,8.400000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,5.004804581403732300e-03,8.650000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,4.242353513836860657e-02,8.190000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.620367109775543213e-01,8.479999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.045731380581855774e-01,8.119999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.293006718158721924e-01,8.440000152587890625e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.776819699443876743e-03,8.560000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,3.572714049369096756e-04,8.630000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.777829393744468689e-02,8.260000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.253168738912791014e-04,8.650000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.998781623318791389e-03,8.109999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.200596779584884644e-01,8.680000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.881055883131921291e-03,8.430000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.182928308844566345e-02,8.630000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.130000000000000000e+05,7.701765000820159912e-02,8.479999542236328125e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.483156904578208923e-02,8.690000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,7.837104611098766327e-03,8.459999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.160000000000000000e+05,3.259857296943664551e-01,8.769999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.332383952103555202e-03,8.730000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,7.800232197041623294e-06,8.940000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.546270191669464111e-01,8.780000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.899803464766591787e-05,8.760000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.924661636352539062e-01,8.529999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.261242106556892395e-02,8.580000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.704733731457963586e-04,8.619998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,4.460538178682327271e-02,8.489999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.212854800745844841e-03,8.730000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,9.874746948480606079e-02,8.440000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.131030023097991943e-01,8.290000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,3.002166152000427246e-01,8.110000610351562500e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.657493785023689270e-02,8.519999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,2.839769702404737473e-03,8.580000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.202921874821186066e-03,8.289999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.066058707190677524e-05,8.209999847412109375e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.012159722857177258e-04,8.380000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.337870508432388306e-01,8.110000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.686515100300312042e-02,8.459999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.051889965310692787e-03,8.390000152587890625e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.075978718698024750e-03,8.380000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,5.260277986526489258e-01,8.580000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,3.184510171413421631e-01,8.630000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.119144201278686523e-01,8.769999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.410000000000000000e+05,3.682773094624280930e-03,8.469999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.075868606567382812e-01,8.489999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.321095764636993408e-02,8.510000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.988973319530487061e-01,8.689998626708984375e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,3.435997292399406433e-03,8.459999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.037803888320922852e-01,8.549999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.470000000000000000e+05,9.430417418479919434e-02,8.599999237060546875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.033416554331779480e-02,8.640000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.650121510028839111e-01,8.130000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.303417049348354340e-02,8.359999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.201898721978068352e-03,8.250000762939453125e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.738987280987203121e-03,8.450000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.252532497048377991e-03,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,4.484779128688387573e-05,8.519999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.790543716400861740e-03,8.210000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.566704809665679932e-01,8.469999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,3.915600478649139404e-02,7.939999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,9.641735232435166836e-04,8.709999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.222204649820923805e-03,8.409999847412109375e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+05,6.798403337597846985e-04,8.650000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,4.025579895824193954e-03,8.549999237060546875e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.300950068980455399e-03,8.350000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.107660005800426006e-03,8.380000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.662398874759674072e-02,8.250000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.650000000000000000e+05,3.363743308000266552e-04,8.369999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.141812205314636230e-01,8.630000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,2.260362496599555016e-03,8.330000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.167074660770595074e-03,8.180000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,9.331361949443817139e-02,8.500000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.880301654338836670e-02,8.259999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.384891802445054054e-03,8.580000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.404030626872554421e-04,8.459999847412109375e+01,9.916666412353515625e+01,1.000000000000000000e+02
4.730000000000000000e+05,9.970346465706825256e-03,8.080000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.740000000000000000e+05,2.622561063617467880e-03,8.739998626708984375e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,9.761893004179000854e-02,8.350000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.189903356134891510e-02,8.469999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,8.059302344918251038e-03,8.529999542236328125e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.213647425174713135e-03,8.719999694824218750e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,3.522953018546104431e-02,8.189999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.309284241870045662e-03,8.860000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.949852776306215674e-05,8.840000152587890625e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.157797523774206638e-03,8.280000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.080559566617012024e-02,8.500000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,4.890928417444229126e-02,8.309999084472656250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.189663946628570557e-01,8.559999084472656250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.860000000000000000e+05,7.826265646144747734e-04,8.330000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.120489776134490967e-01,8.120000457763671875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.394241048023104668e-03,8.650000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,6.678484380245208740e-02,8.569999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,5.325976526364684105e-04,8.580000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.640537753701210022e-02,8.680000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.745772362686693668e-04,8.219999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.376993255689740181e-03,8.260000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,9.278409997932612896e-04,8.620000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.695705533027648926e-02,8.640000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.561619912739843130e-04,8.539999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.489940263330936432e-03,8.409999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.848996547982096672e-03,8.310000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,5.273236893117427826e-03,8.519999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o1_am1_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,5.481843650341033936e-02,7.599999904632568359e+00,3.100000000000000000e+01,4.000000283122062683e-02
1.000000000000000000e+03,3.978852182626724243e-02,7.200000286102294922e+00,2.833333587646484375e+01,4.478000259399414062e+01
2.000000000000000000e+03,8.527164161205291748e-02,8.500000000000000000e+00,3.550000000000000000e+01,9.277000427246093750e+01
3.000000000000000000e+03,6.720659136772155762e-02,8.399999618530273438e+00,3.116666603088378906e+01,1.000000000000000000e+02
4.000000000000000000e+03,7.046131789684295654e-02,9.099999427795410156e+00,3.200000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.035658597946166992e-01,8.799999237060546875e+00,3.216666412353515625e+01,1.000000000000000000e+02
6.000000000000000000e+03,1.335743665695190430e-01,1.189999961853027344e+01,4.416666793823242188e+01,1.000000000000000000e+02
7.000000000000000000e+03,9.874204546213150024e-02,1.379999923706054688e+01,5.166666412353515625e+01,1.000000000000000000e+02
8.000000000000000000e+03,7.910272479057312012e-02,1.450000000000000000e+01,4.716666793823242188e+01,1.000000000000000000e+02
9.000000000000000000e+03,6.477679312229156494e-02,1.550000000000000000e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.000000000000000000e+04,1.316119730472564697e-01,2.060000228881835938e+01,6.016666793823242188e+01,1.000000000000000000e+02
1.100000000000000000e+04,9.093607962131500244e-02,2.289999961853027344e+01,6.133333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.200488954782485962e-01,2.329999732971191406e+01,6.983333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.641064167022705078e-02,2.279999923706054688e+01,6.733333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+04,6.017062813043594360e-02,2.810000228881835938e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,9.362910687923431396e-02,2.750000000000000000e+01,7.416666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,8.605563640594482422e-02,3.200000000000000000e+01,7.933333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+04,7.690268754959106445e-02,3.310000228881835938e+01,7.949999237060546875e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.066107094287872314e-01,2.809999847412109375e+01,7.500000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.430802345275878906e-01,3.200000000000000000e+01,7.716667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,5.919978767633438110e-02,3.570000076293945312e+01,8.183333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+04,2.073027566075325012e-02,3.690000152587890625e+01,8.200000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+04,7.280293107032775879e-02,3.709999465942382812e+01,7.500000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,5.939655378460884094e-02,3.639999771118164062e+01,7.999999237060546875e+01,1.000000000000000000e+02
2.400000000000000000e+04,6.318966299295425415e-02,4.010000228881835938e+01,8.416667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.892527788877487183e-01,3.979999542236328125e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.170938163995742798e-01,2.679999732971191406e+01,7.516667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,9.909124672412872314e-02,4.130000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,5.497074499726295471e-02,4.359999847412109375e+01,8.383333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.098816543817520142e-01,4.680000305175781250e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.863912820816040039e-02,4.759999847412109375e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.502109766006469727e-02,4.580000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+04,9.391912817955017090e-02,4.840000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.218274608254432678e-01,4.630000305175781250e+01,8.333332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.096166372299194336e-01,4.470000076293945312e+01,8.533333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.094602733850479126e-01,4.809999847412109375e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.600000000000000000e+04,8.675341308116912842e-02,4.869999694824218750e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.700000000000000000e+04,5.916319787502288818e-02,4.820000076293945312e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.813332140445709229e-01,4.889999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.634108734130859375e+01,4.529999923706054688e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.339759826660156250e-01,4.909999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,6.405797600746154785e-02,4.980000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.843789368867874146e-01,4.859999847412109375e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+04,9.402476251125335693e-02,5.170000076293945312e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.293050199747085571e-01,5.370000076293945312e+01,8.566667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.421525895595550537e-02,5.029999542236328125e+01,8.533333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.713192164897918701e-02,5.239999771118164062e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.149576544761657715e-01,4.940000152587890625e+01,8.633333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.230594366788864136e-01,4.899999618530273438e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.318134516477584839e-01,5.130000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.517662048339843750e-01,5.239999771118164062e+01,8.766667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,5.558111667633056641e-01,5.640000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
5.200000000000000000e+04,8.286649733781814575e-02,5.239999771118164062e+01,8.883332824707031250e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.141842544078826904e-01,5.490000152587890625e+01,8.666666412353515625e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.009737253189086914e-01,5.779999923706054688e+01,9.133333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,7.499222643673419952e-03,5.550000000000000000e+01,8.916666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,4.400756359100341797e-01,5.050000000000000000e+01,8.633332824707031250e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.219734996557235718e-01,5.759999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.863305211067199707e-01,2.969999885559082031e+01,5.566666793823242188e+01,1.000000000000000000e+02
5.900000000000000000e+04,7.884628325700759888e-02,5.179999923706054688e+01,8.566667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,7.588918507099151611e-02,5.309999465942382812e+01,8.983332824707031250e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.459331750869750977e-01,5.440000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,8.652755618095397949e-02,5.459999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
6.300000000000000000e+04,8.980946242809295654e-02,5.790000152587890625e+01,9.033333587646484375e+01,1.000000000000000000e+02
6.400000000000000000e+04,2.830748260021209717e-02,5.629999542236328125e+01,8.866667175292968750e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.740086525678634644e-01,5.899999618530273438e+01,9.266666412353515625e+01,1.000000000000000000e+02
6.600000000000000000e+04,6.576783023774623871e-03,5.590000152587890625e+01,9.016667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,9.377012401819229126e-02,5.590000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.668385863304138184e-01,5.470000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.009869366884231567e-01,5.760000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.419297456741333008e-01,5.910000228881835938e+01,8.950000000000000000e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.877360343933105469e-01,5.719999694824218750e+01,9.316666412353515625e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.870166361331939697e-01,5.910000228881835938e+01,9.233333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,8.433674275875091553e-02,5.979999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,4.535482823848724365e-02,6.010000228881835938e+01,9.150000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,7.091836631298065186e-02,6.089999771118164062e+01,9.233333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,4.367230534553527832e-01,6.060000228881835938e+01,8.850000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,8.694019913673400879e-02,6.030000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
7.800000000000000000e+04,9.681398048996925354e-03,6.209999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.367979347705841064e-01,6.070000457763671875e+01,9.216667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.838020235300064087e-02,5.839999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
8.100000000000000000e+04,1.900940388441085815e-01,6.329999542236328125e+01,9.116667175292968750e+01,1.000000000000000000e+02
8.200000000000000000e+04,4.662137478590011597e-02,6.209999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,4.382140934467315674e-02,6.329999542236328125e+01,9.050000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,5.007197260856628418e-01,5.050000000000000000e+01,8.466667175292968750e+01,1.000000000000000000e+02
8.500000000000000000e+04,5.055687949061393738e-02,6.209999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
8.600000000000000000e+04,2.251218073070049286e-02,6.489999389648437500e+01,9.033333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,8.246738463640213013e-02,6.500000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,4.189113676548004150e-01,5.179999923706054688e+01,8.650000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.068537771701812744e-01,6.159999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,1.180488988757133484e-01,6.259999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,4.849398136138916016e-01,6.629999542236328125e+01,9.300000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,9.543159976601600647e-03,5.979999923706054688e+01,9.133333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.907168030738830566e-01,5.740000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,7.885407805442810059e-01,6.629999542236328125e+01,9.016667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.680519223213195801e-02,6.600000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.708090186119079590e-01,6.500000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.106250062584877014e-01,6.309999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,8.642038702964782715e-02,6.299999237060546875e+01,9.133333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,7.741440832614898682e-02,6.580000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.107390448451042175e-01,5.989999771118164062e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.794775128364562988e-01,6.070000076293945312e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.604391932487487793e-01,6.550000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.030000000000000000e+05,7.671115547418594360e-02,6.269999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.071661651134490967e-01,5.979999923706054688e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.050000000000000000e+05,6.995338201522827148e-01,5.600000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.028716936707496643e-02,6.309999847412109375e+01,9.033332824707031250e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.603490710258483887e+00,6.509999847412109375e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.229023784399032593e-01,6.430000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,3.610946536064147949e-01,6.000000381469726562e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,4.543801844120025635e-01,5.769999694824218750e+01,9.083333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.863618612289428711e-01,6.569999694824218750e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,5.366567373275756836e-01,4.139999771118164062e+01,7.700000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.227477669715881348e-01,4.529999923706054688e+01,7.316667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.504765450954437256e-01,5.659999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.906112551689147949e-01,5.770000076293945312e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.733555048704147339e-01,6.140000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.862650901079177856e-02,6.350000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.424365043640136719e-01,6.190000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,2.506646513938903809e-01,6.819999694824218750e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.254361659288406372e-02,6.240000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.094609200954437256e-02,6.709999084472656250e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.676439642906188965e-01,6.300000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.230000000000000000e+05,8.864115178585052490e-02,6.580000305175781250e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.237003147602081299e-01,6.189999389648437500e+01,9.216666412353515625e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.636165082454681396e-01,5.929999923706054688e+01,9.266666412353515625e+01,1.000000000000000000e+02
1.260000000000000000e+05,9.986877441406250000e-02,6.340000534057617188e+01,9.333333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,2.833718247711658478e-02,6.490000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.846383907832205296e-03,6.439999389648437500e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.227303385734558105e-01,6.659999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.336775720119476318e-01,6.259999847412109375e+01,9.233333587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.907333731651306152e-01,6.280000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.819618046283721924e-01,6.250000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,7.867848128080368042e-02,6.200000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.340000000000000000e+05,6.163162738084793091e-02,6.709999084472656250e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.350000000000000000e+05,6.930264234542846680e-01,6.660000610351562500e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.247978955507278442e-01,6.179999542236328125e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.576119065284729004e-01,6.809999847412109375e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,7.225840538740158081e-02,6.259999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,9.992986172437667847e-02,6.970000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.400000000000000000e+05,8.140759170055389404e-02,6.619999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.774251744151115417e-02,6.419999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.061050444841384888e-01,6.540000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.430000000000000000e+05,2.671333551406860352e-01,6.790000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.616452448070049286e-02,6.690000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,6.305692344903945923e-02,6.819999694824218750e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,3.972226679325103760e-01,5.899999618530273438e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.267715096473693848e-01,6.340000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.480000000000000000e+05,6.225120425224304199e-01,7.150000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.460487954318523407e-02,4.790000152587890625e+01,7.533333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,6.435982584953308105e-01,7.349999237060546875e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.510000000000000000e+05,7.264040410518646240e-02,6.080000305175781250e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,4.207468032836914062e-02,6.639999389648437500e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.366052031517028809e-01,6.990000915527343750e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,9.289100766181945801e-02,6.269999694824218750e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,3.409737348556518555e-02,6.340000152587890625e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.152904450893402100e-01,5.970000076293945312e+01,8.683332824707031250e+01,1.000000000000000000e+02
1.570000000000000000e+05,7.574354112148284912e-02,3.809999847412109375e+01,5.716667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.098486036062240601e-01,5.069999694824218750e+01,7.233333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,6.009916774928569794e-03,6.109999465942382812e+01,8.100000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,8.732424676418304443e-02,6.400000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.039521217346191406e-02,6.049999618530273438e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.030617579817771912e-01,6.540000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.630000000000000000e+05,3.048898577690124512e-01,6.430000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.640000000000000000e+05,4.641568660736083984e-01,6.459999847412109375e+01,7.383333587646484375e+01,1.000000000000000000e+02
1.650000000000000000e+05,4.027211368083953857e-01,6.029999923706054688e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.054926753044128418e-01,5.529999542236328125e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.791019558906555176e+00,6.490000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,4.175430908799171448e-02,6.610000610351562500e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.690000000000000000e+05,6.203019618988037109e-02,6.039999771118164062e+01,8.250000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,9.796486794948577881e-02,5.909999465942382812e+01,8.383333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.391470283269882202e-01,6.250000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.853708922863006592e-01,6.609999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.730000000000000000e+05,2.177109122276306152e-01,6.710000610351562500e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.740000000000000000e+05,5.883080139756202698e-02,6.190000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,4.179500639438629150e-01,7.130000305175781250e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,2.453615367412567139e-01,6.049999618530273438e+01,9.183333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.913859546184539795e-01,6.090000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
1.780000000000000000e+05,9.630845859646797180e-03,6.650000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,8.224892020225524902e-01,8.390000152587890625e+01,7.550000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.557421922683715820e-01,6.540000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.002156585454940796e-01,6.340000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.876208722591400146e-01,6.650000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.164270043373107910e-01,5.189999771118164062e+01,7.650000000000000000e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.017652601003646851e-01,6.229999542236328125e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.850000000000000000e+05,3.887329101562500000e-01,6.440000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.318946331739425659e-01,6.559999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.227517277002334595e-01,6.930000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.333104372024536133e-01,6.300000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.289265751838684082e-01,5.910000228881835938e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,5.660654976963996887e-02,6.639999389648437500e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.350376307964324951e-01,4.480000305175781250e+01,7.433333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.492704898118972778e-01,5.590000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.765158057212829590e-02,5.850000381469726562e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.940000000000000000e+05,6.526770591735839844e-01,6.710000610351562500e+01,7.866667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.327724754810333252e-01,6.400000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.890756487846374512e-01,6.129999923706054688e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.040766909718513489e-01,6.590000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.186599507927894592e-01,5.989999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.475009322166442871e-01,7.050000000000000000e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.425543278455734253e-01,7.119999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,7.514023780822753906e-02,6.629999542236328125e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.700919210910797119e-01,6.150000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.109693109989166260e-02,6.699999237060546875e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.564640104770660400e-01,6.480000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,2.572641074657440186e-01,7.809999084472656250e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,4.655886888504028320e-01,6.699999237060546875e+01,7.999999237060546875e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.240843087434768677e-01,5.999999618530273438e+01,8.066666412353515625e+01,1.000000000000000000e+02
2.080000000000000000e+05,3.052423708140850067e-03,6.340000152587890625e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,3.308562338352203369e-01,6.190000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.633226871490478516e-01,6.279999542236328125e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,8.838683366775512695e-02,6.509999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,2.642275989055633545e-01,6.080000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.008866578340530396e-01,6.980000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.789845973253250122e-01,6.690000152587890625e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.150000000000000000e+05,9.169311821460723877e-02,5.979999923706054688e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.160000000000000000e+05,3.437044098973274231e-02,6.259999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.289856433868408203e-01,6.580000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.180000000000000000e+05,9.001977741718292236e-02,6.209999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.190000000000000000e+05,1.402001827955245972e-01,4.889999771118164062e+01,7.250000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.681097179651260376e-02,5.849999618530273438e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.718649864196777344e-01,8.780000305175781250e+01,7.333333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.527459360659122467e-02,7.670000457763671875e+01,7.750000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.041249768808484077e-03,9.139999389648437500e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.143060922622680664e-01,6.510000610351562500e+01,7.616667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,3.051922097802162170e-02,6.090000152587890625e+01,8.300000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,3.219709992408752441e-01,6.330000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.270000000000000000e+05,8.158865571022033691e-02,5.859999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.289961487054824829e-01,6.229999542236328125e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,8.584406971931457520e-02,3.950000000000000000e+01,7.299999237060546875e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.625845372676849365e-01,5.420000457763671875e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.971219182014465332e-01,6.259999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,6.702063083648681641e-01,6.329999542236328125e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.151404678821563721e-01,6.029999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.930202707648277283e-02,5.839999771118164062e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,8.391959220170974731e-02,5.690000152587890625e+01,7.516667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.127724424004554749e-01,5.299999618530273438e+01,8.133332824707031250e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.099051609635353088e-01,4.929999542236328125e+01,8.416667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,9.374224543571472168e-01,5.050000000000000000e+01,8.050000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,8.307126760482788086e-01,5.479999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.400000000000000000e+05,6.267766654491424561e-02,5.760000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.507163941860198975e-01,5.459999465942382812e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,5.555270239710807800e-02,5.820000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,7.365757226943969727e-01,7.840000152587890625e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,8.726158142089843750e-01,4.009999465942382812e+01,7.233333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.507903635501861572e-01,4.170000076293945312e+01,7.133333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,3.596304953098297119e-01,4.340000152587890625e+01,7.583333587646484375e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.135904788970947266e-01,5.189999771118164062e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.767975389957427979e-01,5.819999694824218750e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,6.606167554855346680e-02,5.729999542236328125e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.043452173471450806e-01,4.770000076293945312e+01,8.183333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,7.923506945371627808e-02,4.690000152587890625e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,8.952135443687438965e-01,6.030000305175781250e+01,8.300000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.336672484874725342e-01,5.209999847412109375e+01,8.350000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.298845112323760986e-01,6.150000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.550000000000000000e+05,4.104840010404586792e-02,5.450000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.642752885818481445e-01,4.179999923706054688e+01,6.883333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,5.444673299789428711e-01,4.480000305175781250e+01,7.433333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.062351047992706299e-01,4.750000000000000000e+01,8.150000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,6.913077086210250854e-02,5.270000076293945312e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+05,8.356984722013294231e-07,6.550000000000000000e+01,5.766666412353515625e+01,1.000000000000000000e+02
2.610000000000000000e+05,7.545211315155029297e-01,6.490000152587890625e+01,5.700000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,7.707335054874420166e-02,5.389999771118164062e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.630000000000000000e+05,5.246837735176086426e-01,4.809999847412109375e+01,6.216666793823242188e+01,1.000000000000000000e+02
2.640000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.650000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.660000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.670000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.680000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.690000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.700000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.710000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.720000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.730000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.740000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.750000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.760000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.770000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.780000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.790000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.800000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.810000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.820000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.830000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.840000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.850000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.860000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.870000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.880000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.890000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.900000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.910000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.920000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.930000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.940000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.950000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.960000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.970000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.980000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
2.990000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.000000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.010000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.020000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.030000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.040000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.050000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.060000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.070000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.080000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.090000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.100000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.110000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.120000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.130000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.140000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.150000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.160000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.170000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.180000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.190000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.200000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.210000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.220000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.230000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.240000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.250000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.260000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.270000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.280000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.290000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.300000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.310000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.320000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.330000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.340000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.350000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.360000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.370000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.380000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.390000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.410000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.420000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.430000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.440000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.450000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.460000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.470000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.480000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.490000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.500000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.510000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.520000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.530000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.540000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.550000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.560000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.570000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.580000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.590000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.600000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.610000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.620000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.630000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.640000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.650000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.660000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.670000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.680000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.690000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.700000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.710000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.720000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.730000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.740000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.750000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.760000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.770000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.780000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.790000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.800000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.810000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.820000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.830000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.840000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.850000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.860000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.870000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.880000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.890000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.900000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.910000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.920000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.930000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.940000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.950000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.960000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.970000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.980000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
3.990000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.000000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.010000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.020000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.030000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.040000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.050000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.060000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.070000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.080000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.090000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.110000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.120000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.130000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.140000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.150000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.160000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.170000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.180000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.190000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.200000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.210000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.220000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.230000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.240000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.250000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.260000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.270000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.280000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.290000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.300000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.310000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.320000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.330000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.340000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.350000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.360000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.370000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.380000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.390000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.400000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.410000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.420000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.430000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.440000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.450000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.460000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.470000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.480000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.490000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.500000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.510000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.520000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.530000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.540000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.550000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.560000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.570000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.580000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.590000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.600000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.610000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.620000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.630000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.640000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.650000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.660000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.670000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.680000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.690000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.700000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.710000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.720000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.730000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.740000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.750000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.760000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.770000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.780000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.790000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.800000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.810000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.820000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.830000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.840000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.850000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.860000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.870000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.880000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.890000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.900000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.910000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.920000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.930000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.940000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.950000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.960000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.970000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.980000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02
4.990000000000000000e+05,nan,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+02


==> data/action_masking_and_weighting/o2_am0_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,2.397796875000000000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.060844802856445312e+01,1.000000014901161194e-01,3.333333432674407959e-01,3.200000226497650146e-01
2.000000000000000000e+03,2.589092776179313660e-02,0.000000000000000000e+00,0.000000000000000000e+00,6.000000238418579102e-01
3.000000000000000000e+03,1.468367190682329237e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.060000061988830566e+00
4.000000000000000000e+03,7.448493124684318900e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.540000081062316895e+00
5.000000000000000000e+03,7.711168378591537476e-03,2.000000029802322388e-01,1.333333373069763184e+00,2.330000162124633789e+00
6.000000000000000000e+03,3.201869502663612366e-02,1.000000000000000000e+00,6.583333015441894531e+00,5.080000400543212891e+00
7.000000000000000000e+03,2.224328517913818359e-01,2.099999904632568359e+00,1.149999904632568359e+01,1.070000076293945312e+01
8.000000000000000000e+03,3.183749318122863770e-01,2.700000047683715820e+00,1.716666793823242188e+01,1.969000053405761719e+01
9.000000000000000000e+03,4.788743704557418823e-02,5.100000381469726562e+00,2.924999809265136719e+01,3.569000244140625000e+01
1.000000000000000000e+04,9.307977557182312012e-02,6.000000000000000000e+00,2.741666793823242188e+01,6.030000305175781250e+01
1.100000000000000000e+04,9.734846651554107666e-02,1.139999961853027344e+01,4.433333587646484375e+01,9.448000335693359375e+01
1.200000000000000000e+04,1.534413099288940430e-01,1.250000000000000000e+01,4.758333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.001773804426193237e-02,1.579999923706054688e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.613517805933952332e-02,1.859999656677246094e+01,5.866667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.403149962425231934e-01,1.989999771118164062e+01,5.791666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,5.040640383958816528e-02,2.079999923706054688e+01,5.633333206176757812e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.753358244895935059e-02,2.309999847412109375e+01,5.808333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.465616166591644287e-01,2.389999961853027344e+01,5.899999618530273438e+01,1.000000000000000000e+02
1.900000000000000000e+04,7.073821872472763062e-02,2.299999809265136719e+01,6.016666793823242188e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.262773573398590088e-01,2.550000000000000000e+01,6.158333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+04,8.904464542865753174e-03,2.270000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+04,7.665884494781494141e-02,2.379999923706054688e+01,5.833333206176757812e+01,1.000000000000000000e+02
2.300000000000000000e+04,8.371977508068084717e-02,2.579999923706054688e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.932088136672973633e-01,2.649999809265136719e+01,6.566667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.656478643417358398e-01,2.610000038146972656e+01,6.483332824707031250e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.838877797126770020e-03,2.690000152587890625e+01,6.366667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.001369804143905640e-01,2.639999961853027344e+01,6.516667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.247536167502403259e-01,2.959999656677246094e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.341817975044250488e-01,2.960000038146972656e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.000000000000000000e+04,9.952740743756294250e-03,3.060000228881835938e+01,6.875000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,4.062408581376075745e-02,2.800000000000000000e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.092221885919570923e-01,2.960000038146972656e+01,6.733333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.549877673387527466e-01,2.919999885559082031e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.187610924243927002e-01,3.129999923706054688e+01,6.658333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.673022955656051636e-01,2.989999961853027344e+01,6.808333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.411582231521606445e-01,3.370000457763671875e+01,6.850000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,6.054444238543510437e-04,3.340000152587890625e+01,6.925000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,9.651830047369003296e-02,3.309999847412109375e+01,6.825000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.165305497124791145e-03,2.929999923706054688e+01,6.516667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.985041350126266479e-01,3.150000000000000000e+01,6.691667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,7.249572873115539551e-02,3.470000076293945312e+01,6.658333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.069902956485748291e-02,3.200000000000000000e+01,6.525000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,5.859095603227615356e-03,3.450000000000000000e+01,6.858333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,6.648291647434234619e-02,3.200000000000000000e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,5.236740410327911377e-02,3.500000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+04,9.580267965793609619e-02,3.450000381469726562e+01,6.825000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.365375816822052002e-01,3.930000305175781250e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.883826255798339844e-01,3.490000152587890625e+01,7.250000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.019859537482261658e-01,3.510000228881835938e+01,7.000000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.713996171951293945e-01,3.429999923706054688e+01,7.299999237060546875e+01,1.000000000000000000e+02
5.100000000000000000e+04,4.683251678943634033e-01,3.450000000000000000e+01,7.116667175292968750e+01,1.000000000000000000e+02
5.200000000000000000e+04,7.822295278310775757e-02,3.890000152587890625e+01,7.324999237060546875e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.917362809181213379e-01,3.750000000000000000e+01,7.500000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,3.991008549928665161e-02,3.800000000000000000e+01,7.266667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,9.422280825674533844e-03,3.790000152587890625e+01,7.266667175292968750e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.042445540428161621e-02,3.649999618530273438e+01,7.166667175292968750e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.125287562608718872e-01,3.759999847412109375e+01,7.349999237060546875e+01,1.000000000000000000e+02
5.800000000000000000e+04,6.646323204040527344e-02,3.780000305175781250e+01,7.275000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.233273744583129883e-01,3.909999847412109375e+01,8.066666412353515625e+01,1.000000000000000000e+02
6.000000000000000000e+04,5.858096852898597717e-02,3.770000076293945312e+01,7.000000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.290360987186431885e-01,3.700000000000000000e+01,7.675000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.471805106848478317e-02,3.759999847412109375e+01,7.324999237060546875e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.659804768860340118e-02,4.040000152587890625e+01,7.700000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.359202153980731964e-02,4.040000152587890625e+01,7.500000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.163456123322248459e-02,3.929999923706054688e+01,7.366667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.644036337733268738e-02,4.019999694824218750e+01,7.241667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,4.690717533230781555e-02,3.909999847412109375e+01,7.783333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,6.607133895158767700e-02,4.020000076293945312e+01,7.550000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.833891510963439941e-01,3.879999923706054688e+01,7.608333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,7.988449186086654663e-02,3.969999694824218750e+01,7.650000000000000000e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.458619534969329834e-01,4.009999465942382812e+01,7.658332824707031250e+01,1.000000000000000000e+02
7.200000000000000000e+04,2.748751044273376465e-01,4.229999923706054688e+01,8.083333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,8.849527803249657154e-04,4.050000000000000000e+01,8.158333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.906591072678565979e-02,4.200000000000000000e+01,7.483333587646484375e+01,1.000000000000000000e+02
7.500000000000000000e+04,8.715560287237167358e-02,4.239999771118164062e+01,7.733333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.522161230444908142e-02,4.290000152587890625e+01,7.783333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.467993259429931641e-01,4.089999771118164062e+01,7.608333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,2.043436048552393913e-03,4.040000152587890625e+01,7.683332824707031250e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.169427573680877686e-01,4.140000152587890625e+01,7.900000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,8.848956227302551270e-02,4.159999847412109375e+01,7.691667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,2.911878228187561035e-01,4.190000152587890625e+01,7.533333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,4.315673722885549068e-04,4.320000076293945312e+01,7.466667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.051306888461112976e-02,4.370000076293945312e+01,7.891667175292968750e+01,1.000000000000000000e+02
8.400000000000000000e+04,4.374214410781860352e-01,4.040000152587890625e+01,7.875000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,2.548263221979141235e-02,4.239999771118164062e+01,7.658332824707031250e+01,1.000000000000000000e+02
8.600000000000000000e+04,3.123379312455654144e-02,4.229999923706054688e+01,8.116667175292968750e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.452502846717834473e-02,4.229999923706054688e+01,7.775000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.459948718547821045e-01,4.429999923706054688e+01,7.999999237060546875e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.167249560356140137e-01,4.450000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,6.143553182482719421e-02,4.350000000000000000e+01,7.808333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,4.520393908023834229e-02,3.969999694824218750e+01,7.708332824707031250e+01,1.000000000000000000e+02
9.200000000000000000e+04,9.413811564445495605e-02,4.589999771118164062e+01,8.066666412353515625e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.629390172660350800e-02,4.420000076293945312e+01,7.800000000000000000e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.193202963098883629e-03,4.350000000000000000e+01,8.025000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.114400625228881836e-01,4.509999847412109375e+01,7.900000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,2.183507196605205536e-02,4.709999847412109375e+01,8.100000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,4.346053302288055420e-02,4.550000000000000000e+01,7.908333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.889509260654449463e-01,4.559999847412109375e+01,8.125000000000000000e+01,1.000000000000000000e+02
9.900000000000000000e+04,4.094484820961952209e-02,4.269999694824218750e+01,7.841667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.507865488529205322e-01,4.250000000000000000e+01,8.141667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,8.741153776645660400e-02,4.569999694824218750e+01,7.891667175292968750e+01,1.000000000000000000e+02
1.020000000000000000e+05,3.076296448707580566e-01,4.670000076293945312e+01,8.275000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.123252063989639282e-01,4.569999694824218750e+01,8.016666412353515625e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.048274263739585876e-01,4.529999923706054688e+01,8.041666412353515625e+01,1.000000000000000000e+02
1.050000000000000000e+05,4.902064055204391479e-02,4.650000000000000000e+01,8.141667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,4.660868580685928464e-05,4.619999694824218750e+01,7.974999237060546875e+01,1.000000000000000000e+02
1.070000000000000000e+05,6.529662758111953735e-02,4.509999847412109375e+01,7.949999237060546875e+01,1.000000000000000000e+02
1.080000000000000000e+05,9.275903552770614624e-02,4.370000076293945312e+01,7.966667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,6.780387461185455322e-02,4.770000076293945312e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.477746516466140747e-01,4.759999847412109375e+01,8.058333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.825897395610809326e-02,4.550000000000000000e+01,8.141667175292968750e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.240501344203948975e-04,4.859999847412109375e+01,8.108333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,2.766883000731468201e-02,4.790000152587890625e+01,7.883333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.394846174865961075e-03,4.589999771118164062e+01,8.108333587646484375e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.215591964864870533e-05,4.550000000000000000e+01,8.050000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.652530431747436523e-01,4.660000228881835938e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.438252806663513184e-01,4.930000305175781250e+01,8.341667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,7.692594826221466064e-02,4.909999847412109375e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.452650547027587891e-01,4.980000305175781250e+01,8.008333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,3.807912580668926239e-03,4.470000076293945312e+01,7.866667175292968750e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.609624624252319336e-02,4.959999465942382812e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,4.461492598056793213e-02,4.829999923706054688e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.640997231006622314e-01,4.859999847412109375e+01,8.425000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.032001018524169922e-01,4.450000000000000000e+01,8.041666412353515625e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.226610168814659119e-01,5.009999847412109375e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.466472446918487549e-01,4.540000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.931672599653211364e-08,4.540000152587890625e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,9.121939365286380053e-05,4.589999771118164062e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.568717658519744873e-01,4.650000000000000000e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,4.127421998418867588e-04,4.869999694824218750e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,3.082835115492343903e-02,4.740000152587890625e+01,8.158332824707031250e+01,1.000000000000000000e+02
1.320000000000000000e+05,6.267521530389785767e-05,4.919999694824218750e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.488962955772876740e-02,4.709999847412109375e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.235628500580787659e-02,4.790000152587890625e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.785229528650233988e-07,4.550000000000000000e+01,8.341667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,9.355270862579345703e-02,4.730000305175781250e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,6.950144469738006592e-02,5.079999542236328125e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.380000000000000000e+05,9.116373257711529732e-04,4.669999313354492188e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.555947959423065186e-01,4.930000305175781250e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.914461702108383179e-01,4.750000000000000000e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.082457825541496277e-01,4.690000152587890625e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,9.131471067667007446e-02,4.840000152587890625e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.018494367599487305e-01,4.889999771118164062e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.327257752418518066e-01,4.850000000000000000e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,7.574094086885452271e-02,5.120000076293945312e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.932141743600368500e-02,4.650000381469726562e+01,8.158333587646484375e+01,1.000000000000000000e+02
1.470000000000000000e+05,4.264844954013824463e-02,4.790000152587890625e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,3.911198303103446960e-02,4.610000228881835938e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,4.159525781869888306e-02,4.889999771118164062e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.189578324556350708e-01,4.450000381469726562e+01,8.241667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.693035900592803955e-01,5.270000076293945312e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,7.868742942810058594e-02,4.829999923706054688e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.397024691104888916e-01,5.050000000000000000e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.737927831709384918e-02,5.130000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,6.651956122368574142e-03,5.069999694824218750e+01,8.875000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.054618507623672485e-01,4.810000228881835938e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.403653438203036785e-04,4.879999923706054688e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.909954637289047241e-02,4.829999923706054688e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,4.627720266580581665e-02,4.740000152587890625e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.581950485706329346e-02,4.800000000000000000e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.610000000000000000e+05,5.987597256898880005e-02,4.940000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.051678836345672607e-01,5.000000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.311265528202056885e-01,4.840000152587890625e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.391696453094482422e+00,4.970000076293945312e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,5.797925496153766289e-06,4.690000152587890625e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.852150261402130127e-01,5.170000076293945312e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.802712377160787582e-03,4.790000152587890625e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,3.853370994329452515e-02,4.879999923706054688e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.637772634625434875e-02,4.899999618530273438e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,6.490986049175262451e-02,5.019999694824218750e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.710000000000000000e+05,3.610369749367237091e-03,4.970000076293945312e+01,8.908332824707031250e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.864577434957027435e-02,4.739999771118164062e+01,8.408333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,9.759584069252014160e-02,5.500000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.893726825714111328e-01,4.869999694824218750e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,4.264503717422485352e-02,5.110000228881835938e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,5.003258585929870605e-02,4.809999847412109375e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.107669115066528320e-01,4.910000228881835938e+01,8.891667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.092219259589910507e-02,5.050000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,4.188454151153564453e-02,4.869999694824218750e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.202267557382583618e-01,5.120000076293945312e+01,8.608332824707031250e+01,1.000000000000000000e+02
1.810000000000000000e+05,4.655108228325843811e-02,5.030000305175781250e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.702549052424728870e-04,5.030000305175781250e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.830000000000000000e+05,6.330362707376480103e-02,5.209999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,4.472318664193153381e-02,5.059999847412109375e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.393762722611427307e-02,4.899999618530273438e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.544253110885620117e-02,4.980000305175781250e+01,8.783332824707031250e+01,1.000000000000000000e+02
1.870000000000000000e+05,6.058991327881813049e-02,5.179999923706054688e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.709272265434265137e-01,5.009999847412109375e+01,8.875000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.454534173011779785e-01,5.229999923706054688e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.285368651151657104e-01,5.329999923706054688e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.033881157636642456e-01,5.150000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.233122125267982483e-01,5.279999923706054688e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.206108212471008301e-02,4.970000076293945312e+01,9.274999237060546875e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.635025143623352051e-01,4.869999694824218750e+01,9.274999237060546875e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.001333296298980713e-01,4.990000152587890625e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.366718947887420654e-01,5.109999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.550736904144287109e-01,5.059999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.345065236091613770e-01,4.969999313354492188e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.990000000000000000e+05,4.655452817678451538e-02,5.389999771118164062e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.282032877206802368e-01,5.359999465942382812e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.719773113727569580e-01,5.009999847412109375e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.040155329974368215e-04,4.970000076293945312e+01,8.941667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.175287738442420959e-01,4.910000228881835938e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.118284091353416443e-02,5.200000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.609559535980224609e-01,5.239999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.380778849124908447e-01,4.820000076293945312e+01,8.691666412353515625e+01,1.000000000000000000e+02
2.070000000000000000e+05,6.459559500217437744e-02,5.279999923706054688e+01,8.858333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,3.475407138466835022e-02,4.850000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,3.939915820956230164e-02,5.379999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.320852816104888916e-01,4.659999465942382812e+01,8.483333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,4.533407688140869141e-01,5.339999771118164062e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,4.273761529475450516e-03,5.150000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.994535654783248901e-02,5.310000228881835938e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.317904889583587646e-01,5.369999313354492188e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.150000000000000000e+05,8.049723505973815918e-02,4.970000076293945312e+01,8.691666412353515625e+01,1.000000000000000000e+02
2.160000000000000000e+05,3.198422491550445557e-02,4.919999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.165295168757438660e-01,5.249999618530273438e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.311934029217809439e-04,5.239999771118164062e+01,9.458333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,3.747772574424743652e-01,5.430000305175781250e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.200000000000000000e+05,8.363857632502913475e-04,5.309999465942382812e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.135279685258865356e-02,5.189999771118164062e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.848522424697875977e-01,5.179999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,9.914253652095794678e-02,5.389999771118164062e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.240000000000000000e+05,3.685346841812133789e-01,5.440000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.779935359954833984e-01,5.170000076293945312e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.485084295272827148e-01,5.030000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.418367587029933929e-02,5.249999618530273438e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.116225719451904297e-01,4.970000076293945312e+01,8.624999237060546875e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.138273000717163086e-02,5.470000076293945312e+01,8.941667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.021285124123096466e-02,5.110000228881835938e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,4.630009829998016357e-02,4.940000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.320000000000000000e+05,5.278971366351470351e-05,5.320000076293945312e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.111172698438167572e-02,5.159999847412109375e+01,8.858333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.697161351330578327e-04,5.309999465942382812e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.851795054972171783e-02,5.249999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.700603663921356201e-01,5.170000076293945312e+01,8.558333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.072327569127082825e-01,5.380000305175781250e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.380000000000000000e+05,4.599246382713317871e-01,5.379999923706054688e+01,8.783332824707031250e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.920262922998517752e-04,5.299999618530273438e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.906403854489326477e-02,5.259999465942382812e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.516245603561401367e-01,5.399999618530273438e+01,9.375000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,2.867874130606651306e-02,5.170000076293945312e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,4.155469685792922974e-02,5.470000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,7.015670416876673698e-04,5.239999771118164062e+01,8.483333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.286649107933044434e-01,5.559999847412109375e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,7.619702955707907677e-04,4.919999694824218750e+01,8.675000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.712017059326171875e-01,5.609999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.524933395558036864e-05,4.950000381469726562e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.298208683729171753e-01,5.430000305175781250e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,2.340395003557205200e-02,5.489999771118164062e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.510000000000000000e+05,6.099893525242805481e-02,5.459999847412109375e+01,9.058333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.958632946014404297e-01,5.640000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.644557669758796692e-03,5.839999771118164062e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.830862909555435181e-01,5.770000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.539847441017627716e-02,5.680000305175781250e+01,9.058333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.558242589235305786e-01,5.389999771118164062e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.701926812529563904e-02,5.600000000000000000e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.633250713348388672e-01,4.800000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,9.442988783121109009e-03,5.540000152587890625e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.257319934666156769e-02,5.550000000000000000e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,8.511126041412353516e-02,5.720000457763671875e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.497523188591003418e-01,5.369999313354492188e+01,8.941667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.244948990643024445e-02,5.399999618530273438e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,5.734222382307052612e-02,5.279999923706054688e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,2.067198604345321655e-01,5.369999313354492188e+01,9.066666412353515625e+01,1.000000000000000000e+02
2.660000000000000000e+05,2.495509572327136993e-02,5.419999313354492188e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.210614889860153198e-01,5.249999618530273438e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.991672217845916748e-01,5.090000152587890625e+01,9.258332824707031250e+01,1.000000000000000000e+02
2.690000000000000000e+05,5.279442667961120605e-02,5.440000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.383993744850158691e-01,5.519999694824218750e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.567577710375189781e-04,5.759999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.078483164310455322e-01,5.389999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.146971210837364197e-01,5.640000152587890625e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,7.173673948273062706e-04,5.470000076293945312e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.536551356315612793e-01,5.520000457763671875e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.560407690703868866e-05,5.650000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.340581826865673065e-02,5.790000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.780000000000000000e+05,6.714993715286254883e-02,5.690000152587890625e+01,8.841667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.186385989189147949e-01,5.790000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,7.317644357681274414e-02,5.619999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.810000000000000000e+05,5.581575632095336914e-02,5.420000076293945312e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.820000000000000000e+05,5.142556875944137573e-02,5.289999771118164062e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.943903952836990356e-02,5.550000000000000000e+01,9.375000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.971745491027832031e-01,5.629999542236328125e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.893100440502166748e-01,5.550000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.190768405795097351e-01,5.410000228881835938e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.131637319922447205e-01,5.590000152587890625e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,5.664683505892753601e-02,5.440000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.890000000000000000e+05,3.910957602784037590e-04,5.710000228881835938e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.900000000000000000e+05,6.473369896411895752e-02,5.520000457763671875e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.180088967084884644e-01,5.399999618530273438e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.927922858158126473e-05,5.740000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,5.890486016869544983e-02,5.659999847412109375e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,7.920931466287584044e-07,5.490000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.659984588623046875e-01,5.459999465942382812e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.695613749325275421e-02,5.989999771118164062e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.474919259548187256e-01,5.889999771118164062e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.096409201622009277e-01,5.540000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.212712908862158656e-05,5.820000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,4.597133738570846617e-05,5.450000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,5.373085290193557739e-02,5.590000152587890625e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.946104645729064941e-02,5.310000228881835938e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.491185128688812256e-01,5.650000000000000000e+01,8.858333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.697491645812988281e-01,5.949999618530273438e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.815160536963958293e-08,5.849999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.751834154129028320e-01,5.159999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.580417156219482422e-01,5.709999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.468358002603054047e-02,5.769999694824218750e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.436934899538755417e-02,5.500000000000000000e+01,8.841667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.031175777316093445e-01,5.299999618530273438e+01,8.908332824707031250e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.552998572587966919e-01,5.179999923706054688e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,3.592572808265686035e-01,5.409999465942382812e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,1.033060438930988312e-02,5.600000000000000000e+01,9.591667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,2.388913333415985107e-01,5.609999847412109375e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,6.676669120788574219e-01,5.590000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,6.448434293270111084e-02,5.480000305175781250e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.588514007584308274e-06,5.659999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.232289969921112061e-01,5.750000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.393980696797370911e-02,5.770000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.678236573934555054e-01,5.899999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.562480032444000244e-01,5.680000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.462029665708541870e-02,5.299999618530273438e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.230000000000000000e+05,5.154561996459960938e-02,5.590000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.592659056186676025e-01,5.899999618530273438e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.737070411443710327e-02,5.519999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.532626748085021973e-01,5.629999542236328125e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.574321941006928682e-04,5.419999313354492188e+01,8.908332824707031250e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.492544889450073242e-01,5.570000457763671875e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.048007252393290401e-04,5.370000076293945312e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.653977632522583008e-01,5.249999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.512106060981750488e-01,5.670000457763671875e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.320000000000000000e+05,5.139422416687011719e-02,5.579999542236328125e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,6.400105357170104980e-02,5.710000228881835938e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,4.342586547136306763e-02,5.829999923706054688e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.552542840954629355e-07,5.800000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.889126539230346680e-02,5.659999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.140571236610412598e-01,5.949999618530273438e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,9.947399795055389404e-02,6.090000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.966009780764579773e-02,5.659999847412109375e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.275813430547714233e-01,5.500000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.957859706133604050e-03,6.120000457763671875e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.151885330677032471e-01,5.389999771118164062e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,3.493375843390822411e-04,5.760000228881835938e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.177071128040552139e-03,5.949999618530273438e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.282964289188385010e-01,5.550000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,7.535388227552175522e-03,6.180000305175781250e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.166409067809581757e-02,5.829999923706054688e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,2.469807678482532388e-15,5.770000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,3.098381217569112778e-03,5.800000000000000000e+01,9.108332061767578125e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.398222327232360840e-01,5.409999465942382812e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.421240568161010742e-01,5.719999694824218750e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.490318729542195797e-04,5.669999694824218750e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.044553071260452271e-01,5.239999771118164062e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.470252156257629395e-01,5.929999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,2.497422397136688232e-01,5.640000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.445454172790050507e-02,5.559999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.909789741039276123e-01,5.690000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.580000000000000000e+05,3.260269761085510254e-01,6.030000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.660590410232543945e-02,5.839999771118164062e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,8.871082961559295654e-02,5.630000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.537296950322343037e-07,5.650000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,5.350175313651561737e-03,5.550000000000000000e+01,8.975000000000000000e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.129903830587863922e-05,5.849999618530273438e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.645685911178588867e-01,5.839999771118164062e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,5.171900987625122070e-02,5.999999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,3.231177288398612291e-06,5.920000076293945312e+01,9.508332824707031250e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.321394734077330213e-06,5.470000076293945312e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.388788037002086639e-02,5.889999771118164062e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.135125935077667236e-01,5.839999771118164062e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,5.424156039953231812e-02,5.630000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,4.230697231832891703e-04,5.829999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.652691513299942017e-01,5.619999694824218750e+01,9.541667175292968750e+01,1.000000000000000000e+02
3.730000000000000000e+05,4.189071804285049438e-02,5.730000305175781250e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,6.363177299499511719e-02,5.659999847412109375e+01,9.491667175292968750e+01,1.000000000000000000e+02
3.750000000000000000e+05,9.345160797238349915e-03,5.380000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.019267976284027100e-01,6.049999618530273438e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.784968554973602295e-01,5.700000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,7.509784772992134094e-04,5.470000076293945312e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.218323290348052979e-01,5.509999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.746422402560710907e-02,5.860000228881835938e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.198301583528518677e-02,5.829999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.875440359115600586e-02,5.730000305175781250e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,4.945514956489205360e-05,5.959999465942382812e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,8.505935966968536377e-02,5.579999542236328125e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.409842818975448608e-01,5.619999694824218750e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.831287473440170288e-02,5.820000076293945312e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.866234838962554932e-02,5.719999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,5.279932543635368347e-02,5.659999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.142355311661958694e-03,6.159999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.906832949316594750e-05,5.970000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.168254949152469635e-02,5.600000000000000000e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.065976098179817200e-01,5.650000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,3.142081573605537415e-02,5.989999771118164062e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.263139486312866211e-01,6.030000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,4.696303221862763166e-06,5.809999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.257045865058898926e-01,6.169999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.970000000000000000e+05,7.800309453159570694e-03,6.130000305175781250e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,3.307554172351956367e-03,5.820000076293945312e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,8.753252029418945312e-02,5.929999923706054688e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.000000000000000000e+05,5.756217986345291138e-03,6.159999847412109375e+01,8.941667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.911364197731018066e-01,5.389999771118164062e+01,8.491667175292968750e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.897066533565521240e-01,5.680000305175781250e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.296301335096359253e-01,5.779999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.040000000000000000e+05,7.058018445968627930e-02,5.750000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.688546806573867798e-02,5.829999923706054688e+01,9.016667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.927851189975626767e-05,6.030000305175781250e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.070000000000000000e+05,5.087684094905853271e-02,6.140000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.134623668505810201e-05,5.709999847412109375e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.401713317112807999e-08,5.580000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,3.005549907684326172e-01,5.979999923706054688e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.110000000000000000e+05,8.403111249208450317e-03,6.440000152587890625e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.120000000000000000e+05,4.053188860416412354e-02,6.230000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,9.100854396820068359e-02,5.619999694824218750e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.930764853954315186e-02,5.889999771118164062e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.431282401084899902e-02,5.989999771118164062e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.896712779998779297e-01,5.920000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.170000000000000000e+05,2.018158318413398877e-14,5.939999771118164062e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,2.550664939917623997e-04,6.090000152587890625e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.203291594982147217e-01,6.109999847412109375e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,4.080761224031448364e-03,5.929999923706054688e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.836699068546295166e-01,6.169999694824218750e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.645448901399504393e-05,5.899999618530273438e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,7.880483281041961163e-06,5.839999771118164062e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.739601492881774902e-02,5.889999771118164062e+01,9.133332061767578125e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.594822490209480748e-07,5.790000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.883015781641006470e-01,5.829999923706054688e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.634358942508697510e-02,5.709999847412109375e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,7.852625846862792969e-01,5.670000457763671875e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,5.366569012403488159e-02,6.079999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.708464883267879486e-02,5.899999618530273438e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,5.333004146814346313e-02,5.509999847412109375e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.459353484278835822e-06,6.080000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.015907328110188246e-04,6.020000076293945312e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.377097070217132568e-01,6.150000000000000000e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.367519689665641636e-05,6.209999847412109375e+01,9.541667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,5.625985011192824459e-08,5.790000152587890625e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,5.047477483749389648e-01,5.870000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,9.122125059366226196e-02,5.979999923706054688e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.976812200155109167e-05,5.879999923706054688e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.695693880319595337e-01,6.070000457763671875e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,4.679677635431289673e-02,5.870000076293945312e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,9.968772530555725098e-02,6.119999694824218750e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,7.684078998863697052e-03,5.770000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.195829734206199646e-01,5.670000457763671875e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.390807516872882843e-02,5.870000076293945312e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.460000000000000000e+05,8.814467489719390869e-02,6.109999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,8.368335664272308350e-02,5.809999847412109375e+01,9.525000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.449667245149612427e-02,5.829999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.230271905660629272e-01,5.999999618530273438e+01,9.641667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.791292577981948853e-01,5.879999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,7.903255522251129150e-02,5.590000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.520000000000000000e+05,4.475016612559556961e-04,6.029999923706054688e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.125924706459045410e-01,5.720000457763671875e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.540000000000000000e+05,5.436232313513755798e-04,6.209999847412109375e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.369430962949991226e-02,5.690000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.301722228527069092e-01,6.009999465942382812e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.691445261240005493e-01,5.860000228881835938e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.769948681816458702e-03,5.999999618530273438e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.077981942216865718e-04,6.029999923706054688e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,6.617860344704240561e-05,6.410000610351562500e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.387032866477966309e-01,5.909999465942382812e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,4.017096757888793945e-02,5.809999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.993833504660869949e-06,6.059999465942382812e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.114986442029476166e-02,5.859999847412109375e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.957720960490405560e-04,5.870000076293945312e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,3.941314294934272766e-02,6.030000305175781250e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,5.704336240887641907e-02,6.500000000000000000e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.680000000000000000e+05,2.215142330896924250e-06,5.650000000000000000e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.667665947228670120e-03,5.949999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,2.395375072956085205e-02,6.200000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.312562316656112671e-01,6.019999313354492188e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.720000000000000000e+05,3.200252354145050049e-02,5.690000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,6.981767714023590088e-03,5.569999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.740000000000000000e+05,3.526036394760012627e-03,5.619999694824218750e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.305632293224334717e-01,5.920000076293945312e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,5.799290537834167480e-02,5.970000076293945312e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.231699585914611816e-01,5.979999923706054688e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.046848017722368240e-03,5.770000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,3.542036563158035278e-02,5.839999771118164062e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+05,8.629670366644859314e-03,5.779999923706054688e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.810000000000000000e+05,9.050914086401462555e-03,5.999999618530273438e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.820000000000000000e+05,5.765889585018157959e-02,5.750000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,3.072146475315093994e-01,5.999999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.766170710325241089e-01,5.380000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.801005899906158447e-01,6.240000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.343423150501621421e-07,5.719999694824218750e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.405386865139007568e-01,5.889999771118164062e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.880000000000000000e+05,5.548694357275962830e-02,6.140000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.973280638456344604e-02,5.879999923706054688e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,5.893833935260772705e-02,6.049999618530273438e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.593100070953369141e-01,6.329999542236328125e+01,9.491665649414062500e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.393973529338836670e-01,5.709999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.072195304236856828e-09,5.839999771118164062e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,8.593560778535902500e-05,5.760000228881835938e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.950000000000000000e+05,4.561275545711396262e-06,6.049999618530273438e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.493673376739025116e-02,6.280000305175781250e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,6.695643998682498932e-03,5.809999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.050401851534843445e-02,5.879999923706054688e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,2.224234938621520996e-01,5.819999694824218750e+01,9.441667175292968750e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o2_am0_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.286832809448242188e-01,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.000000000000000000e+03,1.000929903239011765e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.550000071525573730e+00
2.000000000000000000e+03,6.369215250015258789e-02,7.000000476837158203e-01,3.833333492279052734e+00,3.750000238418579102e+00
3.000000000000000000e+03,5.893215909600257874e-02,1.299999952316284180e+00,6.666666984558105469e+00,7.880000114440917969e+00
4.000000000000000000e+03,3.743979847058653831e-03,1.800000071525573730e+00,1.091666698455810547e+01,1.671000099182128906e+01
5.000000000000000000e+03,1.979465596377849579e-03,2.599999904632568359e+00,1.316666603088378906e+01,2.858000183105468750e+01
6.000000000000000000e+03,3.088443353772163391e-02,4.099999904632568359e+00,1.883333396911621094e+01,4.665000152587890625e+01
7.000000000000000000e+03,8.312983810901641846e-02,5.299999713897705078e+00,2.258333396911621094e+01,6.918000793457031250e+01
8.000000000000000000e+03,2.700170874595642090e-01,5.500000000000000000e+00,2.616666793823242188e+01,9.254000091552734375e+01
9.000000000000000000e+03,7.678406313061714172e-03,6.800000190734863281e+00,2.741666793823242188e+01,1.000000000000000000e+02
1.000000000000000000e+04,6.907792389392852783e-02,8.799999237060546875e+00,3.150000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.183500215411186218e-01,1.229999923706054688e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,9.947440028190612793e-02,1.360000038146972656e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.300000000000000000e+04,3.338733315467834473e-02,1.579999923706054688e+01,4.916666793823242188e+01,1.000000000000000000e+02
1.400000000000000000e+04,1.713746972382068634e-02,1.779999923706054688e+01,5.525000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.283691674470901489e-01,1.679999923706054688e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,6.220004707574844360e-02,2.009999847412109375e+01,5.374999618530273438e+01,1.000000000000000000e+02
1.700000000000000000e+04,3.315751999616622925e-02,2.189999961853027344e+01,5.833333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.324895024299621582e-01,2.380000114440917969e+01,5.558332824707031250e+01,1.000000000000000000e+02
1.900000000000000000e+04,3.026607036590576172e-01,2.250000000000000000e+01,5.666667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,5.562155693769454956e-02,2.539999771118164062e+01,5.950000381469726562e+01,1.000000000000000000e+02
2.100000000000000000e+04,4.664067924022674561e-02,2.240000152587890625e+01,5.983333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,1.149775981903076172e-01,2.509999847412109375e+01,5.758333206176757812e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.222981810569763184e-01,2.660000038146972656e+01,5.933333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.138483732938766479e-01,2.669999885559082031e+01,6.558333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+04,5.055003166198730469e-01,2.680000114440917969e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.347775105386972427e-03,2.509999847412109375e+01,6.116666793823242188e+01,1.000000000000000000e+02
2.700000000000000000e+04,2.799035906791687012e-01,2.729999732971191406e+01,6.333333206176757812e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.159063950181007385e-01,2.989999961853027344e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.329367160797119141e-01,3.070000076293945312e+01,6.216667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.925951540470123291e-01,3.259999847412109375e+01,6.600000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,7.016028463840484619e-02,3.079999923706054688e+01,6.358333206176757812e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.474890112876892090e-01,3.180000114440917969e+01,7.000000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.564000099897384644e-01,3.090000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.558515727519989014e-01,3.269999694824218750e+01,6.458333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.045876681804656982e-01,3.279999923706054688e+01,6.825000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.968759745359420776e-01,3.309999847412109375e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,7.587413419969379902e-04,3.490000152587890625e+01,6.550000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.632745862007141113e-01,3.479999923706054688e+01,7.000000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,8.860918023856356740e-05,3.290000152587890625e+01,6.466667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,3.336060643196105957e-01,3.229999923706054688e+01,6.650000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.069153547286987305e-01,3.550000000000000000e+01,6.716667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.180517822504043579e-01,3.220000076293945312e+01,6.366667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,2.424522489309310913e-01,3.470000076293945312e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.782336384057998657e-01,3.590000152587890625e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.096343398094177246e-01,3.550000000000000000e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+04,7.979613542556762695e-02,3.570000076293945312e+01,6.958332824707031250e+01,1.000000000000000000e+02
4.700000000000000000e+04,9.869301319122314453e-02,3.840000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.091215550899505615e-01,3.440000152587890625e+01,6.691667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.435664743185043335e-01,3.540000152587890625e+01,6.850000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.239528536796569824e-01,3.629999923706054688e+01,6.900000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,7.176842689514160156e-01,3.630000305175781250e+01,6.450000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,5.784439668059349060e-02,4.080000305175781250e+01,7.091667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.292586177587509155e-01,3.809999847412109375e+01,6.733333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.659077107906341553e-01,3.800000000000000000e+01,6.966667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.859158813953399658e-02,3.649999618530273438e+01,6.850000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.495095878839492798e-02,3.879999923706054688e+01,6.966667175292968750e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.706478744745254517e-01,3.870000076293945312e+01,6.983333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,8.797225356101989746e-02,4.009999465942382812e+01,6.983333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.254322230815887451e-01,3.890000152587890625e+01,7.383333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+04,3.758475929498672485e-02,4.009999465942382812e+01,6.691667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.536411345005035400e-01,3.729999923706054688e+01,6.683333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,4.543933272361755371e-02,3.880000305175781250e+01,6.966667175292968750e+01,1.000000000000000000e+02
6.300000000000000000e+04,2.691348455846309662e-02,4.020000076293945312e+01,7.275000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,3.329654783010482788e-02,3.900000000000000000e+01,6.883333587646484375e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.964876405894756317e-02,4.050000000000000000e+01,7.033332824707031250e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.073595859110355377e-02,4.109999847412109375e+01,6.625000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,8.189749717712402344e-02,3.909999847412109375e+01,7.000000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.793442964553833008e-01,3.920000076293945312e+01,7.025000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.634216487407684326e-01,3.690000152587890625e+01,6.733333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.081348955631256104e-01,3.840000152587890625e+01,6.983333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,9.747374057769775391e-02,3.979999542236328125e+01,7.016667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,2.317953854799270630e-01,4.159999847412109375e+01,7.083332824707031250e+01,1.000000000000000000e+02
7.300000000000000000e+04,3.520995378494262695e-03,4.179999923706054688e+01,7.299999237060546875e+01,1.000000000000000000e+02
7.400000000000000000e+04,4.400044679641723633e-02,4.200000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,6.532770395278930664e-02,4.390000152587890625e+01,7.083332824707031250e+01,1.000000000000000000e+02
7.600000000000000000e+04,4.799403250217437744e-02,4.090000152587890625e+01,6.908333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,7.335428893566131592e-02,4.080000305175781250e+01,7.166667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,4.545306146610528231e-04,4.020000076293945312e+01,7.075000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,5.397812724113464355e-01,4.180000305175781250e+01,7.050000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.065069019794464111e-02,4.229999923706054688e+01,7.166667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.297630786895751953e-01,4.129999923706054688e+01,7.083332824707031250e+01,1.000000000000000000e+02
8.200000000000000000e+04,3.566574887372553349e-04,4.340000152587890625e+01,7.133333587646484375e+01,1.000000000000000000e+02
8.300000000000000000e+04,4.895220696926116943e-02,4.140000152587890625e+01,6.966667175292968750e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.555360555648803711e-01,4.029999923706054688e+01,7.208333587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,2.050315774977207184e-02,4.250000000000000000e+01,7.025000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,2.810165099799633026e-02,4.409999847412109375e+01,7.191667175292968750e+01,1.000000000000000000e+02
8.700000000000000000e+04,1.197741478681564331e-01,4.409999847412109375e+01,6.966667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.473419755697250366e-01,4.400000000000000000e+01,7.133333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.838751316070556641e-01,4.450000000000000000e+01,7.316667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,8.583300560712814331e-02,4.459999847412109375e+01,7.375000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.529852002859115601e-01,4.150000000000000000e+01,6.883333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.685241796076297760e-02,4.780000305175781250e+01,7.324999237060546875e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.638541162014007568e-02,4.400000000000000000e+01,7.266667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,5.179592967033386230e-02,4.420000076293945312e+01,6.941667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.263749450445175171e-01,4.440000152587890625e+01,6.883333587646484375e+01,1.000000000000000000e+02
9.600000000000000000e+04,5.746678262948989868e-02,4.520000076293945312e+01,7.200000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,7.007900625467300415e-02,4.329999542236328125e+01,7.033332824707031250e+01,1.000000000000000000e+02
9.800000000000000000e+04,6.690139323472976685e-02,4.219999694824218750e+01,6.991667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.962871551513671875e-01,4.350000000000000000e+01,7.050000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.022097468376159668e-01,4.419999694824218750e+01,7.225000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,8.848772197961807251e-02,4.550000000000000000e+01,7.133333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.121800035238265991e-01,4.609999847412109375e+01,7.150000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.499465942382812500e-01,4.109999847412109375e+01,6.991667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.549066841602325439e-01,4.380000305175781250e+01,7.133333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,6.217673420906066895e-01,4.250000000000000000e+01,7.108333587646484375e+01,1.000000000000000000e+02
1.060000000000000000e+05,5.070772385806776583e-05,4.440000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
1.070000000000000000e+05,6.049507856369018555e-01,4.529999923706054688e+01,7.133333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.172944605350494385e-01,4.420000076293945312e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.790777146816253662e-01,5.019999694824218750e+01,7.358332824707031250e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.210233196616172791e-01,4.829999923706054688e+01,7.133333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.790076136589050293e-01,3.380000305175781250e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.120000000000000000e+05,7.479279884137213230e-04,4.479999923706054688e+01,7.016667175292968750e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.397554874420166016e-01,4.809999847412109375e+01,7.233333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,3.004591446369886398e-03,4.589999771118164062e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.669455923547502607e-05,4.400000000000000000e+01,6.750000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.993625760078430176e-01,4.730000305175781250e+01,7.158333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.622578740119934082e-01,4.770000076293945312e+01,7.508333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.395369768142700195e-01,4.879999923706054688e+01,7.500000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,6.522349268198013306e-02,5.050000381469726562e+01,7.100000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.079044003039598465e-03,4.550000000000000000e+01,6.725000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,2.031804919242858887e-01,5.020000457763671875e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,6.509391963481903076e-02,4.889999771118164062e+01,7.133333587646484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.108665615320205688e-01,4.879999923706054688e+01,7.216667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.199072301387786865e-01,4.720000076293945312e+01,7.191667175292968750e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.114007413387298584e-01,4.889999771118164062e+01,7.425000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.512741446495056152e-01,4.859999847412109375e+01,7.558333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.294476778152404408e-16,4.820000076293945312e+01,7.216667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,9.041152225108817220e-06,4.109999847412109375e+01,6.533333587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.138357758522033691e-01,4.670000076293945312e+01,7.441666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+05,6.624608067795634270e-05,4.680000305175781250e+01,7.191666412353515625e+01,1.000000000000000000e+02
1.310000000000000000e+05,6.609688699245452881e-02,5.179999923706054688e+01,7.266667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,9.648264676798135042e-05,4.889999771118164062e+01,7.033332824707031250e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.065612137317657471e-01,4.940000152587890625e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.227146387100219727e-02,4.970000076293945312e+01,7.083332824707031250e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.012877642343369189e-10,5.069999694824218750e+01,7.200000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.672820597887039185e-01,4.899999618530273438e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.137876063585281372e-01,5.079999542236328125e+01,7.183333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.423243829980492592e-03,4.879999923706054688e+01,7.349999237060546875e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.507069170475006104e-01,4.619999694824218750e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.340630054473876953e-01,4.669999313354492188e+01,7.250000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,4.014309644699096680e-01,4.640000152587890625e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,7.890009880065917969e-02,4.940000152587890625e+01,7.166667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,3.138952851295471191e-01,5.059999847412109375e+01,7.266667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,5.323125049471855164e-02,4.220000457763671875e+01,7.100000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.362129598855972290e-01,3.260000228881835938e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,6.875215470790863037e-02,4.869999694824218750e+01,7.083332824707031250e+01,1.000000000000000000e+02
1.470000000000000000e+05,3.288871794939041138e-02,5.000000000000000000e+01,7.416666412353515625e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.346903592348098755e-01,4.779999923706054688e+01,7.500000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,8.702971041202545166e-03,4.700000000000000000e+01,7.050000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,5.109972357749938965e-01,4.340000152587890625e+01,7.299999237060546875e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.071518599987030029e-01,4.859999847412109375e+01,7.316667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,8.369039744138717651e-02,4.850000000000000000e+01,7.483333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.262858957052230835e-01,5.059999847412109375e+01,7.533333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.976716659963130951e-03,5.019999694824218750e+01,7.375000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,6.070299819111824036e-02,4.829999923706054688e+01,7.233333587646484375e+01,1.000000000000000000e+02
1.560000000000000000e+05,2.186986505985260010e-01,4.359999847412109375e+01,6.216667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.497387420386075974e-02,3.480000305175781250e+01,6.875000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.667621433734893799e-01,4.679999923706054688e+01,7.200000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.528646517544984818e-02,4.879999923706054688e+01,7.125000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,5.677223950624465942e-02,4.330000305175781250e+01,7.266667175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,2.401422709226608276e-02,4.889999771118164062e+01,7.383333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.383849084377288818e-01,4.879999923706054688e+01,7.316667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.311873793601989746e-01,4.899999618530273438e+01,7.158333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,2.970763444900512695e-01,4.100000000000000000e+01,6.916667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.586398841231130064e-05,4.839999771118164062e+01,7.000000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.127032861113548279e-01,4.970000076293945312e+01,7.299999237060546875e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.096461713314056396e-01,5.079999542236328125e+01,7.366667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,7.464959472417831421e-02,4.879999923706054688e+01,7.050000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,5.901780724525451660e-01,5.000000000000000000e+01,7.366667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,4.327316284179687500e-01,5.000000000000000000e+01,7.291667175292968750e+01,1.000000000000000000e+02
1.710000000000000000e+05,3.107842616736888885e-02,4.990000152587890625e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.541340701282024384e-02,4.660000228881835938e+01,7.299999237060546875e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.293458640575408936e-01,5.209999847412109375e+01,7.500000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,8.674372732639312744e-02,5.140000152587890625e+01,7.450000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,4.865829646587371826e-01,4.759999847412109375e+01,6.900000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,5.303839445114135742e-01,4.840000152587890625e+01,6.866666412353515625e+01,1.000000000000000000e+02
1.770000000000000000e+05,3.364913165569305420e-01,4.580000305175781250e+01,6.916667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,8.278000168502330780e-03,4.859999847412109375e+01,7.383333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,5.316091775894165039e-01,3.770000076293945312e+01,6.083333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,5.020219087600708008e-01,4.800000000000000000e+01,7.183333587646484375e+01,1.000000000000000000e+02
1.810000000000000000e+05,6.542665511369705200e-02,5.159999847412109375e+01,7.299999237060546875e+01,1.000000000000000000e+02
1.820000000000000000e+05,8.271674496610273430e-14,5.159999847412109375e+01,7.483333587646484375e+01,1.000000000000000000e+02
1.830000000000000000e+05,2.189308255910873413e-01,4.820000076293945312e+01,7.566667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,7.999639213085174561e-02,5.030000305175781250e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.186248779296875000e-02,4.930000305175781250e+01,7.250000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,5.979387089610099792e-02,5.009999847412109375e+01,7.583333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,4.699656739830970764e-02,5.179999923706054688e+01,7.366667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,7.849635183811187744e-02,5.090000152587890625e+01,7.158333587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,5.044850111007690430e-01,4.930000305175781250e+01,7.341667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.561368420720100403e-02,5.400000381469726562e+01,7.383333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.378832757472991943e-01,5.359999465942382812e+01,7.466667175292968750e+01,1.000000000000000000e+02
1.920000000000000000e+05,2.345321178436279297e-01,5.059999847412109375e+01,7.349999237060546875e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.508918642997741699e-02,5.170000076293945312e+01,7.516667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.399329632520675659e-02,4.969999313354492188e+01,7.341667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,9.787374734878540039e-02,5.249999618530273438e+01,7.416666412353515625e+01,1.000000000000000000e+02
1.960000000000000000e+05,4.228829741477966309e-01,5.289999771118164062e+01,7.349999237060546875e+01,1.000000000000000000e+02
1.970000000000000000e+05,4.203931093215942383e-01,5.000000000000000000e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.750323414802551270e-01,5.100000000000000000e+01,7.366667175292968750e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.000007987022399902e-01,5.209999847412109375e+01,7.150000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.964561045169830322e-01,5.140000152587890625e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.869677454233169556e-01,5.119999694824218750e+01,7.299999237060546875e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.225194282596930861e-04,4.990000152587890625e+01,7.316667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,3.444333747029304504e-02,5.209999847412109375e+01,7.166667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,9.287009388208389282e-02,5.399999618530273438e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,2.933602333068847656e-01,5.279999923706054688e+01,7.500000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,5.756162106990814209e-02,5.000000000000000000e+01,7.366667175292968750e+01,1.000000000000000000e+02
2.070000000000000000e+05,9.905035793781280518e-02,5.140000152587890625e+01,7.383333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,3.219857066869735718e-02,5.189999771118164062e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.090000000000000000e+05,6.826621294021606445e-02,5.270000076293945312e+01,7.266667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.032131195068359375e-01,4.859999847412109375e+01,7.083332824707031250e+01,1.000000000000000000e+02
2.110000000000000000e+05,4.837443828582763672e-01,5.189999771118164062e+01,7.216667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,2.213099651271477342e-05,5.159999847412109375e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.130000000000000000e+05,2.009856402873992920e-01,5.329999923706054688e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,8.811487257480621338e-02,4.930000305175781250e+01,7.533333587646484375e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.926369369029998779e-01,5.130000305175781250e+01,7.633332824707031250e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.152855902910232544e-01,5.090000152587890625e+01,7.566667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.184549421072006226e-01,5.000000000000000000e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.180000000000000000e+05,2.105806779582053423e-04,5.140000152587890625e+01,7.691667175292968750e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.203696250915527344e-01,5.249999618530273438e+01,7.533333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.356842651963233948e-03,5.019999694824218750e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.451567649841308594e-01,5.200000000000000000e+01,7.583333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.379871461540460587e-02,5.239999771118164062e+01,7.575000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.220707446336746216e-01,5.279999923706054688e+01,7.516667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.246722936630249023e+00,5.650000000000000000e+01,7.766667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.630008667707443237e-01,5.530000305175781250e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.260000000000000000e+05,4.602442979812622070e-01,4.929999542236328125e+01,7.349999237060546875e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.244174242019653320e-01,5.009999847412109375e+01,7.583333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,3.083968758583068848e-01,4.320000076293945312e+01,5.949999618530273438e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.191819459199905396e-01,5.059999847412109375e+01,7.283333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.853571251034736633e-02,5.270000076293945312e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.310000000000000000e+05,6.167533248662948608e-02,5.349999618530273438e+01,7.566667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.098500913940370083e-03,5.279999923706054688e+01,7.433333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,2.374819666147232056e-02,5.239999771118164062e+01,7.358333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.894923334475606680e-04,5.270000076293945312e+01,7.633332824707031250e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.241053827106952667e-02,5.320000076293945312e+01,7.316667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,7.030289620161056519e-02,5.090000152587890625e+01,6.983333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.264139562845230103e-01,5.349999618530273438e+01,7.533333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,5.738878846168518066e-01,5.399999618530273438e+01,7.316667175292968750e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.073443112176164504e-08,5.550000000000000000e+01,7.616667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,6.667998433113098145e-01,3.980000305175781250e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.342656165361404419e-01,5.009999847412109375e+01,7.650000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.073244333267211914e-02,5.109999847412109375e+01,7.566667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,8.149306476116180420e-02,5.389999771118164062e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.383743248879909515e-03,5.130000305175781250e+01,7.200000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.654191166162490845e-01,5.229999923706054688e+01,7.299999237060546875e+01,1.000000000000000000e+02
2.460000000000000000e+05,8.320681750774383545e-03,5.080000305175781250e+01,7.491667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.075233817100524902e-01,5.090000152587890625e+01,7.083332824707031250e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.106181455019395798e-06,5.229999923706054688e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.490000000000000000e+05,4.293109867603561725e-08,4.580000305175781250e+01,5.974999618530273438e+01,1.000000000000000000e+02
2.500000000000000000e+05,5.396566540002822876e-02,5.349999618530273438e+01,7.233333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.374161336570978165e-02,5.579999542236328125e+01,7.433333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,6.621290683746337891e+00,5.109999847412109375e+01,7.383333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,6.568599492311477661e-04,5.220000076293945312e+01,7.550000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.383257746696472168e-01,5.420000457763671875e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.256556063890457153e-02,4.420000076293945312e+01,6.875000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.863785624504089355e-01,5.329999923706054688e+01,7.633332824707031250e+01,1.000000000000000000e+02
2.570000000000000000e+05,4.211757183074951172e-01,5.239999771118164062e+01,7.358333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.842947542667388916e-01,5.069999694824218750e+01,7.283333587646484375e+01,1.000000000000000000e+02
2.590000000000000000e+05,2.584236264228820801e-01,5.080000305175781250e+01,7.416666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.290982916951179504e-03,5.459999847412109375e+01,7.550000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,6.835116446018218994e-02,5.550000000000000000e+01,7.591667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,6.786923110485076904e-02,4.789999771118164062e+01,7.216667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,4.805575311183929443e-02,5.479999923706054688e+01,7.433333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,6.484003365039825439e-02,5.219999694824218750e+01,7.349999237060546875e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.809871688485145569e-02,4.630000305175781250e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.660000000000000000e+05,3.218958899378776550e-02,5.100000000000000000e+01,7.533333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.278475672006607056e-01,5.100000000000000000e+01,7.275000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.059962213039398193e-01,5.140000152587890625e+01,7.333333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.004164010286331177e-01,5.170000076293945312e+01,7.316667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.474114228039979935e-02,4.400000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.710000000000000000e+05,3.213345280528301373e-06,5.239999771118164062e+01,7.349999237060546875e+01,1.000000000000000000e+02
2.720000000000000000e+05,8.620420843362808228e-02,5.529999542236328125e+01,7.533333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.315002739429473877e-01,5.519999694824218750e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,3.347859819768927991e-05,5.640000152587890625e+01,7.366667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.672778069972991943e-01,5.040000152587890625e+01,7.241667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,8.065808564424514771e-03,5.410000228881835938e+01,7.516667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,3.620808720588684082e-01,5.629999542236328125e+01,7.800000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.981002092361450195e-01,3.619999694824218750e+01,6.016666412353515625e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.192562222480773926e-01,5.000000000000000000e+01,7.391666412353515625e+01,1.000000000000000000e+02
2.800000000000000000e+05,8.857089281082153320e-02,5.450000000000000000e+01,7.700000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.427054554224014282e-01,5.110000228881835938e+01,7.333333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,4.411621019244194031e-02,5.120000076293945312e+01,7.650000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,6.849552690982818604e-02,5.229999923706054688e+01,7.500000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.419382184743881226e-01,5.450000000000000000e+01,7.425000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.428086103871464729e-04,4.709999847412109375e+01,7.016667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,2.832794785499572754e-01,5.209999847412109375e+01,7.216667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.386724501848220825e-01,5.480000305175781250e+01,7.383333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,2.659721970558166504e-01,4.340000152587890625e+01,7.016667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,3.879643604159355164e-02,5.229999923706054688e+01,7.466667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.418922038283199072e-04,5.399999618530273438e+01,7.766667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,2.792276740074157715e-01,5.270000076293945312e+01,7.233333587646484375e+01,1.000000000000000000e+02
2.920000000000000000e+05,7.680812850594520569e-03,5.319999313354492188e+01,7.700000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.421033442020416260e-01,5.299999618530273438e+01,7.150000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,9.571220289217308164e-06,5.220000076293945312e+01,7.450000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.976998448371887207e-01,5.500000000000000000e+01,7.299999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,3.243642747402191162e-01,5.040000152587890625e+01,7.366667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.962475419044494629e-01,5.079999542236328125e+01,7.216667175292968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,3.030008077621459961e-01,5.220000076293945312e+01,7.500000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.139384218329529463e-17,4.740000152587890625e+01,6.825000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.481510582379996777e-03,5.009999847412109375e+01,7.441666412353515625e+01,1.000000000000000000e+02
3.010000000000000000e+05,7.845199108123779297e-01,4.319999694824218750e+01,6.133333587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.216657787561416626e-02,5.140000152587890625e+01,7.383333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.549559235572814941e-01,5.080000305175781250e+01,7.433333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.294921517372131348e-01,5.059999847412109375e+01,7.333333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,5.493468906236962203e-17,4.939999389648437500e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.069166045634477176e-27,4.700000286102294922e+00,1.216666698455810547e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.783551275730133057e-01,3.300000000000000000e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,4.666265100240707397e-02,3.160000228881835938e+01,5.883333587646484375e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.460313498973846436e-01,4.250000000000000000e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,2.466341257095336914e-01,4.299999618530273438e+01,7.016667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.130875945091247559e-01,3.479999923706054688e+01,5.866667175292968750e+01,1.000000000000000000e+02
3.120000000000000000e+05,4.989651441574096680e-01,4.450000000000000000e+01,7.100000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,5.956043303012847900e-02,4.850000000000000000e+01,7.533333587646484375e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.157618537545204163e-01,4.390000152587890625e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,7.479687333106994629e-01,4.630000305175781250e+01,7.283333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,2.647340893745422363e-01,4.680000305175781250e+01,7.566667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.035230889101512730e-05,5.050000000000000000e+01,7.383333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,9.154102206230163574e-02,4.759999847412109375e+01,7.266667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.368349492549896240e-01,4.949999618530273438e+01,7.383333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,7.411219179630279541e-02,5.100000000000000000e+01,7.433333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,7.807506620883941650e-02,5.079999542236328125e+01,7.150000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.368585228919982910e-01,4.660000228881835938e+01,7.316667175292968750e+01,1.000000000000000000e+02
3.230000000000000000e+05,7.432477921247482300e-02,4.949999618530273438e+01,7.125000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.417043447494506836e-01,5.100000000000000000e+01,7.366667175292968750e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.536269090138375759e-03,3.900000000000000000e+01,6.583332061767578125e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.694562375545501709e-01,4.729999923706054688e+01,7.616667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.751340977847576141e-03,4.580000305175781250e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.610139409637724839e-10,5.239999771118164062e+01,6.858333587646484375e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.343894302845001221e-01,4.949999618530273438e+01,7.266667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,7.867525517940521240e-02,4.840000152587890625e+01,7.233333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.762383729219436646e-01,5.289999771118164062e+01,7.466667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,3.761872947216033936e-01,4.429999923706054688e+01,7.341667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.147732436656951904e-01,4.809999847412109375e+01,7.233333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.511144176125526428e-02,4.740000152587890625e+01,7.333333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.134107035089982674e-06,5.019999694824218750e+01,7.041667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.311752807348966599e-03,4.970000076293945312e+01,7.316667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,2.201554328203201294e-01,4.809999847412109375e+01,7.433333587646484375e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.333189606666564941e-01,4.690000152587890625e+01,7.316667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,8.113957941532135010e-02,4.790000152587890625e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,8.671514689922332764e-02,4.770000457763671875e+01,7.225000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.799408637452870607e-04,5.040000152587890625e+01,7.550000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,5.229600521473702141e-22,2.000000000000000000e+00,7.416666507720947266e+00,1.000000000000000000e+02
3.430000000000000000e+05,9.543683321130599143e-41,3.000000119209289551e-01,2.000000000000000000e+00,1.000000000000000000e+02
3.440000000000000000e+05,9.447133856938619247e-41,7.000000476837158203e-01,4.166666984558105469e+00,1.000000000000000000e+02
3.450000000000000000e+05,2.408298820481649598e-26,5.000000000000000000e-01,3.749999761581420898e+00,1.000000000000000000e+02
3.460000000000000000e+05,8.837428895110891339e-41,3.000000119209289551e-01,1.833333253860473633e+00,1.000000000000000000e+02
3.470000000000000000e+05,8.180079785496119652e-41,3.000000119209289551e-01,1.083333373069763184e+00,1.000000000000000000e+02
3.480000000000000000e+05,8.142524986652214554e-41,5.000000000000000000e-01,1.750000000000000000e+00,1.000000000000000000e+02
3.490000000000000000e+05,9.537797867580434912e-41,6.999999880790710449e-01,3.416666746139526367e+00,1.000000000000000000e+02
3.500000000000000000e+05,9.433961651373965967e-41,6.000000238418579102e-01,4.083333492279052734e+00,1.000000000000000000e+02
3.510000000000000000e+05,4.574157573629549621e-27,5.000000000000000000e-01,2.000000000000000000e+00,1.000000000000000000e+02
3.520000000000000000e+05,9.211015065699887571e-41,5.000000000000000000e-01,2.166666746139526367e+00,1.000000000000000000e+02
3.530000000000000000e+05,9.035572497966420473e-41,7.000000476837158203e-01,3.833333492279052734e+00,1.000000000000000000e+02
3.540000000000000000e+05,1.113623730988226032e-28,6.000000238418579102e-01,3.333333492279052734e+00,1.000000000000000000e+02
3.550000000000000000e+05,1.562500000000000000e-02,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
3.560000000000000000e+05,9.302099465881000680e-41,2.000000029802322388e-01,1.500000000000000000e+00,1.000000000000000000e+02
3.570000000000000000e+05,1.562500000000000000e-02,2.000000029802322388e-01,1.333333373069763184e+00,1.000000000000000000e+02
3.580000000000000000e+05,9.551670722377250601e-41,1.000000000000000000e+00,5.583333015441894531e+00,1.000000000000000000e+02
3.590000000000000000e+05,1.562500000000000000e-02,5.000000000000000000e-01,2.833333492279052734e+00,1.000000000000000000e+02
3.600000000000000000e+05,9.300277777877378418e-41,6.000000238418579102e-01,2.833333492279052734e+00,1.000000000000000000e+02
3.610000000000000000e+05,9.322418293613710528e-41,3.000000119209289551e-01,2.250000000000000000e+00,1.000000000000000000e+02
3.620000000000000000e+05,9.534715010958920314e-41,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
3.630000000000000000e+05,9.454280479106675814e-41,4.000000059604644775e-01,2.000000000000000000e+00,1.000000000000000000e+02
3.640000000000000000e+05,1.434402981314062929e-29,6.000000238418579102e-01,3.416666746139526367e+00,1.000000000000000000e+02
3.650000000000000000e+05,9.473478268067925808e-41,6.999999880790710449e-01,5.833333492279052734e+00,1.000000000000000000e+02
3.660000000000000000e+05,9.381132699268920363e-41,2.000000029802322388e-01,1.249999880790710449e+00,1.000000000000000000e+02
3.670000000000000000e+05,9.244225839304385735e-41,2.000000029802322388e-01,1.500000000000000000e+00,1.000000000000000000e+02
3.680000000000000000e+05,9.357170495528965991e-41,6.000000238418579102e-01,2.083333492279052734e+00,1.000000000000000000e+02
3.690000000000000000e+05,1.209572808435895599e-40,5.000000000000000000e-01,2.583333492279052734e+00,1.000000000000000000e+02
3.700000000000000000e+05,3.179420569527504714e-36,7.000000476837158203e-01,3.916666746139526367e+00,1.000000000000000000e+02
3.710000000000000000e+05,9.092885605157305492e-41,1.000000000000000000e+00,6.000000000000000000e+00,1.000000000000000000e+02
3.720000000000000000e+05,9.349323224128747015e-41,4.000000059604644775e-01,1.916666746139526367e+00,1.000000000000000000e+02
3.730000000000000000e+05,9.415464511644878381e-41,4.000000059604644775e-01,1.333333373069763184e+00,1.000000000000000000e+02
3.740000000000000000e+05,8.943787448553144955e-41,3.000000119209289551e-01,1.249999880790710449e+00,1.000000000000000000e+02
3.750000000000000000e+05,9.490153719793391131e-41,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
3.760000000000000000e+05,9.546205658366383814e-41,6.000000238418579102e-01,4.166666984558105469e+00,1.000000000000000000e+02
3.770000000000000000e+05,4.687500000000000000e-02,4.000000059604644775e-01,2.083333492279052734e+00,1.000000000000000000e+02
3.780000000000000000e+05,2.281317283126705327e-29,6.999999880790710449e-01,3.583333253860473633e+00,1.000000000000000000e+02
3.790000000000000000e+05,9.449796324020836399e-41,4.000000059604644775e-01,2.333333253860473633e+00,1.000000000000000000e+02
3.800000000000000000e+05,1.280957729147553762e-30,7.000000476837158203e-01,4.666666507720947266e+00,1.000000000000000000e+02
3.810000000000000000e+05,9.292150246784294479e-41,6.000000238418579102e-01,2.916666746139526367e+00,1.000000000000000000e+02
3.820000000000000000e+05,3.464709451353749555e-28,6.000000238418579102e-01,3.416666746139526367e+00,1.000000000000000000e+02
3.830000000000000000e+05,9.184950914263445973e-41,6.000000238418579102e-01,2.166666746139526367e+00,1.000000000000000000e+02
3.840000000000000000e+05,2.692219731471389816e-38,3.000000119209289551e-01,1.249999880790710449e+00,1.000000000000000000e+02
3.850000000000000000e+05,1.987676010616929749e-39,3.000000119209289551e-01,1.333333373069763184e+00,1.000000000000000000e+02
3.860000000000000000e+05,7.781410372395709195e-41,4.000000059604644775e-01,1.750000000000000000e+00,1.000000000000000000e+02
3.870000000000000000e+05,3.125000000000000000e-02,4.000000059604644775e-01,1.583333253860473633e+00,1.000000000000000000e+02
3.880000000000000000e+05,4.603945085062221614e-39,7.000000476837158203e-01,3.666666507720947266e+00,1.000000000000000000e+02
3.890000000000000000e+05,9.366419065393509784e-41,5.000000000000000000e-01,2.416666746139526367e+00,1.000000000000000000e+02
3.900000000000000000e+05,9.157765724055544522e-41,8.000000119209289551e-01,3.916666746139526367e+00,1.000000000000000000e+02
3.910000000000000000e+05,7.154588179309487214e-32,5.000000000000000000e-01,2.416666746139526367e+00,1.000000000000000000e+02
3.920000000000000000e+05,6.483107345198766179e-41,6.000000238418579102e-01,3.333333492279052734e+00,1.000000000000000000e+02
3.930000000000000000e+05,1.562500000000000000e-02,3.000000119209289551e-01,1.833333253860473633e+00,1.000000000000000000e+02
3.940000000000000000e+05,5.579830355094989095e-41,3.000000119209289551e-01,1.166666746139526367e+00,1.000000000000000000e+02
3.950000000000000000e+05,9.515797481690535284e-41,6.999999880790710449e-01,4.500000000000000000e+00,1.000000000000000000e+02
3.960000000000000000e+05,9.662537985002129423e-30,4.000000059604644775e-01,1.750000000000000000e+00,1.000000000000000000e+02
3.970000000000000000e+05,5.692420538860033745e-37,9.000000357627868652e-01,4.250000000000000000e+00,1.000000000000000000e+02
3.980000000000000000e+05,9.536957088501840021e-41,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
3.990000000000000000e+05,3.009930773868073369e-30,3.000000119209289551e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.000000000000000000e+05,9.413082304255526192e-41,2.000000029802322388e-01,1.500000000000000000e+00,1.000000000000000000e+02
4.010000000000000000e+05,1.562500000000000000e-02,4.000000059604644775e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.020000000000000000e+05,9.233075396851171921e-33,7.000000476837158203e-01,3.916666746139526367e+00,1.000000000000000000e+02
4.030000000000000000e+05,8.549041671152843986e-41,3.000000119209289551e-01,1.833333253860473633e+00,1.000000000000000000e+02
4.040000000000000000e+05,9.528269038023026155e-41,4.000000059604644775e-01,1.666666746139526367e+00,1.000000000000000000e+02
4.050000000000000000e+05,1.920613397386474102e-37,7.000000476837158203e-01,4.666666984558105469e+00,1.000000000000000000e+02
4.060000000000000000e+05,8.897264339537561028e-41,5.000000000000000000e-01,3.083333492279052734e+00,1.000000000000000000e+02
4.070000000000000000e+05,1.562500000000000000e-02,9.000000357627868652e-01,3.749999761581420898e+00,1.000000000000000000e+02
4.080000000000000000e+05,9.092885605157305492e-41,3.000000119209289551e-01,1.750000000000000000e+00,1.000000000000000000e+02
4.090000000000000000e+05,8.810243704902989888e-41,4.000000059604644775e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+05,8.812485782445909596e-41,5.000000000000000000e-01,3.833333492279052734e+00,1.000000000000000000e+02
4.110000000000000000e+05,8.857467463150736224e-41,2.000000029802322388e-01,1.500000000000000000e+00,1.000000000000000000e+02
4.120000000000000000e+05,9.373145298022268906e-41,6.000000238418579102e-01,2.333333492279052734e+00,1.000000000000000000e+02
4.130000000000000000e+05,1.562500000000000000e-02,5.000000000000000000e-01,3.583333253860473633e+00,1.000000000000000000e+02
4.140000000000000000e+05,9.182568706874093784e-41,2.000000029802322388e-01,1.249999880790710449e+00,1.000000000000000000e+02
4.150000000000000000e+05,8.653298276898610376e-41,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.160000000000000000e+05,8.760497609419458882e-41,3.000000119209289551e-01,2.333333492279052734e+00,1.000000000000000000e+02
4.170000000000000000e+05,9.549148385141465930e-41,1.000000000000000000e+00,5.750000476837158203e+00,1.000000000000000000e+02
4.180000000000000000e+05,8.419982082588528334e-41,5.000000000000000000e-01,3.166666507720947266e+00,1.000000000000000000e+02
4.190000000000000000e+05,9.490013589946958649e-41,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.200000000000000000e+05,9.171078059466630284e-41,4.000000059604644775e-01,2.333333492279052734e+00,1.000000000000000000e+02
4.210000000000000000e+05,8.852376896449302410e-29,4.000000059604644775e-01,2.083333492279052734e+00,1.000000000000000000e+02
4.220000000000000000e+05,9.501644367200854631e-41,3.000000119209289551e-01,1.750000000000000000e+00,1.000000000000000000e+02
4.230000000000000000e+05,8.548761411459979023e-41,1.000000000000000000e+00,6.083332538604736328e+00,1.000000000000000000e+02
4.240000000000000000e+05,7.735275142795050377e-38,6.999999880790710449e-01,3.583333253860473633e+00,1.000000000000000000e+02
4.250000000000000000e+05,9.383234646965407589e-41,8.000000119209289551e-01,4.000000000000000000e+00,1.000000000000000000e+02
4.260000000000000000e+05,3.577189176783932718e-29,3.000000119209289551e-01,1.750000000000000000e+00,1.000000000000000000e+02
4.270000000000000000e+05,8.761758778037351218e-41,7.000000476837158203e-01,3.250000238418579102e+00,1.000000000000000000e+02
4.280000000000000000e+05,9.323679462231602863e-41,9.000000357627868652e-01,5.749999523162841797e+00,1.000000000000000000e+02
4.290000000000000000e+05,4.687500000000000000e-02,6.000000238418579102e-01,3.833333492279052734e+00,1.000000000000000000e+02
4.300000000000000000e+05,9.410139577480444076e-41,6.000000238418579102e-01,2.916666746139526367e+00,1.000000000000000000e+02
4.310000000000000000e+05,7.284708419131750782e-25,4.000000059604644775e-01,2.083333492279052734e+00,1.000000000000000000e+02
4.320000000000000000e+05,9.333908941021174028e-41,6.000000238418579102e-01,3.166666507720947266e+00,1.000000000000000000e+02
4.330000000000000000e+05,9.122172743061694168e-41,4.000000059604644775e-01,3.500000000000000000e+00,1.000000000000000000e+02
4.340000000000000000e+05,1.866669230461717511e-30,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.350000000000000000e+05,9.150759231733920437e-41,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
4.360000000000000000e+05,9.595391234464184893e-41,7.000000476837158203e-01,5.166666984558105469e+00,1.000000000000000000e+02
4.370000000000000000e+05,8.761058128805188809e-41,4.000000059604644775e-01,2.083333492279052734e+00,1.000000000000000000e+02
4.380000000000000000e+05,4.599902338992644517e-41,7.000000476837158203e-01,6.000000000000000000e+00,1.000000000000000000e+02
4.390000000000000000e+05,9.422050614427205021e-41,3.000000119209289551e-01,9.166667461395263672e-01,1.000000000000000000e+02
4.400000000000000000e+05,9.287806221544887546e-41,8.000000119209289551e-01,4.583333492279052734e+00,1.000000000000000000e+02
4.410000000000000000e+05,9.467312554824896613e-41,7.000000476837158203e-01,3.583333253860473633e+00,1.000000000000000000e+02
4.420000000000000000e+05,1.562500000000000000e-02,4.000000059604644775e-01,1.583333253860473633e+00,1.000000000000000000e+02
4.430000000000000000e+05,9.410700096866174003e-41,3.000000119209289551e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.440000000000000000e+05,9.869776417687513291e-24,3.000000119209289551e-01,1.583333253860473633e+00,1.000000000000000000e+02
4.450000000000000000e+05,7.013078424406411995e-41,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
4.460000000000000000e+05,2.147070737490640270e-34,6.999999880790710449e-01,4.250000000000000000e+00,1.000000000000000000e+02
4.470000000000000000e+05,1.670051493829055319e-29,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.480000000000000000e+05,6.599747844477014013e-28,4.000000059604644775e-01,3.500000000000000000e+00,1.000000000000000000e+02
4.490000000000000000e+05,9.280099079991101052e-41,6.999999880790710449e-01,1.916666746139526367e+00,1.000000000000000000e+02
4.500000000000000000e+05,9.409719187941146631e-41,3.000000119209289551e-01,1.083333373069763184e+00,1.000000000000000000e+02
4.510000000000000000e+05,1.562500000000000000e-02,9.000000357627868652e-01,4.999999523162841797e+00,1.000000000000000000e+02
4.520000000000000000e+05,9.457643595421055375e-41,4.000000059604644775e-01,2.166666746139526367e+00,1.000000000000000000e+02
4.530000000000000000e+05,9.460025802810407564e-41,9.000000357627868652e-01,3.416666746139526367e+00,1.000000000000000000e+02
4.540000000000000000e+05,9.463388919124787125e-41,5.000000000000000000e-01,2.583333492279052734e+00,1.000000000000000000e+02
4.550000000000000000e+05,5.857865683834072606e-32,4.000000059604644775e-01,2.833333492279052734e+00,1.000000000000000000e+02
4.560000000000000000e+05,7.170878156513295458e-29,4.000000059604644775e-01,1.750000000000000000e+00,1.000000000000000000e+02
4.570000000000000000e+05,8.726586186582798309e-41,7.000000476837158203e-01,4.833333015441894531e+00,1.000000000000000000e+02
4.580000000000000000e+05,9.250391552547414930e-41,5.000000000000000000e-01,2.583333492279052734e+00,1.000000000000000000e+02
4.590000000000000000e+05,9.524485532169349149e-41,6.000000238418579102e-01,4.666666984558105469e+00,1.000000000000000000e+02
4.600000000000000000e+05,8.681324246185106718e-41,4.000000059604644775e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.610000000000000000e+05,1.562500000000000000e-02,5.000000000000000000e-01,2.833333492279052734e+00,1.000000000000000000e+02
4.620000000000000000e+05,9.377489323261675839e-41,5.000000000000000000e-01,3.833333492279052734e+00,1.000000000000000000e+02
4.630000000000000000e+05,9.182708836720526266e-41,5.000000000000000000e-01,1.583333253860473633e+00,1.000000000000000000e+02
4.640000000000000000e+05,9.489172810868363759e-41,4.000000059604644775e-01,1.333333373069763184e+00,1.000000000000000000e+02
4.650000000000000000e+05,9.360954001382642997e-41,5.000000000000000000e-01,2.499999761581420898e+00,1.000000000000000000e+02
4.660000000000000000e+05,9.531912414030270680e-41,3.000000119209289551e-01,1.083333373069763184e+00,1.000000000000000000e+02
4.670000000000000000e+05,9.475159826225115588e-41,2.000000029802322388e-01,2.000000000000000000e+00,1.000000000000000000e+02
4.680000000000000000e+05,9.356469846296803583e-41,1.000000000000000000e+00,5.583333015441894531e+00,1.000000000000000000e+02
4.690000000000000000e+05,9.893376299126412071e-36,4.000000059604644775e-01,1.333333373069763184e+00,1.000000000000000000e+02
4.700000000000000000e+05,1.011465527236561765e-37,4.000000059604644775e-01,1.833333253860473633e+00,1.000000000000000000e+02
4.710000000000000000e+05,9.384215555890434961e-41,6.000000238418579102e-01,4.333333492279052734e+00,1.000000000000000000e+02
4.720000000000000000e+05,9.262442719340608357e-41,3.000000119209289551e-01,1.666666746139526367e+00,1.000000000000000000e+02
4.730000000000000000e+05,9.616690971121922113e-41,5.000000000000000000e-01,2.916666746139526367e+00,1.000000000000000000e+02
4.740000000000000000e+05,8.551844268081493620e-41,6.000000238418579102e-01,3.416666746139526367e+00,1.000000000000000000e+02
4.750000000000000000e+05,3.761040236696950624e-37,4.000000059604644775e-01,1.583333253860473633e+00,1.000000000000000000e+02
4.760000000000000000e+05,2.953241867645724469e-35,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.770000000000000000e+05,1.562500000000000000e-02,7.000000476837158203e-01,4.083333492279052734e+00,1.000000000000000000e+02
4.780000000000000000e+05,8.851722139447004474e-41,1.399999976158142090e+00,7.583333492279052734e+00,1.000000000000000000e+02
4.790000000000000000e+05,3.125000000000000000e-02,7.000000476837158203e-01,3.166666507720947266e+00,1.000000000000000000e+02
4.800000000000000000e+05,7.661459223849504854e-41,7.000000476837158203e-01,4.999999523162841797e+00,1.000000000000000000e+02
4.810000000000000000e+05,8.369156987287467219e-40,4.000000059604644775e-01,2.333333253860473633e+00,1.000000000000000000e+02
4.820000000000000000e+05,9.177524032402524443e-41,3.000000119209289551e-01,2.000000000000000000e+00,1.000000000000000000e+02
4.830000000000000000e+05,3.328504242310737989e-41,2.000000029802322388e-01,8.333333730697631836e-01,1.000000000000000000e+02
4.840000000000000000e+05,9.341896342267825485e-41,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.850000000000000000e+05,9.572409939649257893e-41,6.999999880790710449e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.860000000000000000e+05,9.080133789131949656e-41,8.999999761581420898e-01,4.250000000000000000e+00,1.000000000000000000e+02
4.870000000000000000e+05,8.425867536138692566e-41,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.880000000000000000e+05,2.049461799359217455e-29,2.000000029802322388e-01,2.000000000000000000e+00,1.000000000000000000e+02
4.890000000000000000e+05,9.420228926423582759e-41,7.000000476837158203e-01,3.416666746139526367e+00,1.000000000000000000e+02
4.900000000000000000e+05,1.079156903087959957e-38,7.000000476837158203e-01,3.416666746139526367e+00,1.000000000000000000e+02
4.910000000000000000e+05,9.554333189459467753e-41,6.000000238418579102e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.920000000000000000e+05,9.582499288592396576e-41,4.000000059604644775e-01,1.333333373069763184e+00,1.000000000000000000e+02
4.930000000000000000e+05,9.133943650162022632e-41,7.000000476837158203e-01,4.166666984558105469e+00,1.000000000000000000e+02
4.940000000000000000e+05,9.452739050795918515e-41,8.999999761581420898e-01,4.583333492279052734e+00,1.000000000000000000e+02
4.950000000000000000e+05,8.372478064647917035e-41,8.999999761581420898e-01,5.500000000000000000e+00,1.000000000000000000e+02
4.960000000000000000e+05,9.542001762973409363e-41,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
4.970000000000000000e+05,9.261321680569148503e-41,6.000000238418579102e-01,2.833333492279052734e+00,1.000000000000000000e+02
4.980000000000000000e+05,9.486650473632579088e-41,4.000000059604644775e-01,1.833333253860473633e+00,1.000000000000000000e+02
4.990000000000000000e+05,1.562500000000000000e-02,5.000000000000000000e-01,3.583333253860473633e+00,1.000000000000000000e+02


==> data/action_masking_and_weighting/o2_am1_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.505241775512695312e+01,1.000000014901161194e-01,1.000000000000000000e+00,8.799999952316284180e-01
2.000000000000000000e+03,4.633675888180732727e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.519999980926513672e+00
3.000000000000000000e+03,1.573127694427967072e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.570000171661376953e+00
4.000000000000000000e+03,1.508898567408323288e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.850000381469726562e+00
5.000000000000000000e+03,9.647971019148826599e-03,7.000000476837158203e-01,2.916666746139526367e+00,5.930000305175781250e+00
6.000000000000000000e+03,6.920558214187622070e-02,2.000000000000000000e+00,1.166666698455810547e+01,1.178000068664550781e+01
7.000000000000000000e+03,8.714410662651062012e-02,4.400000095367431641e+00,2.316666603088378906e+01,2.309000015258789062e+01
8.000000000000000000e+03,1.898030936717987061e-01,5.699999809265136719e+00,2.708333396911621094e+01,4.106000137329101562e+01
9.000000000000000000e+03,2.262536808848381042e-02,9.399999618530273438e+00,3.883333587646484375e+01,7.252999877929687500e+01
1.000000000000000000e+04,1.174397394061088562e-01,1.089999961853027344e+01,4.508333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.683917939662933350e-01,1.590000057220458984e+01,5.299999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.236088573932647705e-01,1.779999923706054688e+01,5.691666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.292505890130996704e-02,2.020000076293945312e+01,5.483332824707031250e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.047364205121994019e-02,2.200000000000000000e+01,6.383333206176757812e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.167461723089218140e-01,2.299999809265136719e+01,6.041666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,5.744599550962448120e-02,2.500000000000000000e+01,5.758333206176757812e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.963488459587097168e-02,2.490000152587890625e+01,5.750000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.899416744709014893e-01,2.690000152587890625e+01,5.874999618530273438e+01,1.000000000000000000e+02
1.900000000000000000e+04,7.575312256813049316e-02,2.680000114440917969e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.358391940593719482e-01,2.790000152587890625e+01,6.266666793823242188e+01,1.000000000000000000e+02
2.100000000000000000e+04,5.148108117282390594e-03,2.729999923706054688e+01,6.616667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,8.859486877918243408e-02,2.619999885559082031e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.300000000000000000e+04,9.439158439636230469e-02,2.969999885559082031e+01,6.758333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.961537450551986694e-01,2.900000000000000000e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.829814016819000244e-01,2.779999923706054688e+01,6.366666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+04,8.077234961092472076e-04,3.109999847412109375e+01,6.775000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.075883358716964722e-01,3.029999732971191406e+01,7.116667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.045766025781631470e-01,3.240000152587890625e+01,7.000000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.233396604657173157e-01,3.180000114440917969e+01,6.441667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.029465906322002411e-02,3.370000076293945312e+01,7.075000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,5.652873218059539795e-02,3.170000076293945312e+01,6.708333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.272656917572021484e-01,3.429999923706054688e+01,7.091667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.728198975324630737e-01,3.220000076293945312e+01,7.275000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.262302845716476440e-01,3.409999847412109375e+01,6.741667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.226071655750274658e-01,3.360000228881835938e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.232663691043853760e-01,3.659999847412109375e+01,7.425000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.809642512351274490e-04,3.500000381469726562e+01,6.941667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,7.893982529640197754e-02,3.630000305175781250e+01,6.925000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,9.079108713194727898e-04,3.220000076293945312e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.571236491203308105e-01,3.379999923706054688e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,6.268501281738281250e-02,3.829999923706054688e+01,7.200000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.908551484346389771e-02,3.500000000000000000e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,6.362513639032840729e-03,3.720000076293945312e+01,7.375000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.074060723185539246e-01,3.609999847412109375e+01,7.216667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,5.052994564175605774e-02,3.729999923706054688e+01,6.850000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,9.837273508310317993e-02,3.750000000000000000e+01,7.225000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.371299624443054199e-01,4.100000000000000000e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.100342363119125366e-01,3.720000076293945312e+01,7.041667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.152223050594329834e-01,3.670000076293945312e+01,7.391666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.857260704040527344e-01,3.720000076293945312e+01,7.341667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.781826496124267578e-01,3.790000152587890625e+01,7.558333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,6.727021932601928711e-02,4.080000305175781250e+01,7.716667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.335198581218719482e-01,4.040000152587890625e+01,7.250000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,8.348229527473449707e-02,4.080000305175781250e+01,7.341667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.454418711364269257e-02,3.999999618530273438e+01,7.525000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.198792994022369385e-02,3.869999694824218750e+01,7.433333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.121956482529640198e-01,4.110000228881835938e+01,7.550000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,6.121707335114479065e-02,4.090000152587890625e+01,7.924999237060546875e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.430652737617492676e-01,4.209999847412109375e+01,7.800000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,6.215463578701019287e-02,4.009999465942382812e+01,7.125000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.325334459543228149e-01,3.950000000000000000e+01,7.475000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.803336292505264282e-02,4.019999694824218750e+01,7.691667175292968750e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.743456721305847168e-02,4.340000152587890625e+01,7.916667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.009511947631835938e-02,4.350000000000000000e+01,7.658332824707031250e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.653323672711849213e-02,4.259999847412109375e+01,7.841667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.936727717518806458e-02,4.370000076293945312e+01,7.608333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.932658605277538300e-02,4.179999923706054688e+01,8.058333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.605498045682907104e-01,4.180000305175781250e+01,7.591667175292968750e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.475328981876373291e-01,4.029999923706054688e+01,7.516667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+04,9.016928076744079590e-02,4.120000076293945312e+01,7.816667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.281697005033493042e-01,4.160000228881835938e+01,7.916667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.073218464851379395e-01,4.389999771118164062e+01,8.250000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,6.788853788748383522e-04,4.259999847412109375e+01,8.025000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,3.328579664230346680e-02,4.309999465942382812e+01,7.816667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,9.870524704456329346e-02,4.490000152587890625e+01,7.850000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.930728182196617126e-02,4.420000076293945312e+01,8.333332824707031250e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.492239981889724731e-01,4.390000152587890625e+01,8.241667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,9.877459378913044930e-04,4.189999771118164062e+01,8.266667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,8.563892841339111328e-01,4.319999694824218750e+01,8.383333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.807274207472801208e-02,4.330000305175781250e+01,8.466667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.665777444839477539e-01,4.280000305175781250e+01,7.850000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.112677855417132378e-04,4.540000152587890625e+01,8.225000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,8.984195441007614136e-02,4.540000152587890625e+01,8.258332824707031250e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.975693404674530029e-01,4.080000305175781250e+01,8.375000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,9.300129488110542297e-03,4.459999847412109375e+01,8.391667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.486224867403507233e-02,4.479999923706054688e+01,8.300000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.315492630004882812e-02,4.500000000000000000e+01,8.291667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.577295064926147461e-01,4.500000000000000000e+01,8.208333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.622950375080108643e-01,4.529999923706054688e+01,7.883333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,7.800682634115219116e-02,4.529999923706054688e+01,8.083333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.243512988090515137e-02,4.409999847412109375e+01,8.500000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,6.798318028450012207e-02,4.610000228881835938e+01,8.491667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.722451463341712952e-02,4.440000152587890625e+01,7.708332824707031250e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.207840535789728165e-02,4.550000000000000000e+01,8.216667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,6.614957004785537720e-03,4.800000000000000000e+01,8.599999237060546875e+01,1.000000000000000000e+02
9.600000000000000000e+04,6.878670305013656616e-02,4.569999694824218750e+01,8.450000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,7.236997783184051514e-02,4.709999847412109375e+01,8.508333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.886264979839324951e-01,4.610000228881835938e+01,8.591667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,6.601698696613311768e-02,4.509999847412109375e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.661656945943832397e-01,4.569999694824218750e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,8.236743509769439697e-02,4.640000152587890625e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,9.948316961526870728e-02,4.579999923706054688e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.305447667837142944e-01,4.480000305175781250e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.147133484482765198e-01,4.470000076293945312e+01,8.475000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,5.314336344599723816e-02,4.790000152587890625e+01,8.425000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.321979289059527218e-05,4.800000000000000000e+01,8.375000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.706167995929718018e-01,4.610000228881835938e+01,8.216667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,8.731190860271453857e-02,4.450000000000000000e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,3.934618085622787476e-02,4.680000305175781250e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.509367227554321289e-01,4.630000305175781250e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.868141934275627136e-02,4.759999847412109375e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,5.517782483366318047e-05,4.990000152587890625e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,2.621966972947120667e-02,4.879999923706054688e+01,8.308332824707031250e+01,1.000000000000000000e+02
1.140000000000000000e+05,5.902273114770650864e-04,4.680000305175781250e+01,8.908332824707031250e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.990816938108764589e-05,4.640000152587890625e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,7.783873379230499268e-02,4.759999847412109375e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.316575288772583008e-01,5.000000000000000000e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,9.483399242162704468e-02,4.970000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.034042418003082275e-01,5.009999847412109375e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+05,4.240833688527345657e-03,4.200000000000000000e+01,7.924999237060546875e+01,1.000000000000000000e+02
1.210000000000000000e+05,2.830557152628898621e-02,4.949999618530273438e+01,8.475000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,4.919764026999473572e-02,4.680000305175781250e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.548407673835754395e-01,4.899999618530273438e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.221717596054077148e-01,4.720000076293945312e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.540412604808807373e-01,5.019999694824218750e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.013547852635383606e-01,4.889999771118164062e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,3.871603315719340799e-10,4.850000000000000000e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,4.658676516555715352e-06,4.679999923706054688e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.818560957908630371e-01,4.960000228881835938e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.753112494247034192e-05,5.200000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.735592447221279144e-02,4.889999771118164062e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,7.080435170792043209e-05,5.100000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.840179041028022766e-02,4.829999923706054688e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.032680064439773560e-02,5.009999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,5.887081044875230873e-08,4.720000076293945312e+01,8.525000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,9.912040829658508301e-02,4.850000000000000000e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,9.816760569810867310e-02,5.339999771118164062e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.793772447854280472e-03,4.800000000000000000e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.190242171287536621e-01,5.110000228881835938e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.181821018457412720e-01,4.930000305175781250e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.371910706162452698e-02,4.879999923706054688e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.215887665748596191e-01,4.859999847412109375e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,4.180429503321647644e-02,4.829999923706054688e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.155140399932861328e-01,5.069999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.245676308870315552e-02,5.200000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,3.280723839998245239e-02,4.790000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.470000000000000000e+05,3.723407536745071411e-02,5.210000228881835938e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.491087255999445915e-03,4.850000000000000000e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,5.118978023529052734e-02,4.889999771118164062e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.264625489711761475e-01,4.710000228881835938e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,3.065118193626403809e-01,5.359999465942382812e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.030251756310462952e-01,4.889999771118164062e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.269644200801849365e-01,5.130000305175781250e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,4.261250421404838562e-02,5.339999771118164062e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.559759490191936493e-02,4.889999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.201094239950180054e-01,5.110000228881835938e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,5.724469701817724854e-06,4.850000000000000000e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.449205446988344193e-02,5.179999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,2.450669743120670319e-02,5.229999923706054688e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.314359158277511597e-02,5.050000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,8.146647363901138306e-02,4.970000076293945312e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.464430183172225952e-01,5.189999771118164062e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.008688062429428101e-01,5.009999847412109375e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.981550157070159912e-01,5.040000152587890625e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,5.263411253508820664e-07,4.800000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.838781833648681641e-01,5.399999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.875958853110205382e-05,4.979999923706054688e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.403283491730690002e-02,5.019999694824218750e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,3.255913406610488892e-02,5.129999542236328125e+01,9.258333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.074376553297042847e-01,5.289999771118164062e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.517987862229347229e-03,5.110000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,3.714293986558914185e-02,4.869999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,5.492705106735229492e-02,5.650000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.736166417598724365e-01,5.000000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,5.099686980247497559e-02,5.250000381469726562e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.170004278421401978e-02,5.029999542236328125e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.227692306041717529e-01,5.209999847412109375e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,6.797311361879110336e-03,5.389999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.748042181134223938e-02,5.249999618530273438e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.159009933471679688e-01,5.309999465942382812e+01,8.791665649414062500e+01,1.000000000000000000e+02
1.810000000000000000e+05,6.502272933721542358e-02,5.249999618530273438e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,4.148709194851107895e-06,5.150000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.830000000000000000e+05,9.647887945175170898e-02,5.470000076293945312e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,7.209073007106781006e-02,5.289999771118164062e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,3.707889467477798462e-02,5.279999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.739522024989128113e-02,5.200000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.870000000000000000e+05,5.839866772294044495e-02,5.339999771118164062e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.134812757372856140e-01,5.220000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.698373794555664062e-01,5.450000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,5.918701365590095520e-02,5.419999313354492188e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.324226260185241699e-01,5.500000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.359329521656036377e-01,5.279999923706054688e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.585333287715911865e-02,5.260000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.979226768016815186e-01,5.310000228881835938e+01,9.191667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,8.442451059818267822e-02,5.389999771118164062e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,9.791722893714904785e-02,5.299999618530273438e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.708383440971374512e-01,5.289999771118164062e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.324402391910552979e-01,5.399999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.739529803395271301e-02,5.419999313354492188e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.102750003337860107e-01,5.450000000000000000e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.731473445892333984e-01,5.140000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,7.198792445706203580e-05,5.370000076293945312e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.895937323570251465e-02,5.189999771118164062e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.572556398808956146e-02,5.420000076293945312e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.952911496162414551e-01,5.679999542236328125e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,7.926546782255172729e-02,5.100000000000000000e+01,8.691666412353515625e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.090731322765350342e-01,5.469999313354492188e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.607809029519557953e-02,5.070000457763671875e+01,8.758333587646484375e+01,1.000000000000000000e+02
2.090000000000000000e+05,6.056983023881912231e-03,5.559999847412109375e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.583782970905303955e-01,5.119999694824218750e+01,8.624999237060546875e+01,1.000000000000000000e+02
2.110000000000000000e+05,3.326099514961242676e-01,5.429999923706054688e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.057738671079277992e-03,5.339999771118164062e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,7.772491872310638428e-02,5.659999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.334555745124816895e-01,5.569999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.440199613571166992e-01,5.170000076293945312e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,2.953403443098068237e-02,5.359999465942382812e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.343613266944885254e-01,5.399999618530273438e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,6.876618863316252828e-05,5.399999618530273438e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.910495281219482422e-01,5.459999465942382812e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.513207055628299713e-03,5.310000228881835938e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.210000000000000000e+05,7.060579210519790649e-02,5.279999923706054688e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.320439726114273071e-01,5.179999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.339434981346130371e-01,5.530000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,4.743044376373291016e-01,5.550000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.610985100269317627e-01,5.339999771118164062e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,9.082215279340744019e-02,5.389999771118164062e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.794416854158043861e-03,5.569999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.508701294660568237e-01,5.200000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.290000000000000000e+05,8.683177083730697632e-02,5.740000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.547810714691877365e-02,5.509999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.887065917253494263e-02,5.350000381469726562e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.813068811316043139e-04,5.619999694824218750e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.967070065438747406e-02,5.459999465942382812e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.911903236759826541e-04,5.490000152587890625e+01,9.058333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.090927422046661377e-02,5.619999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.763741672039031982e-01,5.369999313354492188e+01,8.741667175292968750e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.368180513381958008e-01,5.270000076293945312e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.873642444610595703e-01,5.420000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.220466856466373429e-06,5.569999694824218750e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,4.608506709337234497e-02,5.430000305175781250e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.577564477920532227e-01,5.690000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.420000000000000000e+05,2.690848149359226227e-02,5.260000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.694601587951183319e-02,5.620000457763671875e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.351279113441705704e-02,5.500000000000000000e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.209229305386543274e-01,5.849999618530273438e+01,8.758333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,5.813636234961450100e-04,5.379999923706054688e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.493683606386184692e-01,5.790000152587890625e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.767455043795052916e-06,5.220000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.232321709394454956e-01,5.619999694824218750e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.929824009537696838e-02,5.669999694824218750e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,4.992623627185821533e-02,5.679999542236328125e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.710998654365539551e-01,5.740000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,7.255655247718095779e-03,5.720000457763671875e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.714303433895111084e-01,5.949999618530273438e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.191090233623981476e-02,5.839999771118164062e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.828430742025375366e-01,5.420000076293945312e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.332540810108184814e-02,5.820000076293945312e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.092321813106536865e-01,5.270000076293945312e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,4.192598164081573486e-03,5.709999847412109375e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,6.496002315543591976e-04,5.929999923706054688e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.773875370621681213e-02,5.770000076293945312e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,2.521147727966308594e-01,5.459999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.786424243822693825e-03,5.790000152587890625e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,8.976899832487106323e-02,5.459999465942382812e+01,9.558332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,8.858916163444519043e-02,5.500000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.426668744534254074e-02,5.730000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.338483393192291260e-01,5.640000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.722309440374374390e-01,5.579999542236328125e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,9.382911026477813721e-02,5.559999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.700000000000000000e+05,3.028966188430786133e-01,5.920000076293945312e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.710000000000000000e+05,4.773988166562048718e-06,5.809999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.101182103157043457e-01,5.739999389648437500e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.336661577224731445e-01,5.629999542236328125e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.740000000000000000e+05,8.546492457389831543e-02,5.949999618530273438e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.714366674423217773e-01,5.590000152587890625e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.569277421571314335e-05,5.909999465942382812e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.690057456493377686e-02,6.009999465942382812e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.078684255480766296e-01,5.770000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.372599303722381592e-01,6.039999771118164062e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,7.579542696475982666e-02,5.860000228881835938e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,9.318029880523681641e-02,5.559999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,9.913101792335510254e-02,5.440000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,6.241701170802116394e-02,5.770000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.732178270816802979e-01,5.829999923706054688e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.894486248493194580e-01,5.609999847412109375e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.825125813484191895e-01,5.550000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,8.337476104497909546e-02,5.729999542236328125e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,9.312106668949127197e-02,5.490000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.125950297340750694e-03,5.710000228881835938e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.288368552923202515e-02,5.669999694824218750e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,7.379113137722015381e-02,5.519999694824218750e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,3.469586954452097416e-05,5.979999923706054688e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.231461390852928162e-01,5.690000152587890625e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.159229320066515356e-06,5.800000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.419963985681533813e-01,5.810000228881835938e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.145069394260644913e-02,6.109999465942382812e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,3.498470783233642578e-01,5.810000228881835938e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.142427265644073486e-01,5.839999771118164062e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,4.776514833793044090e-05,5.899999618530273438e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,8.960333070717751980e-05,5.769999694824218750e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.468876469880342484e-02,5.800000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.583453595638275146e-02,5.339999771118164062e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.711881756782531738e-01,5.920000076293945312e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.016400337219238281e-01,5.859999847412109375e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.890049476458102617e-10,5.849999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.236433178186416626e-01,5.229999923706054688e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.070000000000000000e+05,2.167620062828063965e-01,5.940000534057617188e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,6.178800389170646667e-02,5.629999542236328125e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.659274823963642120e-02,5.889999771118164062e+01,8.841667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,9.389209747314453125e-02,5.429999923706054688e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.075250804424285889e-01,5.600000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.638897895812988281e-01,5.320000076293945312e+01,8.925000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,1.725422218441963196e-02,5.790000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,7.328352332115173340e-02,5.939999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,6.986430883407592773e-01,5.750000000000000000e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.658221483230590820e-01,5.820000076293945312e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,7.823666159367803630e-10,6.030000305175781250e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.289410889148712158e-01,5.810000228881835938e+01,9.458333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.599757373332977295e-02,5.999999618530273438e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.759885810315608978e-02,5.659999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.740189641714096069e-01,5.800000000000000000e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.091532781720161438e-02,5.480000305175781250e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,3.475406765937805176e-02,5.719999694824218750e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.063647419214248657e-01,6.070000457763671875e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,4.566879011690616608e-03,5.650000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.371111571788787842e-01,5.729999542236328125e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.569213048554956913e-04,5.810000228881835938e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.860921978950500488e-01,5.690000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.046225033700466156e-02,5.600000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.714961975812911987e-01,5.440000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.423494219779968262e-01,5.820000076293945312e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.246124505996704102e-01,5.740000152587890625e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,3.352694585919380188e-02,6.060000228881835938e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,6.541129946708679199e-02,5.989999771118164062e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.350000000000000000e+05,3.224586748729052488e-07,5.959999465942382812e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.122648083968670107e-06,6.090000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.047650277614593506e-01,6.140000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.497727930545806885e-01,6.039999771118164062e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.925574406981468201e-02,5.820000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.221591010689735413e-01,5.659999847412109375e+01,8.925000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.857676103711128235e-03,6.009999465942382812e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.743465304374694824e-01,5.590000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,4.629077739082276821e-05,5.879999923706054688e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.440000000000000000e+05,5.333838635124266148e-05,6.540000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.534055173397064209e-01,5.800000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.069371029734611511e-02,6.179999542236328125e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,3.618393093347549438e-03,5.879999923706054688e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.959292920681480961e-17,5.929999923706054688e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,5.271699628792703152e-04,5.909999465942382812e+01,9.458333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.077505230903625488e-01,5.600000000000000000e+01,9.491667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.459173113107681274e-01,5.669999694824218750e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.414854534436017275e-04,5.790000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.559708058834075928e-01,5.630000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.027126789093017578e-01,6.059999465942382812e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.729425370693206787e-01,5.960000228881835938e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.598674759268760681e-02,5.540000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.487478256225585938e-01,5.800000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.519265472888946533e-01,5.839999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.822267472743988037e-02,5.899999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.098492294549942017e-01,5.530000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.266057757020420449e-14,5.800000000000000000e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.627732854103669524e-05,5.650000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.920331804683428345e-08,5.730000305175781250e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.347854912281036377e-01,5.929999923706054688e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,6.004414707422256470e-02,6.130000305175781250e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.996667368890484795e-06,5.740000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,5.474279305417439900e-07,5.550000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.680000000000000000e+05,4.477052949368953705e-03,5.819999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.178282082080841064e-01,5.740000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.261011883616447449e-02,5.750000000000000000e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,4.536113192443735898e-05,5.920000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.720000000000000000e+05,8.744694292545318604e-02,5.569999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.730000000000000000e+05,6.200564280152320862e-02,5.760000228881835938e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.740000000000000000e+05,8.652059733867645264e-02,5.790000152587890625e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,7.703894749283790588e-03,5.770000076293945312e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,8.632760494947433472e-02,6.049999618530273438e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.458380997180938721e-01,5.700000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,2.541015855967998505e-04,5.450000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,9.539928436279296875e-01,5.569999694824218750e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,7.055360078811645508e-02,5.899999618530273438e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.625915616750717163e-02,5.580000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.620716929435729980e-02,5.770000076293945312e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,6.186178507050499320e-05,6.080000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,6.477288901805877686e-02,5.779999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.644359827041625977e-01,5.569999694824218750e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,4.255605489015579224e-02,5.809999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,2.487791236490011215e-03,5.700000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.433454304933547974e-01,5.820000076293945312e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.639672718942165375e-03,6.140000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+05,3.346114535816013813e-04,5.929999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,6.852330639958381653e-03,5.650000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.920000000000000000e+05,6.506431102752685547e-02,5.410000228881835938e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,6.534667313098907471e-02,5.809999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.474464476108551025e-01,6.079999923706054688e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.950000000000000000e+05,9.312367910752072930e-05,6.109999847412109375e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,2.561321854591369629e-01,6.109999465942382812e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.208427362143993378e-02,6.240000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.103945262730121613e-02,5.759999847412109375e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.263869553804397583e-01,5.970000076293945312e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,5.681988783180713654e-03,5.870000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.640907143496406206e-08,3.469999694824218750e+01,4.658333206176757812e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.507672011852264404e-01,5.779999923706054688e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,4.491543769836425781e-01,5.789999389648437500e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.101290881633758545e-01,5.879999923706054688e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,8.907055854797363281e-02,5.939999771118164062e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.060000000000000000e+05,2.567431636180117493e-07,6.150000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.070000000000000000e+05,5.253446847200393677e-02,5.899999618530273438e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,2.644294581841677427e-04,5.800000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.393630009260959923e-05,5.849999618530273438e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,4.841555058956146240e-01,6.140000152587890625e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.979822993278503418e-02,6.530000305175781250e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,4.771629720926284790e-02,6.200000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,4.863431304693222046e-02,5.619999694824218750e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.627850718796253204e-02,6.069999313354492188e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,4.221716150641441345e-02,6.100000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,7.439631819725036621e-01,6.109999465942382812e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.877471291599614161e-16,5.899999618530273438e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.180000000000000000e+05,8.910865290090441704e-05,5.979999923706054688e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.375356197357177734e-01,6.120000457763671875e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.462135696783661842e-03,6.059999465942382812e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.492880761623382568e-01,6.180000305175781250e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,8.540367302245499559e-10,5.770000076293945312e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.353139396087499335e-06,5.700000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.252987980842590332e-01,5.989999771118164062e+01,9.025000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.610328399692662060e-05,6.039999771118164062e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.602833271026611328e-01,6.020000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.237569302320480347e-01,5.889999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,7.548606395721435547e-01,5.620000457763671875e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.838803827762603760e-02,5.989999771118164062e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,3.642170503735542297e-02,6.060000228881835938e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.985975101590156555e-02,5.650000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.042515941662713885e-05,5.829999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.775898949243128300e-04,5.979999923706054688e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.705916523933410645e-01,6.209999847412109375e+01,9.208332824707031250e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.114488926493018006e-12,6.300000000000000000e+01,9.541667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.444881405632258975e-07,5.800000000000000000e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.523396670818328857e-01,5.839999771118164062e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,8.224373310804367065e-02,6.049999618530273438e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.448756504236371256e-06,5.860000228881835938e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.656616628170013428e-01,6.280000305175781250e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,9.691248834133148193e-02,5.919999313354492188e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,2.466159760951995850e-01,6.290000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.430000000000000000e+05,3.273240476846694946e-02,6.019999313354492188e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.476172506809234619e-01,6.059999465942382812e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,4.433869570493698120e-02,5.939999771118164062e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,9.799763560295104980e-02,5.550000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,5.673507601022720337e-02,6.080000305175781250e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.945844456553459167e-02,6.049999618530273438e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,9.295007586479187012e-02,6.070000076293945312e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,3.013903796672821045e-01,5.910000228881835938e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.510000000000000000e+05,4.832599312067031860e-02,5.820000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,7.429569814121350646e-05,5.929999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,2.780818939208984375e-01,5.879999923706054688e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,6.500700837932527065e-04,6.030000305175781250e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.883612945675849915e-02,5.939999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.763331234455108643e-01,6.069999313354492188e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.025909185409545898e-01,5.939999771118164062e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,3.622748190537095070e-04,6.280000305175781250e+01,9.541667175292968750e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.113306544721126556e-02,6.059999465942382812e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.209115820936858654e-04,6.290000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,3.237482309341430664e-01,5.860000228881835938e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.602206612005829811e-03,5.730000305175781250e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.118946031259838492e-05,6.020000457763671875e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.310953963547945023e-02,5.869999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.389679255225928500e-06,5.889999771118164062e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.660000000000000000e+05,7.395302057266235352e-01,6.109999465942382812e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.670000000000000000e+05,5.328309535980224609e-02,6.330000305175781250e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.680000000000000000e+05,5.197666723688598722e-07,5.580000305175781250e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,4.117700085043907166e-02,5.790000152587890625e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+05,3.402581438422203064e-02,6.010000228881835938e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.958570718765258789e-01,5.919999313354492188e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.637181267142295837e-03,5.600000000000000000e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,7.290720473974943161e-03,5.720000457763671875e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,7.992095197550952435e-05,5.889999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.387491971254348755e-01,6.120000457763671875e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.760000000000000000e+05,3.235919773578643799e-02,5.949999618530273438e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.770000000000000000e+05,8.646562695503234863e-02,6.070000076293945312e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,5.523726809769868851e-03,5.719999694824218750e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,7.083210349082946777e-02,5.590000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.761718839406967163e-01,5.810000228881835938e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.810000000000000000e+05,7.394495885819196701e-03,6.109999465942382812e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,2.541793510317802429e-02,5.939999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.111098170280456543e-01,6.169999694824218750e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,5.223078653216362000e-02,5.690000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.817412674427032471e-01,6.140000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,6.002793639936498948e-08,5.829999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.741916775703430176e-01,6.100000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.880000000000000000e+05,8.716563880443572998e-02,6.280000305175781250e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,5.842214450240135193e-02,5.920000076293945312e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+05,5.205872468650341034e-03,6.140000152587890625e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.965469568967819214e-01,6.219999694824218750e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.302494555711746216e-01,5.239999771118164062e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.930000000000000000e+05,6.462280710550771801e-11,5.999999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,4.648493813874665648e-06,5.709999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.950000000000000000e+05,8.357714978046715260e-05,6.049999618530273438e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.323158457875251770e-02,6.289999389648437500e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.668633125722408295e-02,5.909999465942382812e+01,9.541667175292968750e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.920482307672500610e-02,5.559999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,6.285186111927032471e-02,6.009999465942382812e+01,9.450000000000000000e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o2_am1_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.119200587272644043e+00,6.000000238418579102e-01,3.500000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.944204024970531464e-02,1.000000000000000000e+00,6.833333492279052734e+00,4.750000476837158203e+00
2.000000000000000000e+03,1.097085848450660706e-01,1.399999976158142090e+00,9.750000000000000000e+00,1.169000053405761719e+01
3.000000000000000000e+03,6.580095738172531128e-02,1.200000047683715820e+00,7.333333015441894531e+00,2.138000106811523438e+01
4.000000000000000000e+03,6.640950217843055725e-03,2.299999713897705078e+00,1.383333396911621094e+01,3.286999893188476562e+01
5.000000000000000000e+03,2.890526689589023590e-02,2.800000190734863281e+00,1.208333396911621094e+01,4.575000000000000000e+01
6.000000000000000000e+03,5.907933413982391357e-02,3.600000143051147461e+00,1.541666698455810547e+01,6.238000488281250000e+01
7.000000000000000000e+03,7.263594120740890503e-02,3.200000047683715820e+00,1.766666793823242188e+01,8.162000274658203125e+01
8.000000000000000000e+03,1.290652304887771606e-01,5.199999809265136719e+00,2.408333206176757812e+01,1.000000000000000000e+02
9.000000000000000000e+03,3.602882474660873413e-02,5.699999809265136719e+00,2.541666603088378906e+01,1.000000000000000000e+02
1.000000000000000000e+04,2.021403051912784576e-02,5.800000190734863281e+00,2.500000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,7.451014220714569092e-02,8.199999809265136719e+00,3.825000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,7.687030732631683350e-02,8.500000000000000000e+00,3.175000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+04,5.572359543293714523e-03,1.100000000000000000e+01,3.941666793823242188e+01,1.000000000000000000e+02
1.400000000000000000e+04,5.905286408960819244e-03,1.250000000000000000e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,9.619431197643280029e-02,1.139999961853027344e+01,3.866666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+04,4.529455304145812988e-02,1.389999961853027344e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+04,3.350573778152465820e-02,1.590000057220458984e+01,5.358333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.186143234372138977e-01,1.490000152587890625e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.184013485908508301e-01,1.560000038146972656e+01,4.866666793823242188e+01,1.000000000000000000e+02
2.000000000000000000e+04,2.021246589720249176e-02,1.900000000000000000e+01,5.558333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+04,4.732872173190116882e-02,1.670000076293945312e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+04,2.185572683811187744e-01,1.750000000000000000e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.334062814712524414e-01,2.200000000000000000e+01,5.550000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,5.709882825613021851e-02,1.979999923706054688e+01,5.583333206176757812e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.911592781543731689e-01,2.179999923706054688e+01,6.008333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.818197313696146011e-03,2.260000038146972656e+01,6.308333206176757812e+01,1.000000000000000000e+02
2.700000000000000000e+04,5.023049712181091309e-01,2.250000000000000000e+01,6.074999618530273438e+01,1.000000000000000000e+02
2.800000000000000000e+04,2.025459706783294678e-01,2.419999885559082031e+01,5.808333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.297188401222229004e-01,2.639999961853027344e+01,6.341667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.180130988359451294e-01,2.579999923706054688e+01,6.425000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,4.264321178197860718e-02,2.449999809265136719e+01,5.691666030883789062e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.217229813337326050e-01,2.539999771118164062e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.068745851516723633e-01,2.720000076293945312e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.473852694034576416e-01,2.610000038146972656e+01,6.008333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.634702384471893311e-01,2.690000152587890625e+01,7.058332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+04,7.542315125465393066e-02,2.790000152587890625e+01,6.916667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+04,1.935935462825000286e-03,2.879999923706054688e+01,5.999999618530273438e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.981043070554733276e-01,2.870000076293945312e+01,6.608333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+04,6.684196705464273691e-05,2.699999809265136719e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.088385075330734253e-01,2.829999923706054688e+01,6.575000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+04,7.176413387060165405e-02,3.140000152587890625e+01,6.950000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.682348847389221191e-01,2.859999847412109375e+01,6.641667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,5.181068927049636841e-02,2.660000038146972656e+01,6.541667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+04,2.375435680150985718e-01,2.880000114440917969e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,4.687150567770004272e-02,2.919999885559082031e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+04,7.192300260066986084e-02,2.930000114440917969e+01,6.841666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.247941046953201294e-01,3.209999847412109375e+01,7.358333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.600265502929687500e-01,2.969999885559082031e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.399183720350265503e-01,3.019999885559082031e+01,6.916667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.992123365402221680e-01,2.790000152587890625e+01,6.775000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,7.584920525550842285e-01,3.079999923706054688e+01,6.850000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,4.270289838314056396e-02,3.310000228881835938e+01,6.833332824707031250e+01,1.000000000000000000e+02
5.300000000000000000e+04,7.530726492404937744e-02,3.579999923706054688e+01,7.475000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.067523583769798279e-01,3.370000076293945312e+01,6.883333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.582638897001743317e-02,3.390000152587890625e+01,7.366667175292968750e+01,1.000000000000000000e+02
5.600000000000000000e+04,3.785291194915771484e+00,3.059999847412109375e+01,7.150000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.732221692800521851e-01,3.590000152587890625e+01,7.741667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.477829366922378540e-01,2.779999923706054688e+01,6.725000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,8.211416006088256836e-02,3.520000076293945312e+01,7.633332824707031250e+01,1.000000000000000000e+02
6.000000000000000000e+04,7.181131839752197266e-02,3.529999923706054688e+01,6.674999237060546875e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.262565404176712036e-01,3.270000457763671875e+01,7.208333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,3.035344555974006653e-02,3.420000076293945312e+01,7.550000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,5.515291541814804077e-02,3.520000076293945312e+01,7.791667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.299378126859664917e-01,3.550000000000000000e+01,7.250000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.780548691749572754e-01,3.450000000000000000e+01,7.299999237060546875e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.574627637863159180e-02,3.719999313354492188e+01,7.658332824707031250e+01,1.000000000000000000e+02
6.700000000000000000e+04,7.883217930793762207e-02,3.330000305175781250e+01,7.233333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.180336713790893555e-01,3.429999923706054688e+01,7.133333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.798505187034606934e-01,3.400000000000000000e+01,7.575000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,9.166740626096725464e-02,3.450000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.082544326782226562e-01,3.600000000000000000e+01,7.475000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,6.059054657816886902e-02,3.340000152587890625e+01,7.316667175292968750e+01,1.000000000000000000e+02
7.300000000000000000e+04,3.218364343047142029e-02,3.600000000000000000e+01,7.658332824707031250e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.540147006511688232e-01,3.740000152587890625e+01,7.741667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.578550487756729126e-01,3.609999847412109375e+01,7.516667175292968750e+01,1.000000000000000000e+02
7.600000000000000000e+04,6.824505329132080078e-02,3.639999771118164062e+01,7.533333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.252009570598602295e-01,3.520000076293945312e+01,7.324999237060546875e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.721950538922101259e-04,3.430000305175781250e+01,7.225000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.455771923065185547e-01,3.649999618530273438e+01,7.458333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.402880534529685974e-02,3.609999847412109375e+01,7.550000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.543540835380554199e-01,3.530000305175781250e+01,7.683332824707031250e+01,1.000000000000000000e+02
8.200000000000000000e+04,2.923340303823351860e-03,3.670000076293945312e+01,7.558333587646484375e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.619116067886352539e-01,3.690000152587890625e+01,7.650000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.820982843637466431e-01,3.679999542236328125e+01,7.483333587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,4.498111549764871597e-03,3.790000152587890625e+01,7.308333587646484375e+01,1.000000000000000000e+02
8.600000000000000000e+04,7.574336230754852295e-02,3.639999771118164062e+01,7.475000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,1.017718762159347534e-01,3.700000000000000000e+01,7.875000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.759516894817352295e-01,3.659999847412109375e+01,7.250000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,4.872180819511413574e-01,3.780000305175781250e+01,7.700000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,1.240688115358352661e-01,3.780000305175781250e+01,7.741667175292968750e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.716261208057403564e-01,3.500000000000000000e+01,7.583333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.096129417419433594e-02,3.490000152587890625e+01,6.916667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,7.623982429504394531e-02,3.780000305175781250e+01,7.558333587646484375e+01,1.000000000000000000e+02
9.400000000000000000e+04,9.553630836308002472e-03,3.939999771118164062e+01,7.733333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.591588735580444336e+00,4.059999847412109375e+01,8.216667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.564719855785369873e-02,3.850000000000000000e+01,7.625000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.317914873361587524e-01,3.690000152587890625e+01,7.575000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,2.362658381462097168e-01,3.590000152587890625e+01,7.583333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.166487410664558411e-01,3.829999923706054688e+01,7.450000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.272927522659301758e-01,3.920000076293945312e+01,8.158333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.103139668703079224e-01,3.779999923706054688e+01,8.041666412353515625e+01,1.000000000000000000e+02
1.020000000000000000e+05,8.996874690055847168e-01,3.990000152587890625e+01,7.916667175292968750e+01,1.000000000000000000e+02
1.030000000000000000e+05,7.970707118511199951e-02,3.400000000000000000e+01,7.266667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.740528047084808350e-01,3.670000076293945312e+01,8.025000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,3.221402466297149658e-01,3.459999847412109375e+01,7.608333587646484375e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.946523251011967659e-03,3.840000152587890625e+01,7.866667175292968750e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.526152491569519043e-01,3.850000381469726562e+01,7.733333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.502975821495056152e-01,3.950000000000000000e+01,7.966667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,3.482946753501892090e-01,3.790000152587890625e+01,8.058333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+05,9.741086512804031372e-02,3.800000000000000000e+01,7.808333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.449327409267425537e-01,3.019999885559082031e+01,6.341666412353515625e+01,1.000000000000000000e+02
1.120000000000000000e+05,6.303974714683135971e-06,3.540000152587890625e+01,7.675000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,2.503754496574401855e-01,4.190000152587890625e+01,7.758333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.787941694259643555e-02,3.870000076293945312e+01,7.966667175292968750e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.912462903419509530e-05,3.830000305175781250e+01,7.308333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.402902156114578247e-01,4.009999465942382812e+01,8.050000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,8.730933815240859985e-02,4.120000076293945312e+01,8.108332824707031250e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.286629885435104370e-01,4.179999923706054688e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,1.533162686973810196e-02,4.269999694824218750e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.668828335823491216e-04,3.759999847412109375e+01,7.324999237060546875e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.008682325482368469e-01,4.280000305175781250e+01,7.791667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.067976057529449463e-01,4.150000381469726562e+01,8.058333587646484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.090480759739875793e-01,3.920000076293945312e+01,7.725000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.461862713098526001e-01,4.130000305175781250e+01,7.700000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.905480265617370605e-01,4.040000152587890625e+01,8.025000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.835774719715118408e-01,4.140000152587890625e+01,8.358332824707031250e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.153194206793273224e-10,3.490000152587890625e+01,7.258333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.073835301212966442e-04,3.960000228881835938e+01,8.025000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,3.037867546081542969e-01,4.100000381469726562e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,5.142788359080441296e-05,4.229999923706054688e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.190252304077148438e-01,4.259999847412109375e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,3.711912082508206367e-03,4.220000076293945312e+01,7.825000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.717495918273925781e-01,4.190000152587890625e+01,8.599999237060546875e+01,1.000000000000000000e+02
1.340000000000000000e+05,7.018896751105785370e-03,4.290000152587890625e+01,8.358332824707031250e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.272816601589511265e-08,4.259999847412109375e+01,8.091666412353515625e+01,1.000000000000000000e+02
1.360000000000000000e+05,4.592178016901016235e-02,3.809999847412109375e+01,6.900000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,4.945383220911026001e-02,3.469999694824218750e+01,7.183333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.667381756007671356e-03,4.280000305175781250e+01,8.050000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.350909620523452759e-01,3.979999542236328125e+01,7.841667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.631042510271072388e-01,4.160000228881835938e+01,8.183333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,8.410614728927612305e-01,4.030000305175781250e+01,7.750000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.342224776744842529e-01,4.130000305175781250e+01,7.949999237060546875e+01,1.000000000000000000e+02
1.430000000000000000e+05,6.363931894302368164e-01,4.209999847412109375e+01,8.091666412353515625e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.130586769431829453e-02,3.700000000000000000e+01,7.141667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.128619536757469177e-01,4.550000000000000000e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,7.832806557416915894e-02,4.050000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,3.967751935124397278e-02,4.150000000000000000e+01,8.216667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.284184604883193970e-01,4.299999618530273438e+01,8.291667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,2.033148333430290222e-02,4.269999694824218750e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,4.828929901123046875e-01,3.529999923706054688e+01,7.600000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.379392273724079132e-02,4.770000457763671875e+01,7.941667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,4.196061939001083374e-02,3.390000152587890625e+01,6.658333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.112204790115356445e-01,4.500000000000000000e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,9.706182777881622314e-02,4.180000305175781250e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,7.525131106376647949e-02,4.259999847412109375e+01,7.850000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,2.809574604034423828e-01,3.180000114440917969e+01,6.750000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,8.141119964420795441e-03,2.949999809265136719e+01,6.975000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.176872730255126953e-01,2.900000190734863281e+01,6.775000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,7.272846996784210205e-02,3.900000000000000000e+01,8.233333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,9.041545540094375610e-02,4.140000152587890625e+01,7.825000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.286158561706542969e-01,4.029999923706054688e+01,7.908333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.521146297454833984e-01,4.269999694824218750e+01,8.125000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.636204063892364502e-01,3.979999542236328125e+01,7.833333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,6.250000000000000000e-02,2.999999809265136719e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.650000000000000000e+05,3.116930747637525201e-05,2.680000114440917969e+01,5.933333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.123548150062561035e-01,3.380000305175781250e+01,7.275000000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.278030034154653549e-02,3.649999618530273438e+01,7.508333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.328808516263961792e-01,3.450000000000000000e+01,7.258333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,7.032469660043716431e-02,3.729999923706054688e+01,7.725000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,6.411841511726379395e-02,3.879999923706054688e+01,7.591667175292968750e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.556236207485198975e-02,3.740000152587890625e+01,7.908333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,4.433301091194152832e-02,3.980000305175781250e+01,7.791667175292968750e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.532445847988128662e-01,4.310000228881835938e+01,8.258332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.341790612787008286e-02,3.370000076293945312e+01,6.674999237060546875e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.239609941840171814e-01,4.320000076293945312e+01,8.166667175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.960951209068298340e-01,4.239999771118164062e+01,6.500000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.725893855094909668e-01,3.990000152587890625e+01,7.750000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.613933291286230087e-03,3.909999847412109375e+01,8.041666412353515625e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.416012883186340332e-01,4.140000152587890625e+01,7.525000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,3.929065167903900146e-01,3.380000305175781250e+01,7.299999237060546875e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.138700544834136963e-01,4.299999618530273438e+01,7.924999237060546875e+01,1.000000000000000000e+02
1.820000000000000000e+05,9.802004347081449964e-11,4.010000228881835938e+01,7.541667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,5.037331581115722656e-02,4.409999847412109375e+01,8.083333587646484375e+01,1.000000000000000000e+02
1.840000000000000000e+05,8.364519476890563965e-02,4.239999771118164062e+01,8.283332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.240353584289550781e-01,4.280000305175781250e+01,8.025000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.999793052673339844e-01,4.229999923706054688e+01,8.258332824707031250e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.358461380004882812e-01,4.419999694824218750e+01,8.308332824707031250e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.534295976161956787e-01,4.340000152587890625e+01,7.733333587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.344774961471557617e-01,4.269999694824218750e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.532662194222211838e-02,2.850000000000000000e+01,6.650000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.273720413446426392e-01,3.450000000000000000e+01,7.783333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.367051005363464355e-01,4.350000000000000000e+01,7.800000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,6.706430017948150635e-02,4.269999694824218750e+01,7.825000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,2.790216803550720215e-01,4.070000457763671875e+01,7.783333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.306708604097366333e-01,4.359999847412109375e+01,8.033333587646484375e+01,1.000000000000000000e+02
1.960000000000000000e+05,4.295451566576957703e-02,4.529999923706054688e+01,8.075000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,2.066817432641983032e-01,4.330000305175781250e+01,7.616667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.770045757293701172e-01,4.359999847412109375e+01,8.150000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.707437932491302490e-01,4.440000152587890625e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,9.159201383590698242e-02,4.740000152587890625e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,4.038875102996826172e-01,4.380000305175781250e+01,8.008333587646484375e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.921552550105843693e-05,4.450000000000000000e+01,8.383333587646484375e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.383365094661712646e-01,4.470000457763671875e+01,8.233333587646484375e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.888448596000671387e-01,4.290000152587890625e+01,8.283332824707031250e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.942663669586181641e-01,4.529999923706054688e+01,8.291667175292968750e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.757894992828369141e-01,3.980000305175781250e+01,7.850000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,7.969848811626434326e-02,4.459999847412109375e+01,7.949999237060546875e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.455578804016113281e-01,4.040000152587890625e+01,7.858333587646484375e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.525627970695495605e-01,4.550000000000000000e+01,8.141667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.864686757326126099e-01,4.239999771118164062e+01,7.883333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,7.284425199031829834e-02,4.140000152587890625e+01,7.924999237060546875e+01,1.000000000000000000e+02
2.120000000000000000e+05,3.574932459741830826e-03,4.130000305175781250e+01,7.958333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.109207153320312500e-01,4.599999618530273438e+01,8.308332824707031250e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.640208959579467773e-01,4.409999847412109375e+01,8.325000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,2.139826416969299316e-01,4.559999847412109375e+01,8.025000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.832455098628997803e-01,4.229999923706054688e+01,7.708332824707031250e+01,1.000000000000000000e+02
2.170000000000000000e+05,8.903434127569198608e-02,4.280000305175781250e+01,8.125000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.769994810274511110e-06,4.259999847412109375e+01,8.641666412353515625e+01,1.000000000000000000e+02
2.190000000000000000e+05,9.479600191116333008e-02,4.430000305175781250e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,1.554052345454692841e-02,4.269999694824218750e+01,8.450000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.611027061939239502e-01,4.329999542236328125e+01,8.116667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.676745414733886719e-01,4.160000228881835938e+01,8.183333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,9.206911921501159668e-02,4.500000000000000000e+01,8.125000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.692223906517028809e+00,4.490000152587890625e+01,8.408333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.836252808570861816e-01,4.680000305175781250e+01,7.908333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.588700950145721436e-01,4.340000152587890625e+01,7.974999237060546875e+01,1.000000000000000000e+02
2.270000000000000000e+05,7.000960409641265869e-02,4.299999618530273438e+01,8.125000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.885316371917724609e-01,4.420000076293945312e+01,8.058333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.450324952602386475e-01,4.390000152587890625e+01,8.066666412353515625e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.307849586009979248e-01,4.170000076293945312e+01,8.250000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.971291899681091309e-01,4.379999923706054688e+01,8.325000000000000000e+01,1.000000000000000000e+02
2.320000000000000000e+05,6.878608837723731995e-05,4.490000152587890625e+01,7.966667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.088310182094573975e-01,4.360000228881835938e+01,8.116667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.365756995975971222e-03,4.400000000000000000e+01,8.008333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,9.742069244384765625e-02,4.500000000000000000e+01,8.491667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,3.784035742282867432e-01,4.259999847412109375e+01,7.441666412353515625e+01,1.000000000000000000e+02
2.370000000000000000e+05,4.747708886861801147e-02,4.379999923706054688e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.166138350963592529e-01,4.809999847412109375e+01,7.725000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,9.827767766257267112e-11,4.630000305175781250e+01,8.233333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,8.270404487848281860e-02,4.440000152587890625e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,2.963585853576660156e-01,4.409999847412109375e+01,8.491667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,7.718747109174728394e-02,4.340000152587890625e+01,8.341667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.080406457185745239e-02,4.540000152587890625e+01,7.875000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.515273324912413955e-04,4.609999847412109375e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.162640005350112915e-01,4.440000152587890625e+01,7.966667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.671455800533294678e-01,4.190000152587890625e+01,7.783333587646484375e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.997964680194854736e-01,4.589999771118164062e+01,8.133333587646484375e+01,1.000000000000000000e+02
2.480000000000000000e+05,9.368464759518246865e-08,4.459999847412109375e+01,8.283332824707031250e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.363032758235931396e-01,4.129999923706054688e+01,7.391666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.157772690057754517e-01,4.250000000000000000e+01,8.058333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.881360113620758057e-01,4.550000000000000000e+01,8.283332824707031250e+01,1.000000000000000000e+02
2.520000000000000000e+05,5.934994220733642578e-01,4.209999847412109375e+01,8.508333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.699724197387695312e-01,4.050000000000000000e+01,8.025000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.201499328017234802e-01,4.440000152587890625e+01,8.200000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,5.263702198863029480e-02,4.170000076293945312e+01,7.775000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,3.444212675094604492e-01,4.279999542236328125e+01,8.158333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.632073760032653809e-01,4.070000076293945312e+01,8.391667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.035887837409973145e-01,3.870000076293945312e+01,7.641667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.495220065116882324e-01,4.280000305175781250e+01,8.208333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,4.636371741071343422e-04,4.650000000000000000e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.972399629652500153e-02,4.430000305175781250e+01,7.999999237060546875e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.082808226346969604e-01,4.259999847412109375e+01,8.008333587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,4.584816284477710724e-03,4.050000000000000000e+01,7.349999237060546875e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.446460336446762085e-01,4.620000457763671875e+01,8.308332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.489007964730262756e-02,3.180000114440917969e+01,5.558333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.114081591367721558e-01,3.990000152587890625e+01,7.491667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.966765463352203369e-01,4.080000305175781250e+01,7.916667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.553570628166198730e-01,4.179999923706054688e+01,8.108333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.447339057922363281e-01,3.999999618530273438e+01,7.750000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.357903480529785156e-01,4.379999923706054688e+01,8.166667175292968750e+01,1.000000000000000000e+02
2.710000000000000000e+05,3.152443096041679382e-03,4.120000076293945312e+01,7.775000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,2.544997036457061768e-01,4.480000305175781250e+01,8.133333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.038332581520080566e-01,4.009999465942382812e+01,8.166667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,4.516873508691787720e-03,4.949999618530273438e+01,8.266667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,4.184023141860961914e-01,4.750000000000000000e+01,8.383333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,6.844722665846347809e-03,4.470000076293945312e+01,8.375000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,4.860102385282516479e-02,4.479999923706054688e+01,8.066666412353515625e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.340652644634246826e-01,3.119999694824218750e+01,6.666667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.213839650154113770e-01,3.980000305175781250e+01,7.541667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+05,1.158508583903312683e-01,4.340000152587890625e+01,7.800000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.883301585912704468e-01,4.090000152587890625e+01,7.816667175292968750e+01,1.000000000000000000e+02
2.820000000000000000e+05,4.242344945669174194e-02,4.500000000000000000e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.126868799328804016e-01,4.420000076293945312e+01,8.450000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.703437805175781250e-01,4.299999618530273438e+01,7.908333587646484375e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.463978141546249390e-01,4.320000076293945312e+01,8.300000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.902344524860382080e-01,4.279999542236328125e+01,7.841667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.013300716876983643e-01,4.609999847412109375e+01,8.416667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.787511706352233887e-01,4.479999923706054688e+01,8.316667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.419674158096313477e-01,4.359999847412109375e+01,8.158333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+05,7.374304346740245819e-03,4.160000228881835938e+01,8.441667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,3.019983172416687012e-01,4.460000228881835938e+01,7.924999237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.310377309797331691e-05,4.910000228881835938e+01,8.075000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,2.376799285411834717e-01,4.729999923706054688e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,3.799442517874417058e-14,4.350000000000000000e+01,7.908333587646484375e+01,1.000000000000000000e+02
2.950000000000000000e+05,4.246615171432495117e-01,4.209999847412109375e+01,7.783333587646484375e+01,1.000000000000000000e+02
2.960000000000000000e+05,9.245495498180389404e-02,4.470000457763671875e+01,8.408333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.124547272920608521e-01,4.280000305175781250e+01,8.125000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.044852286577224731e-01,4.459999847412109375e+01,8.325000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,9.204078610380861392e-10,4.710000228881835938e+01,8.341667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+05,9.240495972335338593e-03,4.520000076293945312e+01,8.191667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,4.184873402118682861e-01,4.520000076293945312e+01,8.441667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.096770256757736206e-01,4.130000305175781250e+01,8.525000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.860199421644210815e-01,4.500000000000000000e+01,8.366667175292968750e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.821666836738586426e-01,4.650000000000000000e+01,7.983333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.454765561487159076e-12,4.169999694824218750e+01,7.791667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.371122449636459351e-01,3.850000000000000000e+01,6.791666412353515625e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.471867561340332031e-01,4.069999313354492188e+01,8.308332824707031250e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.947800063799484461e-22,2.650000190734863281e+01,3.566666793823242188e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.776751875877380371e-01,3.750000000000000000e+01,6.991667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,2.972002625465393066e-01,4.100000000000000000e+01,8.158333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.437850594520568848e-01,4.259999847412109375e+01,7.924999237060546875e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.775556445121765137e-01,4.299999618530273438e+01,7.750000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,4.053033888339996338e-02,4.409999847412109375e+01,8.708333587646484375e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.215029954910278320e-01,4.480000305175781250e+01,8.400000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.971907913684844971e-01,4.269999694824218750e+01,8.341667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,3.083077073097229004e-01,4.140000152587890625e+01,8.241667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,9.890820365399122238e-05,4.550000000000000000e+01,8.075000000000000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.802236139774322510e-01,4.520000076293945312e+01,8.125000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.951394855976104736e-01,4.390000152587890625e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,3.777153044939041138e-02,4.370000457763671875e+01,8.333332824707031250e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.755796074867248535e-01,4.570000457763671875e+01,8.366667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.682160794734954834e-01,4.129999923706054688e+01,8.250000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,7.908645272254943848e-02,4.750000000000000000e+01,8.100000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,3.150143325328826904e-01,4.680000305175781250e+01,8.333332824707031250e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.337440013885498047e-01,4.400000000000000000e+01,8.275000000000000000e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.691479235887527466e-01,4.500000000000000000e+01,8.633333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,3.184035420417785645e-03,4.330000305175781250e+01,7.850000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.067079186439514160e-01,4.070000076293945312e+01,7.675000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,3.741501569747924805e-01,4.290000152587890625e+01,8.033333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.222155541181564331e-01,4.190000152587890625e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.745226621627807617e-01,4.619999694824218750e+01,8.500000000000000000e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.390090972185134888e-01,4.400000000000000000e+01,7.741667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.751454323530197144e-01,4.520000076293945312e+01,8.275000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.808514893054962158e-01,4.420000076293945312e+01,8.216667175292968750e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.153289869966101833e-06,4.480000305175781250e+01,7.833333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.060734692960977554e-04,4.430000305175781250e+01,8.266667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,6.208396553993225098e-01,4.279999542236328125e+01,8.416667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.515623033046722412e-01,4.460000228881835938e+01,8.200000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.004610300064086914e-01,4.480000305175781250e+01,8.325000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.967775523662567139e-01,3.779999923706054688e+01,7.700000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.069424201385118067e-05,3.639999771118164062e+01,7.600000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,4.150284445541413403e-13,3.629999923706054688e+01,5.116666412353515625e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.352683804929256439e-05,3.039999961853027344e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.057009911164641380e-03,3.559999847412109375e+01,6.925000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.276221871376037598e-01,3.730000305175781250e+01,7.533333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,2.174541354179382324e-01,4.029999923706054688e+01,7.958333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.812892407178878784e-02,4.079999923706054688e+01,7.391666412353515625e+01,1.000000000000000000e+02
3.480000000000000000e+05,8.579169588135827553e-41,4.459999847412109375e+01,8.225000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.129135489463806152e-02,4.079999923706054688e+01,8.033333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.755024671554565430e-01,3.719999313354492188e+01,7.066667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,7.745024561882019043e-02,3.740000152587890625e+01,7.816667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,4.928234557155519724e-05,4.080000305175781250e+01,7.758333587646484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.889121472835540771e-01,5.189999771118164062e+01,7.291667175292968750e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.270353943109512329e-01,4.420000076293945312e+01,8.266667175292968750e+01,1.000000000000000000e+02
3.550000000000000000e+05,2.639171481132507324e-01,4.050000000000000000e+01,7.733333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.514374166727066040e-01,3.950000000000000000e+01,7.791667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.838689446449279785e-01,4.400000000000000000e+01,8.250000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.505138631910085678e-02,3.550000000000000000e+01,6.983333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,8.374197781085968018e-02,4.069999313354492188e+01,7.641667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.380805075168609619e-01,4.159999847412109375e+01,8.150000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.337666414268079418e-12,4.190000152587890625e+01,8.141667175292968750e+01,1.000000000000000000e+02
3.620000000000000000e+05,5.032598227039386529e-10,4.380000305175781250e+01,7.575000000000000000e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.713186502456665039e-04,4.500000000000000000e+01,7.866667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.897897124290466309e-01,4.299999618530273438e+01,7.991667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.628782302141189575e-01,3.969999694824218750e+01,7.766667175292968750e+01,1.000000000000000000e+02
3.660000000000000000e+05,6.966749788261950016e-05,4.159999847412109375e+01,8.141667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.272860299650346860e-05,4.090000152587890625e+01,7.816667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,3.533858060836791992e-02,4.239999771118164062e+01,8.275000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.090156316757202148e-01,3.979999542236328125e+01,7.500000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,6.132913008332252502e-02,4.080000305175781250e+01,7.875000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,3.017581300809979439e-03,4.290000152587890625e+01,7.999999237060546875e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.912140488624572754e-01,4.080000305175781250e+01,8.225000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,3.389408886432647705e-01,4.189999771118164062e+01,8.208333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,2.416144758462905884e-01,3.840000152587890625e+01,8.325000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,8.028877377510070801e-01,3.930000305175781250e+01,8.275000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.400335282087326050e-01,4.309999465942382812e+01,8.158333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.993079483509063721e-01,3.880000305175781250e+01,7.833333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.088200835511088371e-03,2.320000076293945312e+01,6.116666793823242188e+01,1.000000000000000000e+02
3.790000000000000000e+05,4.309112727642059326e-01,3.340000152587890625e+01,7.233333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.506135314702987671e-01,4.619999694824218750e+01,7.575000000000000000e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.329448640346527100e-01,3.759999847412109375e+01,7.383333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.092125773429870605e-01,3.800000000000000000e+01,8.058333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,2.242399454116821289e-01,3.890000152587890625e+01,8.133333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.446374356746673584e-01,3.909999847412109375e+01,7.525000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,9.070771187543869019e-02,3.830000305175781250e+01,7.516667175292968750e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.490951478481292725e-01,3.930000305175781250e+01,8.191667175292968750e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.046063303947448730e-01,4.299999618530273438e+01,8.183333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,2.052640765905380249e-01,4.219999694824218750e+01,7.666667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.705295443534851074e-01,4.130000305175781250e+01,7.758333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.302298475522547960e-04,4.190000152587890625e+01,7.949999237060546875e+01,1.000000000000000000e+02
3.910000000000000000e+05,2.927464060485363007e-02,3.510000228881835938e+01,7.500000000000000000e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.333191394805908203e-01,3.840000152587890625e+01,7.816667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.219864726066589355e-01,4.069999313354492188e+01,8.266667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,8.220019936561584473e-02,3.649999618530273438e+01,7.208332061767578125e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.151973754167556763e-02,4.050000000000000000e+01,7.666667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,2.272696793079376221e-01,4.320000076293945312e+01,7.533333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.046138182282447815e-01,3.179999923706054688e+01,7.291667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.754923999309539795e-01,3.909999847412109375e+01,7.658332824707031250e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.526499092578887939e-01,3.720000457763671875e+01,8.241667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+05,1.796097992556866529e-11,2.579999923706054688e+01,4.650000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.406250000000000000e-01,1.000000000000000000e+00,5.583333015441894531e+00,1.000000000000000000e+02
4.020000000000000000e+05,1.562500000000000000e-02,1.100000023841857910e+00,7.250000000000000000e+00,1.000000000000000000e+02
4.030000000000000000e+05,3.125000000000000000e-02,1.000000000000000000e+00,6.083333492279052734e+00,1.000000000000000000e+02
4.040000000000000000e+05,9.930021307744951210e-41,6.999999880790710449e-01,3.833333492279052734e+00,1.000000000000000000e+02
4.050000000000000000e+05,9.908581441240781509e-41,9.000000357627868652e-01,3.666666507720947266e+00,1.000000000000000000e+02
4.060000000000000000e+05,9.158186113594841967e-41,1.299999952316284180e+00,7.833333492279052734e+00,1.000000000000000000e+02
4.070000000000000000e+05,9.702170177445735954e-41,3.000000119209289551e-01,2.000000000000000000e+00,1.000000000000000000e+02
4.080000000000000000e+05,9.941511955152414710e-41,6.000000238418579102e-01,3.666666984558105469e+00,1.000000000000000000e+02
4.090000000000000000e+05,9.742107183678993240e-41,1.000000000000000000e+00,6.000000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+05,9.322698553306575491e-41,4.000000059604644775e-01,3.333333015441894531e+00,1.000000000000000000e+02
4.110000000000000000e+05,8.866856162861712498e-41,8.000000119209289551e-01,4.416666984558105469e+00,1.000000000000000000e+02
4.120000000000000000e+05,1.562500000000000000e-02,7.000000476837158203e-01,3.166666507720947266e+00,1.000000000000000000e+02
4.130000000000000000e+05,8.886474341362259937e-41,3.000000119209289551e-01,2.250000000000000000e+00,1.000000000000000000e+02
4.140000000000000000e+05,9.193779094588692321e-41,6.999999880790710449e-01,3.333333492279052734e+00,1.000000000000000000e+02
4.150000000000000000e+05,8.670394118163373145e-41,1.200000047683715820e+00,5.916666030883789062e+00,1.000000000000000000e+02
4.160000000000000000e+05,9.588384742142560808e-41,4.000000059604644775e-01,3.333333015441894531e+00,1.000000000000000000e+02
4.170000000000000000e+05,9.607582531103810802e-41,1.300000071525573730e+00,8.166666984558105469e+00,1.000000000000000000e+02
4.180000000000000000e+05,9.762145751718838125e-41,1.399999976158142090e+00,9.083333969116210938e+00,1.000000000000000000e+02
4.190000000000000000e+05,3.125000000000000000e-02,6.000000238418579102e-01,4.833333492279052734e+00,1.000000000000000000e+02
4.200000000000000000e+05,1.562500000000000000e-02,5.000000000000000000e-01,2.166666746139526367e+00,1.000000000000000000e+02
4.210000000000000000e+05,6.064024937108843247e-38,1.399999976158142090e+00,7.750000000000000000e+00,1.000000000000000000e+02
4.220000000000000000e+05,1.000176778911838184e-40,6.999999880790710449e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.230000000000000000e+05,7.939616969017981042e-41,1.200000047683715820e+00,5.916666984558105469e+00,1.000000000000000000e+02
4.240000000000000000e+05,9.618792918818409338e-41,1.200000047683715820e+00,5.583333015441894531e+00,1.000000000000000000e+02
4.250000000000000000e+05,1.020019165166677594e-40,1.000000000000000000e+00,6.416666507720947266e+00,1.000000000000000000e+02
4.260000000000000000e+05,9.380151790343892991e-41,4.000000059604644775e-01,3.333333492279052734e+00,1.000000000000000000e+02
4.270000000000000000e+05,1.562500000000000000e-02,8.999999761581420898e-01,5.416666507720947266e+00,1.000000000000000000e+02
4.280000000000000000e+05,8.486263499951092182e-41,8.000000119209289551e-01,4.583333492279052734e+00,1.000000000000000000e+02
4.290000000000000000e+05,3.125000000000000000e-02,9.000000357627868652e-01,4.833333492279052734e+00,1.000000000000000000e+02
4.300000000000000000e+05,9.445312168934996985e-41,5.000000000000000000e-01,3.250000000000000000e+00,1.000000000000000000e+02
4.310000000000000000e+05,9.011610294226466101e-41,6.000000238418579102e-01,2.833333492279052734e+00,1.000000000000000000e+02
4.320000000000000000e+05,9.725992251339257844e-41,7.000000476837158203e-01,4.333333015441894531e+00,1.000000000000000000e+02
4.330000000000000000e+05,1.012424127490037086e-40,8.000000119209289551e-01,5.500000000000000000e+00,1.000000000000000000e+02
4.340000000000000000e+05,1.843100404676531127e-38,6.000000238418579102e-01,4.999999523162841797e+00,1.000000000000000000e+02
4.350000000000000000e+05,9.586002534753208619e-41,6.000000238418579102e-01,3.583333253860473633e+00,1.000000000000000000e+02
4.360000000000000000e+05,9.721928485792715875e-41,1.000000000000000000e+00,6.250000000000000000e+00,1.000000000000000000e+02
4.370000000000000000e+05,8.793287993484659602e-41,1.000000000000000000e+00,5.916666984558105469e+00,1.000000000000000000e+02
4.380000000000000000e+05,1.004198505504450409e-40,1.100000023841857910e+00,6.749999523162841797e+00,1.000000000000000000e+02
4.390000000000000000e+05,9.435643209531155747e-41,7.000000476837158203e-01,2.083333492279052734e+00,1.000000000000000000e+02
4.400000000000000000e+05,1.050034978272515176e-40,7.000000476837158203e-01,3.166666507720947266e+00,1.000000000000000000e+02
4.410000000000000000e+05,1.562500000000000000e-02,1.000000000000000000e+00,6.000000000000000000e+00,1.000000000000000000e+02
4.420000000000000000e+05,4.687500000000000000e-02,8.999999761581420898e-01,4.999999523162841797e+00,1.000000000000000000e+02
4.430000000000000000e+05,9.497860861347177625e-41,1.100000023841857910e+00,5.833333492279052734e+00,1.000000000000000000e+02
4.440000000000000000e+05,9.891625729822451222e-41,8.000000119209289551e-01,5.333333492279052734e+00,1.000000000000000000e+02
4.450000000000000000e+05,7.102201006737470361e-41,8.999999761581420898e-01,4.583333492279052734e+00,1.000000000000000000e+02
4.460000000000000000e+05,6.199624665865855685e-41,5.000000000000000000e-01,3.749999761581420898e+00,1.000000000000000000e+02
4.470000000000000000e+05,9.639812395783281594e-41,8.999999761581420898e-01,4.750000000000000000e+00,1.000000000000000000e+02
4.480000000000000000e+05,1.242001007294813069e-36,5.000000000000000000e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.490000000000000000e+05,9.395846333144330942e-41,7.000000476837158203e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.500000000000000000e+05,9.408458019323254296e-41,1.000000000000000000e+00,4.666666984558105469e+00,1.000000000000000000e+02
4.510000000000000000e+05,6.250000000000000000e-02,8.000000119209289551e-01,4.666666984558105469e+00,1.000000000000000000e+02
4.520000000000000000e+05,1.025694423947193103e-40,1.100000023841857910e+00,5.583333015441894531e+00,1.000000000000000000e+02
4.530000000000000000e+05,1.562500000000000000e-02,1.100000023841857910e+00,7.083332538604736328e+00,1.000000000000000000e+02
4.540000000000000000e+05,9.470675671139276174e-41,6.000000238418579102e-01,4.333333015441894531e+00,1.000000000000000000e+02
4.550000000000000000e+05,2.531796000418863243e-40,6.000000238418579102e-01,3.749999761581420898e+00,1.000000000000000000e+02
4.560000000000000000e+05,6.755114791407320745e-39,1.100000023841857910e+00,5.416666507720947266e+00,1.000000000000000000e+02
4.570000000000000000e+05,8.733032159518692468e-41,1.100000023841857910e+00,6.250000000000000000e+00,1.000000000000000000e+02
4.580000000000000000e+05,8.851582009600571992e-41,3.000000119209289551e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.590000000000000000e+05,1.008598582682430335e-40,1.000000000000000000e+00,5.416666507720947266e+00,1.000000000000000000e+02
4.600000000000000000e+05,8.837989414496621266e-41,8.000000119209289551e-01,6.250000000000000000e+00,1.000000000000000000e+02
4.610000000000000000e+05,6.250000000000000000e-02,8.999999761581420898e-01,5.083333015441894531e+00,1.000000000000000000e+02
4.620000000000000000e+05,9.389540490054869265e-41,1.400000095367431641e+00,1.008333301544189453e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.028875371461210438e-40,8.000000119209289551e-01,3.583333253860473633e+00,1.000000000000000000e+02
4.640000000000000000e+05,9.494918134572095509e-41,8.000000119209289551e-01,4.333333492279052734e+00,1.000000000000000000e+02
4.650000000000000000e+05,9.377489323261675839e-41,1.100000023841857910e+00,6.083333492279052734e+00,1.000000000000000000e+02
4.660000000000000000e+05,9.534154491573190387e-41,8.999999761581420898e-01,4.250000000000000000e+00,1.000000000000000000e+02
4.670000000000000000e+05,9.487070863171876534e-41,8.000000119209289551e-01,3.833333492279052734e+00,1.000000000000000000e+02
4.680000000000000000e+05,1.034032149809925765e-40,1.000000000000000000e+00,5.666666984558105469e+00,1.000000000000000000e+02
4.690000000000000000e+05,9.836274440481620948e-41,6.000000238418579102e-01,4.083333492279052734e+00,1.000000000000000000e+02
4.700000000000000000e+05,8.028459291656174444e-41,6.999999880790710449e-01,4.250000000000000000e+00,1.000000000000000000e+02
4.710000000000000000e+05,9.402012046387360137e-41,3.000000119209289551e-01,2.499999761581420898e+00,1.000000000000000000e+02
4.720000000000000000e+05,9.273372847362341930e-41,6.000000238418579102e-01,4.333333492279052734e+00,1.000000000000000000e+02
4.730000000000000000e+05,1.024615424129662994e-40,1.200000047683715820e+00,9.333333969116210938e+00,1.000000000000000000e+02
4.740000000000000000e+05,8.699400996374896858e-41,6.000000238418579102e-01,3.083333492279052734e+00,1.000000000000000000e+02
4.750000000000000000e+05,9.773075879740571698e-41,1.000000000000000000e+00,4.666666984558105469e+00,1.000000000000000000e+02
4.760000000000000000e+05,5.540033478708164290e-41,1.100000023841857910e+00,6.166666984558105469e+00,1.000000000000000000e+02
4.770000000000000000e+05,9.508510729676046235e-41,1.100000023841857910e+00,4.999999523162841797e+00,1.000000000000000000e+02
4.780000000000000000e+05,1.562500000000000000e-02,1.200000047683715820e+00,7.833333492279052734e+00,1.000000000000000000e+02
4.790000000000000000e+05,1.562500000000000000e-02,1.100000023841857910e+00,7.083332538604736328e+00,1.000000000000000000e+02
4.800000000000000000e+05,7.665382859549614341e-41,1.100000023841857910e+00,7.666666984558105469e+00,1.000000000000000000e+02
4.810000000000000000e+05,9.483427487164632009e-41,1.000000000000000000e+00,8.333333015441894531e+00,1.000000000000000000e+02
4.820000000000000000e+05,9.182568706874093784e-41,7.000000476837158203e-01,3.749999761581420898e+00,1.000000000000000000e+02
4.830000000000000000e+05,9.710017448845954930e-41,4.000000059604644775e-01,1.750000000000000000e+00,1.000000000000000000e+02
4.840000000000000000e+05,9.352966600135991540e-41,4.000000059604644775e-01,2.666666746139526367e+00,1.000000000000000000e+02
4.850000000000000000e+05,9.575913185810069936e-41,8.000000119209289551e-01,5.666666984558105469e+00,1.000000000000000000e+02
4.860000000000000000e+05,9.208772988156967863e-41,1.000000000000000000e+00,6.250000000000000000e+00,1.000000000000000000e+02
4.870000000000000000e+05,9.500102938890097332e-41,8.000000119209289551e-01,4.833333492279052734e+00,1.000000000000000000e+02
4.880000000000000000e+05,1.023348650317913359e-39,6.000000238418579102e-01,2.750000000000000000e+00,1.000000000000000000e+02
4.890000000000000000e+05,3.125000000000000000e-02,6.000000238418579102e-01,3.749999761581420898e+00,1.000000000000000000e+02
4.900000000000000000e+05,8.964806925518017211e-41,1.400000095367431641e+00,7.000000000000000000e+00,1.000000000000000000e+02
4.910000000000000000e+05,9.557976565466712277e-41,8.000000119209289551e-01,3.500000000000000000e+00,1.000000000000000000e+02
4.920000000000000000e+05,1.007323401079894751e-40,5.000000000000000000e-01,3.500000000000000000e+00,1.000000000000000000e+02
4.930000000000000000e+05,9.757941856325863673e-41,1.300000071525573730e+00,8.500000000000000000e+00,1.000000000000000000e+02
4.940000000000000000e+05,9.472777618835763399e-41,4.000000059604644775e-01,3.000000000000000000e+00,1.000000000000000000e+02
4.950000000000000000e+05,8.375841180962296596e-41,1.100000023841857910e+00,8.583333969116210938e+00,1.000000000000000000e+02
4.960000000000000000e+05,9.556435137155954979e-41,1.299999952316284180e+00,6.916666984558105469e+00,1.000000000000000000e+02
4.970000000000000000e+05,9.319755826531493375e-41,1.200000047683715820e+00,7.833333492279052734e+00,1.000000000000000000e+02
4.980000000000000000e+05,9.492535927182743320e-41,1.000000000000000000e+00,8.250000000000000000e+00,1.000000000000000000e+02
4.990000000000000000e+05,1.562500000000000000e-02,9.000000357627868652e-01,3.749999761581420898e+00,1.000000000000000000e+02


==> data/action_masking_and_weighting/o3_am0_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,4.672685546875000000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,6.566845703125000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,2.612982876598834991e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+03,5.891180165917830891e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.403559126561537695e-12,1.000000014901161194e-01,2.500000000000000000e-01,5.000000074505805969e-02
5.000000000000000000e+03,1.831696280112440900e-13,0.000000000000000000e+00,0.000000000000000000e+00,9.000000357627868652e-02
6.000000000000000000e+03,5.847118579246912695e-14,0.000000000000000000e+00,0.000000000000000000e+00,1.300000101327896118e-01
7.000000000000000000e+03,1.808632509610469072e-20,0.000000000000000000e+00,0.000000000000000000e+00,2.500000298023223877e-01
8.000000000000000000e+03,3.730933012447192777e-19,0.000000000000000000e+00,0.000000000000000000e+00,2.600000202655792236e-01
9.000000000000000000e+03,1.574991694367943807e-19,1.000000014901161194e-01,2.500000000000000000e-01,3.400000333786010742e-01
1.000000000000000000e+04,5.069653464390144748e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.900000154972076416e-01
1.100000000000000000e+04,2.128635512822709026e-15,1.000000014901161194e-01,2.500000000000000000e-01,4.000000059604644775e-01
1.200000000000000000e+04,8.018541580235346439e-15,2.000000029802322388e-01,5.000000000000000000e-01,4.200000166893005371e-01
1.300000000000000000e+04,6.474815140018437901e-15,0.000000000000000000e+00,0.000000000000000000e+00,5.099999904632568359e-01
1.400000000000000000e+04,1.587002793448141075e-14,0.000000000000000000e+00,0.000000000000000000e+00,5.300000309944152832e-01
1.500000000000000000e+04,1.393492018010675931e-14,1.000000014901161194e-01,2.500000000000000000e-01,5.600000023841857910e-01
1.600000000000000000e+04,1.070836839610778829e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.000000238418579102e-01
1.700000000000000000e+04,5.307681242216685802e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.300000548362731934e-01
1.800000000000000000e+04,1.296386926696868613e-07,0.000000000000000000e+00,0.000000000000000000e+00,7.400000691413879395e-01
1.900000000000000000e+04,1.094506951631046832e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.500000000000000000e-01
2.000000000000000000e+04,3.632143139839172363e-03,0.000000000000000000e+00,0.000000000000000000e+00,7.900000810623168945e-01
2.100000000000000000e+04,4.831529222428798676e-03,4.000000059604644775e-01,5.000000000000000000e-01,1.390000104904174805e+00
2.200000000000000000e+04,1.022572629153728485e-03,2.200000047683715820e+00,2.000000000000000000e+00,4.210000038146972656e+00
2.300000000000000000e+04,7.924368255771696568e-04,3.399999856948852539e+00,2.750000000000000000e+00,1.036000061035156250e+01
2.400000000000000000e+04,1.706044422462582588e-04,3.800000190734863281e+00,3.000000000000000000e+00,1.957999992370605469e+01
2.500000000000000000e+04,7.097559864632785320e-04,4.600000381469726562e+00,3.000000000000000000e+00,2.762000274658203125e+01
2.600000000000000000e+04,3.430623564781853929e-06,4.799999713897705078e+00,2.750000000000000000e+00,3.395000076293945312e+01
2.700000000000000000e+04,2.173108281567692757e-03,4.999999523162841797e+00,3.500000000000000000e+00,4.338000106811523438e+01
2.800000000000000000e+04,2.550707904447335750e-05,4.999999523162841797e+00,4.083333492279052734e+00,5.069000244140625000e+01
2.900000000000000000e+04,3.523920167936012149e-05,5.100000381469726562e+00,4.250000000000000000e+00,5.888000106811523438e+01
3.000000000000000000e+04,2.105775522068142891e-03,5.599999904632568359e+00,4.000000000000000000e+00,6.948000335693359375e+01
3.100000000000000000e+04,5.830493319081142545e-05,5.199999809265136719e+00,3.583333253860473633e+00,7.523000335693359375e+01
3.200000000000000000e+04,2.666120417416095734e-04,4.900000095367431641e+00,3.749999761581420898e+00,8.730000305175781250e+01
3.300000000000000000e+04,5.310275082592852414e-05,5.100000381469726562e+00,4.083333492279052734e+00,9.702000427246093750e+01
3.400000000000000000e+04,6.022325396770611405e-05,6.500000000000000000e+00,4.750000000000000000e+00,1.000000000000000000e+02
3.500000000000000000e+04,3.163584187859669328e-05,7.100000381469726562e+00,5.833333492279052734e+00,1.000000000000000000e+02
3.600000000000000000e+04,3.089702295255847275e-05,7.000000000000000000e+00,6.083333492279052734e+00,1.000000000000000000e+02
3.700000000000000000e+04,5.315009730111341923e-07,9.400000572204589844e+00,6.833333492279052734e+00,1.000000000000000000e+02
3.800000000000000000e+04,1.717553095659241080e-05,9.500000000000000000e+00,7.166666507720947266e+00,1.000000000000000000e+02
3.900000000000000000e+04,8.602565545762913546e-14,9.600000381469726562e+00,8.166666984558105469e+00,1.000000000000000000e+02
4.000000000000000000e+04,4.457211121916770935e-02,8.199999809265136719e+00,1.008333301544189453e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.807977014323114417e-06,9.600000381469726562e+00,8.083333969116210938e+00,1.000000000000000000e+02
4.200000000000000000e+04,3.874351503327488899e-03,1.019999980926513672e+01,9.000000000000000000e+00,1.000000000000000000e+02
4.300000000000000000e+04,7.292190790176391602e-01,9.399999618530273438e+00,9.250000000000000000e+00,1.000000000000000000e+02
4.400000000000000000e+04,3.346403837203979492e-01,1.080000019073486328e+01,7.750000000000000000e+00,1.000000000000000000e+02
4.500000000000000000e+04,1.443147510290145874e-01,1.030000019073486328e+01,9.916666984558105469e+00,1.000000000000000000e+02
4.600000000000000000e+04,9.702506758912932128e-06,1.039999961853027344e+01,1.166666698455810547e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.873915493488311768e-01,1.100000000000000000e+01,9.583333969116210938e+00,1.000000000000000000e+02
4.800000000000000000e+04,5.379800859373062849e-05,9.800001144409179688e+00,1.083333301544189453e+01,1.000000000000000000e+02
4.900000000000000000e+04,3.073736443184316158e-04,1.130000019073486328e+01,1.033333396911621094e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.039273291826248169e-01,1.169999980926513672e+01,1.208333396911621094e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.394373975927010179e-04,1.149999904632568359e+01,1.183333396911621094e+01,1.000000000000000000e+02
5.200000000000000000e+04,4.456237256526947021e-01,1.239999866485595703e+01,1.316666603088378906e+01,1.000000000000000000e+02
5.300000000000000000e+04,5.537535762414336205e-04,1.039999961853027344e+01,1.258333301544189453e+01,1.000000000000000000e+02
5.400000000000000000e+04,3.902189491782337427e-04,1.169999980926513672e+01,1.216666698455810547e+01,1.000000000000000000e+02
5.500000000000000000e+04,5.831438465975224972e-04,1.050000000000000000e+01,1.100000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.756030687829479575e-04,1.260000038146972656e+01,1.183333396911621094e+01,1.000000000000000000e+02
5.700000000000000000e+04,2.439653144392650574e-06,1.259999847412109375e+01,1.366666698455810547e+01,1.000000000000000000e+02
5.800000000000000000e+04,7.106203702278435230e-05,1.189999961853027344e+01,1.366666698455810547e+01,1.000000000000000000e+02
5.900000000000000000e+04,5.012468900531530380e-04,1.149999904632568359e+01,1.583333301544189453e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.246985089499503374e-05,1.270000076293945312e+01,1.550000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.094055889756418765e-05,1.309999942779541016e+01,1.474999904632568359e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.882634362322278321e-05,1.100000000000000000e+01,1.400000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,7.408158853650093079e-05,1.090000057220458984e+01,1.366666698455810547e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.584450183145236224e-05,1.169999980926513672e+01,1.516666698455810547e+01,1.000000000000000000e+02
6.500000000000000000e+04,6.006064359098672867e-05,1.190000057220458984e+01,1.525000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,5.095025897026062012e-01,1.039999961853027344e+01,1.741666793823242188e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.931119186338037252e-05,1.410000038146972656e+01,1.674999809265136719e+01,1.000000000000000000e+02
6.800000000000000000e+04,3.686997294425964355e-02,1.300000000000000000e+01,2.275000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.240078920498490334e-03,1.450000000000000000e+01,2.125000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,4.772275686264038086e-03,1.590000057220458984e+01,2.808333396911621094e+01,1.000000000000000000e+02
7.100000000000000000e+04,4.845862984657287598e-01,1.659999847412109375e+01,2.699999809265136719e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.330360397696495056e-02,1.900000000000000000e+01,2.933333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.510535912530031055e-05,2.060000038146972656e+01,3.075000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.926759188994765282e-04,1.779999923706054688e+01,2.741666793823242188e+01,1.000000000000000000e+02
7.500000000000000000e+04,2.218713462352752686e-01,1.979999923706054688e+01,3.125000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.010347679257392883e-01,2.010000038146972656e+01,3.333333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,8.185623586177825928e-02,2.140000152587890625e+01,2.949999809265136719e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.127327326685190201e-03,2.060000038146972656e+01,3.058333396911621094e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.823362708091735840e-01,2.149999809265136719e+01,3.233333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+04,9.877652701106853783e-06,2.289999961853027344e+01,3.358333587646484375e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.211875796318054199e-01,2.439999961853027344e+01,3.500000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,6.526455536004505120e-07,2.379999923706054688e+01,3.075000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.201838604174554348e-04,2.200000000000000000e+01,3.058333396911621094e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.244309358298778534e-03,2.119999885559082031e+01,3.058333396911621094e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.261336030438542366e-03,2.009999847412109375e+01,3.125000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.340803690254688263e-02,2.400000000000000000e+01,3.225000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.990690937731415033e-05,2.400000000000000000e+01,3.200000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,4.182673874311149120e-04,2.210000038146972656e+01,3.258333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,5.432472564280033112e-03,2.179999923706054688e+01,3.208333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.369707822799682617e-01,2.350000190734863281e+01,3.333333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,6.169178523123264313e-03,2.329999732971191406e+01,3.308333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,5.047800641477806494e-06,2.329999732971191406e+01,3.225000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,9.734944440424442291e-03,2.470000076293945312e+01,3.266666793823242188e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.220846115757012740e-06,2.489999961853027344e+01,3.458333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,7.042740583419799805e-01,2.339999961853027344e+01,3.900000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,1.654393970966339111e-01,2.299999809265136719e+01,3.733333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,8.182334154844284058e-02,2.500000000000000000e+01,3.475000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,2.741719722747802734e+00,2.360000038146972656e+01,3.649999618530273438e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.673035487532615662e-02,2.629999732971191406e+01,3.433333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,4.145761132240295410e-01,2.579999923706054688e+01,3.900000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,3.494723513722419739e-02,2.560000038146972656e+01,4.033333206176757812e+01,1.000000000000000000e+02
1.020000000000000000e+05,3.675153255462646484e-01,2.289999961853027344e+01,3.833333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.293704263865947723e-02,2.329999732971191406e+01,4.033333206176757812e+01,1.000000000000000000e+02
1.040000000000000000e+05,5.147568881511688232e-02,2.339999961853027344e+01,4.075000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,7.037207484245300293e-02,2.629999732971191406e+01,4.475000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,9.042266067849080713e-12,2.520000076293945312e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.857602953910827637e+00,2.870000076293945312e+01,4.550000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.390024870634078979e-01,2.760000228881835938e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.372513771057128906e-01,2.699999809265136719e+01,4.675000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,9.071215987205505371e-03,2.630000114440917969e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,9.446186944842338562e-03,2.669999885559082031e+01,4.683333206176757812e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.340863198251440735e-09,2.600000000000000000e+01,4.850000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,2.145914477296173573e-04,2.589999961853027344e+01,5.158333206176757812e+01,1.000000000000000000e+02
1.140000000000000000e+05,3.076625056564807892e-03,2.740000152587890625e+01,4.949999618530273438e+01,1.000000000000000000e+02
1.150000000000000000e+05,5.057619389958745160e-08,2.910000038146972656e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.160000000000000000e+05,2.950732130557298660e-03,3.050000000000000000e+01,5.283333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.263552136719226837e-02,2.969999885559082031e+01,5.200000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.293731667101383209e-02,2.840000152587890625e+01,5.308333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,5.853851139545440674e-02,2.950000190734863281e+01,5.324999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+05,8.928735951485577971e-06,3.300000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.450248360633850098e-01,2.919999885559082031e+01,5.358333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,5.824526399374008179e-02,2.870000076293945312e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.230000000000000000e+05,6.790492916479706764e-04,2.939999961853027344e+01,5.399999618530273438e+01,1.000000000000000000e+02
1.240000000000000000e+05,4.409141838550567627e-01,2.639999961853027344e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.559317670762538910e-02,3.090000152587890625e+01,5.300000381469726562e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.730894446372985840e-01,2.859999847412109375e+01,5.166666412353515625e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.200992755912011489e-06,3.229999923706054688e+01,5.458333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.033386070048436522e-07,3.240000152587890625e+01,5.324999618530273438e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.028279364109039307e-01,3.190000152587890625e+01,5.316666793823242188e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.780582838632361664e-12,3.319999694824218750e+01,5.274999618530273438e+01,1.000000000000000000e+02
1.310000000000000000e+05,4.339430108666419983e-02,3.349999618530273438e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.326337271369993687e-04,3.279999923706054688e+01,5.633333206176757812e+01,1.000000000000000000e+02
1.330000000000000000e+05,8.594435712439008057e-06,3.200000000000000000e+01,5.491666793823242188e+01,1.000000000000000000e+02
1.340000000000000000e+05,3.187982947565615177e-04,3.179999923706054688e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.928371301345137984e-14,3.090000152587890625e+01,5.616666793823242188e+01,1.000000000000000000e+02
1.360000000000000000e+05,4.224894195795059204e-02,3.109999847412109375e+01,5.591666793823242188e+01,1.000000000000000000e+02
1.370000000000000000e+05,4.421527683734893799e-02,3.459999847412109375e+01,5.508333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,3.558607408749026035e-09,3.139999771118164062e+01,5.399999618530273438e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.446261405944824219e-01,3.559999847412109375e+01,5.424999618530273438e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.655175805091857910e-01,3.200000000000000000e+01,5.741666412353515625e+01,1.000000000000000000e+02
1.410000000000000000e+05,7.401420176029205322e-02,3.360000228881835938e+01,5.658333206176757812e+01,1.000000000000000000e+02
1.420000000000000000e+05,3.196891546249389648e-01,3.300000000000000000e+01,5.358333587646484375e+01,1.000000000000000000e+02
1.430000000000000000e+05,4.547211527824401855e-01,3.349999618530273438e+01,5.608333206176757812e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.488239876925945282e-02,3.090000152587890625e+01,5.441666793823242188e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.870916366577148438e-01,3.840000152587890625e+01,5.533332824707031250e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.490352153778076172e-01,3.550000000000000000e+01,5.550000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.066015958786010742e-01,3.830000305175781250e+01,5.675000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.558737849904900941e-08,3.359999847412109375e+01,5.616666030883789062e+01,1.000000000000000000e+02
1.490000000000000000e+05,5.076491561339935288e-06,3.480000305175781250e+01,5.525000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,3.310947067802771926e-05,3.490000152587890625e+01,5.616666030883789062e+01,1.000000000000000000e+02
1.510000000000000000e+05,5.100764334201812744e-02,3.750000000000000000e+01,5.550000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,2.217425778508186340e-02,3.359999847412109375e+01,5.608333206176757812e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.007813960313796997e-02,3.150000000000000000e+01,5.374999618530273438e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.822776976041495800e-04,3.330000305175781250e+01,5.516666030883789062e+01,1.000000000000000000e+02
1.550000000000000000e+05,5.871321491213166155e-07,3.850000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,9.085205197334289551e-02,3.649999618530273438e+01,5.675000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.128121596138953464e-08,3.740000152587890625e+01,5.366666412353515625e+01,1.000000000000000000e+02
1.580000000000000000e+05,4.246551692485809326e-01,3.759999847412109375e+01,5.491666793823242188e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.566476747393608093e-02,3.380000305175781250e+01,5.575000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.716514706611633301e-01,3.239999771118164062e+01,5.566666793823242188e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.962107241153717041e-02,3.149999618530273438e+01,5.441666793823242188e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.667512115091085434e-04,3.720000076293945312e+01,5.341666793823242188e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.632516682147979736e-01,3.570000076293945312e+01,5.525000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.434369182586669922e+01,3.680000305175781250e+01,5.458333587646484375e+01,1.000000000000000000e+02
1.650000000000000000e+05,7.962299757207963371e-16,3.529999923706054688e+01,5.608333206176757812e+01,1.000000000000000000e+02
1.660000000000000000e+05,9.959124028682708740e-02,3.960000228881835938e+01,5.441666412353515625e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.139791904482990503e-04,3.890000152587890625e+01,5.566666793823242188e+01,1.000000000000000000e+02
1.680000000000000000e+05,4.015466402051970363e-06,3.750000000000000000e+01,5.716666412353515625e+01,1.000000000000000000e+02
1.690000000000000000e+05,6.410917308130592573e-08,3.800000000000000000e+01,5.458333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.630858375596289989e-07,3.709999465942382812e+01,5.458332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.290978843826451339e-06,3.630000305175781250e+01,5.416666793823242188e+01,1.000000000000000000e+02
1.720000000000000000e+05,5.075925457731500501e-09,3.659999847412109375e+01,5.508333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,2.588287679827772081e-05,3.579999923706054688e+01,5.558332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,5.886628627777099609e-01,3.600000000000000000e+01,5.625000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.376066654920578003e-01,3.909999847412109375e+01,5.349999618530273438e+01,1.000000000000000000e+02
1.760000000000000000e+05,7.579614222049713135e-02,3.450000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.315969765186309814e-01,3.800000000000000000e+01,5.608333206176757812e+01,1.000000000000000000e+02
1.780000000000000000e+05,5.346802645362913609e-04,3.649999618530273438e+01,5.650000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.162831783294677734e-01,3.999999618530273438e+01,5.508333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.797367781400680542e-01,3.649999618530273438e+01,5.808333587646484375e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.912324875593185425e-01,3.500000000000000000e+01,5.516666793823242188e+01,1.000000000000000000e+02
1.820000000000000000e+05,3.650730531511755649e-16,3.730000305175781250e+01,5.608333206176757812e+01,1.000000000000000000e+02
1.830000000000000000e+05,8.005779236555099487e-02,3.550000000000000000e+01,5.500000000000000000e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.240709275007247925e-01,3.679999542236328125e+01,5.708333206176757812e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.512900888919830322e-01,3.579999923706054688e+01,5.541666030883789062e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.867364585399627686e-01,3.780000305175781250e+01,5.441666412353515625e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.807743161916732788e-01,3.810000228881835938e+01,5.399999618530273438e+01,1.000000000000000000e+02
1.880000000000000000e+05,7.904306054115295410e-02,3.840000152587890625e+01,5.425000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.044554188847541809e-01,3.740000152587890625e+01,5.450000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.283926248550415039e-01,3.870000076293945312e+01,5.566666793823242188e+01,1.000000000000000000e+02
1.910000000000000000e+05,8.168222266249358654e-04,4.299999618530273438e+01,5.591666793823242188e+01,1.000000000000000000e+02
1.920000000000000000e+05,7.373773027211427689e-03,4.120000076293945312e+01,5.533332824707031250e+01,1.000000000000000000e+02
1.930000000000000000e+05,9.888517856597900391e-02,3.490000152587890625e+01,5.750000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.444407284259796143e-01,3.390000152587890625e+01,5.316666793823242188e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.366624474525451660e-01,3.709999465942382812e+01,5.766666412353515625e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.151416876789880916e-06,3.700000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,5.561116267926990986e-04,3.690000152587890625e+01,5.616666030883789062e+01,1.000000000000000000e+02
1.980000000000000000e+05,5.671377039107028395e-06,3.709999465942382812e+01,5.341666793823242188e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.111606359481811523e-01,3.800000000000000000e+01,5.475000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,4.000137448310852051e-01,3.649999618530273438e+01,5.441666412353515625e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.775982583218649324e-09,3.859999847412109375e+01,5.558332824707031250e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.582108055675490732e-10,3.939999771118164062e+01,5.466666412353515625e+01,1.000000000000000000e+02
2.030000000000000000e+05,2.390150427818298340e-01,3.850000000000000000e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,6.098324956838041544e-05,3.619999694824218750e+01,5.416666412353515625e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.835776260122656822e-03,3.809999847412109375e+01,5.491666793823242188e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.805152744054794312e-01,4.050000000000000000e+01,5.374999618530273438e+01,1.000000000000000000e+02
2.070000000000000000e+05,2.507210969924926758e-01,3.930000305175781250e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.323517520608220366e-07,3.639999771118164062e+01,5.558332824707031250e+01,1.000000000000000000e+02
2.090000000000000000e+05,8.290424011647701263e-03,3.679999542236328125e+01,5.441666412353515625e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.123924591757031521e-09,3.209999847412109375e+01,5.683333206176757812e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.002683234219148289e-06,3.880000305175781250e+01,5.733333206176757812e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.411161065334454179e-05,3.890000152587890625e+01,5.491666793823242188e+01,1.000000000000000000e+02
2.130000000000000000e+05,2.263393241719313664e-07,4.040000152587890625e+01,5.600000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.185144763439893723e-02,4.040000152587890625e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,9.688594378530979156e-03,3.709999465942382812e+01,5.725000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.701726432656869292e-05,3.720000076293945312e+01,5.516666793823242188e+01,1.000000000000000000e+02
2.170000000000000000e+05,4.413266479969024658e-01,3.859999847412109375e+01,5.441666793823242188e+01,1.000000000000000000e+02
2.180000000000000000e+05,8.240775883905371302e-08,3.860000228881835938e+01,5.374999618530273438e+01,1.000000000000000000e+02
2.190000000000000000e+05,7.901278422650648281e-07,3.990000152587890625e+01,5.583333206176757812e+01,1.000000000000000000e+02
2.200000000000000000e+05,2.791207709407217408e-09,4.020000076293945312e+01,5.458332824707031250e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.598375082015991211e-01,3.950000000000000000e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.273217499256134033e-01,3.900000000000000000e+01,5.575000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,3.267250955104827881e-02,4.079999923706054688e+01,5.308333206176757812e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.591647785266104620e-07,3.900000000000000000e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,7.927526533603668213e-02,3.690000152587890625e+01,5.650000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.605444192886352539e-01,3.950000000000000000e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.923079729080200195e-01,3.730000305175781250e+01,5.541666793823242188e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.582945823669433594e-01,3.540000152587890625e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.922267317771911621e-01,3.489999771118164062e+01,5.483332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.043426871299743652e-01,3.409999847412109375e+01,5.425000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.246590554714202881e-01,3.740000152587890625e+01,5.591666030883789062e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.158652340738086650e-11,3.670000076293945312e+01,5.583333206176757812e+01,1.000000000000000000e+02
2.330000000000000000e+05,7.603814825415611267e-03,4.100000381469726562e+01,5.608333206176757812e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.046603159693404450e-07,3.939999771118164062e+01,5.583333206176757812e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.065758755430579185e-03,3.850000000000000000e+01,5.683333206176757812e+01,1.000000000000000000e+02
2.360000000000000000e+05,4.950234889984130859e-01,3.960000228881835938e+01,5.658333206176757812e+01,1.000000000000000000e+02
2.370000000000000000e+05,6.119439005851745605e-02,4.009999465942382812e+01,5.383333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.931863233447074890e-02,3.820000076293945312e+01,5.475000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.934767451279185480e-07,4.020000076293945312e+01,5.374999618530273438e+01,1.000000000000000000e+02
2.400000000000000000e+05,6.058236584067344666e-02,3.770000076293945312e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,6.235325708985328674e-03,3.990000152587890625e+01,5.541666030883789062e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.322918292135000229e-02,3.909999847412109375e+01,5.491666793823242188e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.882713884115219116e-01,3.930000305175781250e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.986455917358398438e-01,3.619999694824218750e+01,5.516666793823242188e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.234361156821250916e-02,3.779999923706054688e+01,5.600000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.801150374680648980e-12,3.520000076293945312e+01,5.483333587646484375e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.252419224329059944e-06,3.870000076293945312e+01,5.566666793823242188e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.539778721193485467e-10,4.050000000000000000e+01,5.641666793823242188e+01,1.000000000000000000e+02
2.490000000000000000e+05,2.624406106770038605e-02,3.840000152587890625e+01,5.708333206176757812e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.933968067169189453e-02,3.819999694824218750e+01,5.616666793823242188e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.429827451705932617e-01,3.700000000000000000e+01,5.650000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.725236058235168457e+00,3.830000305175781250e+01,5.374999618530273438e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.689736500382423401e-02,3.890000152587890625e+01,5.433333587646484375e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.895138040184974670e-02,4.150000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.419556047767400742e-02,3.900000000000000000e+01,5.500000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.800720393657684326e-01,4.130000305175781250e+01,5.533333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,9.363885737911914475e-07,3.959999847412109375e+01,5.533332824707031250e+01,1.000000000000000000e+02
2.580000000000000000e+05,5.914138630032539368e-03,3.590000152587890625e+01,5.650000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,2.554718852043151855e-01,3.890000152587890625e+01,5.750000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.300288658967474476e-06,4.110000228881835938e+01,5.483332824707031250e+01,1.000000000000000000e+02
2.610000000000000000e+05,7.836715085431933403e-04,3.720000076293945312e+01,5.525000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,3.521293103694915771e-01,3.780000305175781250e+01,5.491666793823242188e+01,1.000000000000000000e+02
2.630000000000000000e+05,7.029070984572172165e-04,3.609999847412109375e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.640000000000000000e+05,2.917792275547981262e-02,3.850000000000000000e+01,5.583333206176757812e+01,1.000000000000000000e+02
2.650000000000000000e+05,5.591213662848801280e-14,3.939999771118164062e+01,5.733333206176757812e+01,1.000000000000000000e+02
2.660000000000000000e+05,7.540177903138101101e-04,3.939999771118164062e+01,5.283333206176757812e+01,1.000000000000000000e+02
2.670000000000000000e+05,5.371399968862533569e-02,3.850000000000000000e+01,5.641666793823242188e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.196468055248260498e-01,3.830000305175781250e+01,5.625000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.348493188619613647e-01,3.969999694824218750e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,5.462841201619994536e-08,4.050000000000000000e+01,5.433332824707031250e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.018885953385506582e-08,3.859999847412109375e+01,5.425000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,4.915327206254005432e-02,4.299999618530273438e+01,5.725000000000000000e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.974340266315266490e-04,3.840000152587890625e+01,5.399999618530273438e+01,1.000000000000000000e+02
2.740000000000000000e+05,4.550774690414982615e-08,3.680000305175781250e+01,5.466666793823242188e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.996681690216064453e-01,3.629999923706054688e+01,5.533332824707031250e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.605777871782620991e-10,3.740000152587890625e+01,5.408333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.999013693421147764e-05,3.540000152587890625e+01,5.241666412353515625e+01,1.000000000000000000e+02
2.780000000000000000e+05,3.498209714889526367e-01,3.890000152587890625e+01,5.450000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.933907508850097656e-02,4.040000152587890625e+01,5.500000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.555324219632893801e-04,3.649999618530273438e+01,5.441666793823242188e+01,1.000000000000000000e+02
2.810000000000000000e+05,3.925573825836181641e-02,3.850000000000000000e+01,5.508333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,3.698242902755737305e-01,4.209999847412109375e+01,5.375000381469726562e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.011310756206512451e-01,4.040000152587890625e+01,5.375000381469726562e+01,1.000000000000000000e+02
2.840000000000000000e+05,4.564180970191955566e-03,3.850000000000000000e+01,5.258333587646484375e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.531664401292800903e-02,3.630000305175781250e+01,5.533332824707031250e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.011452451348304749e-02,4.109999847412109375e+01,5.433333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.860260382294654846e-02,3.909999847412109375e+01,5.341666793823242188e+01,1.000000000000000000e+02
2.880000000000000000e+05,5.387515947222709656e-02,3.789999771118164062e+01,5.658333206176757812e+01,1.000000000000000000e+02
2.890000000000000000e+05,6.099166682815848617e-08,3.999999618530273438e+01,5.658333206176757812e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.445875212092995188e-13,4.030000305175781250e+01,5.683333206176757812e+01,1.000000000000000000e+02
2.910000000000000000e+05,6.632791832089424133e-03,3.790000152587890625e+01,5.675000381469726562e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.377378702163696289e-01,3.950000000000000000e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,2.055100594589021057e-06,4.110000228881835938e+01,5.399999618530273438e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.069524922873824835e-05,3.800000000000000000e+01,5.458333587646484375e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.816314458847045898e-01,3.909999847412109375e+01,5.441666412353515625e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.870879471302032471e-01,3.959999847412109375e+01,5.424999618530273438e+01,1.000000000000000000e+02
2.970000000000000000e+05,3.806743025779724121e-02,3.670000076293945312e+01,5.716666412353515625e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.211512625217437744e-01,3.709999465942382812e+01,5.358333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,7.236733452172297836e-16,3.600000000000000000e+01,4.916666793823242188e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.584697542966750916e-06,3.870000076293945312e+01,5.283333206176757812e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.718637645244598389e-01,4.040000152587890625e+01,5.500000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,9.295703843235969543e-03,3.890000152587890625e+01,5.391666793823242188e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.100481629371643066e-01,4.080000305175781250e+01,5.500000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,4.092463478446006775e-02,3.939999771118164062e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.797937658811534334e-11,3.609999847412109375e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.360458076000213623e-01,3.529999923706054688e+01,5.475000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,5.737194046378135681e-02,3.759999847412109375e+01,5.383333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,3.911324529326520860e-05,3.500000000000000000e+01,5.358332824707031250e+01,1.000000000000000000e+02
3.090000000000000000e+05,8.931405842304229736e-02,3.840000152587890625e+01,5.408332824707031250e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.365834176540374756e-01,3.649999618530273438e+01,5.458333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,9.582309424877166748e-02,3.960000228881835938e+01,5.491666793823242188e+01,1.000000000000000000e+02
3.120000000000000000e+05,5.378237962722778320e-01,3.750000000000000000e+01,5.525000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,6.800140254199504852e-03,4.130000305175781250e+01,5.508333587646484375e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.808096021413803101e-01,3.990000152587890625e+01,5.466666793823242188e+01,1.000000000000000000e+02
3.150000000000000000e+05,7.560576777905225754e-04,4.019999694824218750e+01,5.633333206176757812e+01,1.000000000000000000e+02
3.160000000000000000e+05,8.659587800502777100e-02,4.290000152587890625e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.800943912006914616e-04,4.239999771118164062e+01,5.541666793823242188e+01,1.000000000000000000e+02
3.180000000000000000e+05,2.935438882559537888e-03,4.180000305175781250e+01,5.600000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.098530530929565430e-01,4.120000076293945312e+01,5.450000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.155232708901166916e-03,3.859999847412109375e+01,5.450000000000000000e+01,1.000000000000000000e+02
3.210000000000000000e+05,7.411270402371883392e-03,4.040000152587890625e+01,5.483332824707031250e+01,1.000000000000000000e+02
3.220000000000000000e+05,6.165666505694389343e-03,3.530000305175781250e+01,5.491666030883789062e+01,1.000000000000000000e+02
3.230000000000000000e+05,8.664142340421676636e-02,4.050000000000000000e+01,5.608333206176757812e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.089036554098129272e-01,3.720000076293945312e+01,5.541666793823242188e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.119135977807218296e-10,3.800000000000000000e+01,5.666666793823242188e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.330090127885341644e-02,3.859999847412109375e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,8.653289114590734243e-06,3.800000000000000000e+01,5.700000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.319280611118301749e-05,4.040000152587890625e+01,5.466666412353515625e+01,1.000000000000000000e+02
3.290000000000000000e+05,3.717472196740345680e-08,3.790000152587890625e+01,5.383333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+05,4.512291848659515381e-01,4.269999694824218750e+01,5.683333206176757812e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.892732620239257812e-01,4.280000305175781250e+01,5.716666412353515625e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.748072147369384766e-01,3.890000152587890625e+01,5.400000381469726562e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.138530671596527100e-01,3.390000152587890625e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.175258159637451172e-01,3.939999771118164062e+01,5.825000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.679320935608541966e-21,4.100000000000000000e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.104347735643386841e-03,4.259999847412109375e+01,5.716666412353515625e+01,1.000000000000000000e+02
3.370000000000000000e+05,6.463788151741027832e-01,4.070000076293945312e+01,5.533333587646484375e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.590521335601806641e-01,4.150000000000000000e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,3.863831516355276108e-03,3.860000228881835938e+01,5.716666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.273939609527587891e-01,3.909999847412109375e+01,5.641666793823242188e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.284446013335596303e-28,3.859999847412109375e+01,5.700000381469726562e+01,1.000000000000000000e+02
3.420000000000000000e+05,9.041188657283782959e-02,3.909999847412109375e+01,5.791666412353515625e+01,1.000000000000000000e+02
3.430000000000000000e+05,4.302097686339351190e-13,3.909999847412109375e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.440000000000000000e+05,4.629222338792260416e-09,3.939999771118164062e+01,5.650000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,7.398101687431335449e-02,3.999999618530273438e+01,5.683333206176757812e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.937823370099067688e-03,3.709999465942382812e+01,5.583333206176757812e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.011797785758972168e-01,3.770000076293945312e+01,5.725000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,2.889999837505273092e-38,4.179999923706054688e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.064398722723126411e-05,3.939999771118164062e+01,5.583333206176757812e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.249881032006072701e-10,3.890000152587890625e+01,5.725000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.404201686382293701e-01,3.920000076293945312e+01,5.858333206176757812e+01,1.000000000000000000e+02
3.520000000000000000e+05,7.324591706492356025e-07,4.279999542236328125e+01,5.424999618530273438e+01,1.000000000000000000e+02
3.530000000000000000e+05,9.941133856773376465e-02,3.859999847412109375e+01,5.708333206176757812e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.125747200101613998e-03,4.070000457763671875e+01,5.591666793823242188e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.928505722140942851e-18,3.990000152587890625e+01,5.591666793823242188e+01,1.000000000000000000e+02
3.560000000000000000e+05,4.317947605159133673e-05,4.299999618530273438e+01,5.466666793823242188e+01,1.000000000000000000e+02
3.570000000000000000e+05,5.095566511154174805e-01,4.050000000000000000e+01,5.675000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,4.079059581272304058e-04,4.250000000000000000e+01,5.541666793823242188e+01,1.000000000000000000e+02
3.590000000000000000e+05,5.601368471980094910e-02,3.959999847412109375e+01,5.658333206176757812e+01,1.000000000000000000e+02
3.600000000000000000e+05,5.176094770431518555e-01,3.900000000000000000e+01,5.633333206176757812e+01,1.000000000000000000e+02
3.610000000000000000e+05,6.124727529072289400e-15,4.130000305175781250e+01,5.666666793823242188e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.207307676054369949e-08,4.090000152587890625e+01,5.666666793823242188e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.407029566884498366e-26,4.050000000000000000e+01,5.541666793823242188e+01,1.000000000000000000e+02
3.640000000000000000e+05,2.094109654426574707e-01,4.090000152587890625e+01,5.675000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.354390084743499756e-01,3.609999847412109375e+01,5.899999618530273438e+01,1.000000000000000000e+02
3.660000000000000000e+05,9.957743150723196313e-17,3.809999847412109375e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.670000000000000000e+05,3.166080245198266141e-12,3.759999847412109375e+01,5.874999618530273438e+01,1.000000000000000000e+02
3.680000000000000000e+05,8.898602743556693895e-09,3.769999694824218750e+01,5.658333206176757812e+01,1.000000000000000000e+02
3.690000000000000000e+05,2.838769432855769992e-05,3.909999847412109375e+01,5.766666412353515625e+01,1.000000000000000000e+02
3.700000000000000000e+05,3.659349800955169485e-08,3.790000152587890625e+01,5.716666412353515625e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.253059878081330680e-08,4.170000076293945312e+01,5.775000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.267562597990036011e-02,3.960000228881835938e+01,5.866666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.553223729133605957e-01,4.109999847412109375e+01,5.691666412353515625e+01,1.000000000000000000e+02
3.740000000000000000e+05,2.325610220432281494e-01,4.040000152587890625e+01,5.874999618530273438e+01,1.000000000000000000e+02
3.750000000000000000e+05,8.909442628102226536e-12,4.229999923706054688e+01,5.808333587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,3.657243397015008668e-10,4.359999847412109375e+01,5.858333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.853948771953582764e-01,4.309999465942382812e+01,5.983332824707031250e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.658116985936430865e-07,4.050000000000000000e+01,5.725000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.024127900600433350e-01,4.190000152587890625e+01,5.616666793823242188e+01,1.000000000000000000e+02
3.800000000000000000e+05,5.698184482753276825e-03,4.250000000000000000e+01,5.741666412353515625e+01,1.000000000000000000e+02
3.810000000000000000e+05,2.488398465061436582e-08,3.850000000000000000e+01,5.833333206176757812e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.581811308860778809e-01,4.159999847412109375e+01,5.641666793823242188e+01,1.000000000000000000e+02
3.830000000000000000e+05,6.949915419547645829e-27,3.570000076293945312e+01,5.616666793823242188e+01,1.000000000000000000e+02
3.840000000000000000e+05,9.380138665437698364e-02,3.969999694824218750e+01,5.883333206176757812e+01,1.000000000000000000e+02
3.850000000000000000e+05,4.078296199440956116e-02,4.050000000000000000e+01,5.591666793823242188e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.836683601140975952e-02,3.639999771118164062e+01,5.566666793823242188e+01,1.000000000000000000e+02
3.870000000000000000e+05,6.187229701026808470e-06,4.060000228881835938e+01,5.575000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,6.261348630687280092e-07,3.829999923706054688e+01,5.666666793823242188e+01,1.000000000000000000e+02
3.890000000000000000e+05,7.704322226345539093e-03,3.920000076293945312e+01,5.641666793823242188e+01,1.000000000000000000e+02
3.900000000000000000e+05,9.214073189330040936e-14,4.200000000000000000e+01,5.725000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.025435736323743185e-08,4.159999847412109375e+01,5.683333206176757812e+01,1.000000000000000000e+02
3.920000000000000000e+05,4.560263454914093018e-02,4.009999465942382812e+01,5.725000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,3.160433769226074219e-01,3.779999923706054688e+01,5.408333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,3.845204412937164307e-02,3.670000076293945312e+01,5.566666793823242188e+01,1.000000000000000000e+02
3.950000000000000000e+05,9.441155976138259724e-21,4.209999847412109375e+01,5.741666412353515625e+01,1.000000000000000000e+02
3.960000000000000000e+05,3.326785191893577576e-02,4.309999465942382812e+01,5.833333206176757812e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.158584840595722198e-02,3.990000152587890625e+01,5.566666793823242188e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.396439909934997559e-01,3.909999847412109375e+01,5.733333206176757812e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.587425619363784790e-01,3.900000000000000000e+01,5.750000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.379949670284986496e-03,4.030000305175781250e+01,5.508332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.749020663466829988e-33,1.509999942779541016e+01,1.208333396911621094e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.027524471282958984e-01,3.659999847412109375e+01,5.208333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.144434769173585664e-08,3.740000152587890625e+01,5.566666793823242188e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.276692973561921463e-09,3.829999923706054688e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,6.131118425400927663e-05,3.800000381469726562e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.230806816465701559e-07,4.059999847412109375e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.124723702669143677e-01,3.939999771118164062e+01,5.825000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,3.121300118532368101e-26,3.870000076293945312e+01,5.658333206176757812e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.044224381783643629e-12,3.959999847412109375e+01,5.650000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.826802872528787702e-06,4.320000076293945312e+01,5.725000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,9.322270750999450684e-03,3.859999847412109375e+01,5.616666030883789062e+01,1.000000000000000000e+02
4.120000000000000000e+05,3.124712705612182617e-01,3.979999542236328125e+01,5.816666412353515625e+01,1.000000000000000000e+02
4.130000000000000000e+05,8.195875212550163269e-03,3.890000152587890625e+01,5.741666412353515625e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.084041479974985123e-03,4.120000457763671875e+01,5.791666412353515625e+01,1.000000000000000000e+02
4.150000000000000000e+05,5.253644287586212158e-02,4.090000152587890625e+01,5.833333206176757812e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.058184472844004631e-03,3.570000076293945312e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.036900058457400650e-36,3.759999847412109375e+01,5.650000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,5.533948864724230922e-22,3.840000152587890625e+01,5.683333206176757812e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.280716809328509953e-09,4.159999847412109375e+01,5.825000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,5.933310603722929955e-06,3.840000152587890625e+01,5.441666412353515625e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.758699113452166785e-06,3.930000305175781250e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,8.018757679516014692e-17,3.659999847412109375e+01,5.491666793823242188e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.710003726271045723e-24,4.229999923706054688e+01,5.825000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.382885575294494629e-02,3.959999847412109375e+01,5.725000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,4.394699935992424367e-13,4.050000000000000000e+01,5.725000000000000000e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.207417622208595276e-01,3.909999847412109375e+01,5.691666412353515625e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.621222943067550659e-01,3.659999847412109375e+01,5.991666793823242188e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.399157874334419150e-16,3.930000305175781250e+01,5.750000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.231928467750549316e+00,3.980000305175781250e+01,5.775000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,3.203082680702209473e-01,3.990000152587890625e+01,5.791666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.734152436256408691e-01,4.040000152587890625e+01,5.758333206176757812e+01,1.000000000000000000e+02
4.320000000000000000e+05,9.618143882211284941e-36,3.909999847412109375e+01,5.825000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.317574337495727447e-24,4.030000305175781250e+01,5.625000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.370615810155868530e-01,3.970000457763671875e+01,5.741666412353515625e+01,1.000000000000000000e+02
4.350000000000000000e+05,3.393793579498094459e-10,3.900000000000000000e+01,5.808333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.140295590497692801e-13,4.179999923706054688e+01,5.758333206176757812e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.463304903358221054e-03,3.929999923706054688e+01,5.533333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,4.936025277402222855e-08,3.970000457763671875e+01,5.924999618530273438e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.000187523663043976e-04,3.950000000000000000e+01,5.858333206176757812e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.854673166890204172e-14,3.990000152587890625e+01,5.800000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.986299991607666016e-01,4.170000076293945312e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,2.434462476230692118e-05,4.080000305175781250e+01,5.750000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,5.029997555539011955e-05,3.909999847412109375e+01,5.883333206176757812e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.119145154953002930e-01,4.209999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,8.731739775669211667e-10,4.290000152587890625e+01,5.858333206176757812e+01,1.000000000000000000e+02
4.460000000000000000e+05,3.167430404573678970e-03,3.809999847412109375e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.004453375935554504e-01,3.850000000000000000e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.511531649157404900e-03,4.200000000000000000e+01,5.858333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.178140878677368164e-01,3.879999923706054688e+01,5.691666412353515625e+01,1.000000000000000000e+02
4.500000000000000000e+05,4.560312628746032715e-02,3.690000152587890625e+01,5.641666793823242188e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.188142240047454834e-01,4.050000000000000000e+01,5.908333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,4.567711537356992479e-21,3.869999694824218750e+01,5.625000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.267723632736306172e-07,4.150000000000000000e+01,6.008332824707031250e+01,1.000000000000000000e+02
4.540000000000000000e+05,4.169563028177947217e-10,3.950000000000000000e+01,5.883333206176757812e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.035578176379203796e-02,3.950000000000000000e+01,5.858333206176757812e+01,1.000000000000000000e+02
4.560000000000000000e+05,6.973662227392196655e-02,4.029999923706054688e+01,5.816666412353515625e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.942257434129714966e-01,4.050000000000000000e+01,5.791666412353515625e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.671691734372870997e-06,3.870000076293945312e+01,5.908333587646484375e+01,1.000000000000000000e+02
4.590000000000000000e+05,4.383109057926048990e-07,3.770000076293945312e+01,5.808333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.008679416716120159e-11,4.040000152587890625e+01,5.758333206176757812e+01,1.000000000000000000e+02
4.610000000000000000e+05,4.904947876930236816e-01,4.229999923706054688e+01,6.049999618530273438e+01,1.000000000000000000e+02
4.620000000000000000e+05,5.322847875357042402e-14,3.879999923706054688e+01,5.591666793823242188e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.648799479442889137e-24,4.040000152587890625e+01,5.999999618530273438e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.016237866133451462e-02,4.250000000000000000e+01,5.933333206176757812e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.899191185718816788e-14,3.939999771118164062e+01,5.758333206176757812e+01,1.000000000000000000e+02
4.660000000000000000e+05,4.913494884967803955e-01,3.829999923706054688e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.670000000000000000e+05,4.057770222425460815e-02,4.050000000000000000e+01,5.891666412353515625e+01,1.000000000000000000e+02
4.680000000000000000e+05,7.414933196527723203e-14,3.649999618530273438e+01,5.866666412353515625e+01,1.000000000000000000e+02
4.690000000000000000e+05,6.483541881152632413e-08,3.859999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,5.687940785037426394e-08,4.090000152587890625e+01,5.825000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,3.735038042068481445e-01,3.999999618530273438e+01,5.666666030883789062e+01,1.000000000000000000e+02
4.720000000000000000e+05,8.392307790927588940e-07,4.030000305175781250e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.468393929302692413e-02,4.269999694824218750e+01,5.491666793823242188e+01,1.000000000000000000e+02
4.740000000000000000e+05,7.244307376197411941e-10,3.729999923706054688e+01,5.783333206176757812e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.860502550632414653e-11,4.400000000000000000e+01,5.708333206176757812e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.634477674961090088e-01,4.109999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,2.427240312099456787e-01,4.140000152587890625e+01,5.691666412353515625e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.750187814235687256e-01,3.840000152587890625e+01,5.999999618530273438e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.661134883761405945e-02,3.990000152587890625e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.800000000000000000e+05,5.342788696289062500e-01,3.909999847412109375e+01,5.633333206176757812e+01,1.000000000000000000e+02
4.810000000000000000e+05,5.540369078516960144e-03,4.079999923706054688e+01,5.650000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,8.039285242557525635e-02,3.919999694824218750e+01,6.074999618530273438e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.686586426075109557e-09,3.819999694824218750e+01,5.816666412353515625e+01,1.000000000000000000e+02
4.840000000000000000e+05,8.127921946599059311e-11,3.590000152587890625e+01,5.716666412353515625e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.968620136380195618e-02,3.830000305175781250e+01,5.716666412353515625e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.884546320840822952e-26,4.119999694824218750e+01,5.808333206176757812e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.453450601547956467e-02,4.220000076293945312e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.880000000000000000e+05,5.669322563335299492e-04,4.130000305175781250e+01,5.741666412353515625e+01,1.000000000000000000e+02
4.890000000000000000e+05,5.098035335540771484e-01,3.879999923706054688e+01,5.816666412353515625e+01,1.000000000000000000e+02
4.900000000000000000e+05,2.905244969042541925e-07,3.950000000000000000e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,5.944977328181266785e-02,3.800000000000000000e+01,5.741666412353515625e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.546659134328365326e-02,2.950000190734863281e+01,3.308333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,7.565187947524689913e-16,3.969999694824218750e+01,5.800000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,5.305098638760507440e-16,3.840000152587890625e+01,5.299999618530273438e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.023155846269219182e-06,4.050000000000000000e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.670989930629730225e-02,3.780000305175781250e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.970000000000000000e+05,7.909285277128219604e-02,3.740000152587890625e+01,5.816666412353515625e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.622993499040603638e-02,3.750000000000000000e+01,5.949999618530273438e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.190380632877349854e-01,3.969999694824218750e+01,5.841666412353515625e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o3_am0_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.750597953796386719e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,1.308401487767696381e-02,3.000000119209289551e-01,1.249999880790710449e+00,3.000000119209289551e-02
2.000000000000000000e+03,9.937257345882244408e-06,0.000000000000000000e+00,0.000000000000000000e+00,7.000000029802322388e-02
3.000000000000000000e+03,6.017761809695709729e-12,0.000000000000000000e+00,0.000000000000000000e+00,1.600000113248825073e-01
4.000000000000000000e+03,4.437889197296020216e-14,1.000000014901161194e-01,2.500000000000000000e-01,2.400000095367431641e-01
5.000000000000000000e+03,7.053441218683037528e-14,0.000000000000000000e+00,0.000000000000000000e+00,3.799999952316284180e-01
6.000000000000000000e+03,5.290287420644818744e-15,2.000000029802322388e-01,7.500000000000000000e-01,4.500000178813934326e-01
7.000000000000000000e+03,1.324984936222646430e-18,1.000000014901161194e-01,2.500000000000000000e-01,6.400000452995300293e-01
8.000000000000000000e+03,2.376635777068258903e-09,0.000000000000000000e+00,0.000000000000000000e+00,6.800000667572021484e-01
9.000000000000000000e+03,1.115158083848655224e-03,0.000000000000000000e+00,0.000000000000000000e+00,7.300000190734863281e-01
1.000000000000000000e+04,6.964747793972492218e-03,1.000000014901161194e-01,2.500000000000000000e-01,9.600000381469726562e-01
1.100000000000000000e+04,7.075096480548381805e-03,1.600000023841857910e+00,2.250000000000000000e+00,1.930000066757202148e+00
1.200000000000000000e+04,1.684075221419334412e-03,2.700000047683715820e+00,2.750000000000000000e+00,4.850000381469726562e+00
1.300000000000000000e+04,1.033209846355021000e-03,4.099999904632568359e+00,3.500000000000000000e+00,1.346000099182128906e+01
1.400000000000000000e+04,1.827313972171396017e-04,4.599999427795410156e+00,3.000000000000000000e+00,1.928000068664550781e+01
1.500000000000000000e+04,9.736063075251877308e-04,4.800000190734863281e+00,4.000000000000000000e+00,2.762000274658203125e+01
1.600000000000000000e+04,1.298052519559860229e-01,5.200000286102294922e+00,3.749999761581420898e+00,3.981000137329101562e+01
1.700000000000000000e+04,9.007574408315122128e-05,5.500000000000000000e+00,3.333333492279052734e+00,5.290000534057617188e+01
1.800000000000000000e+04,6.652574986219406128e-02,6.099999904632568359e+00,5.833333492279052734e+00,6.106000518798828125e+01
1.900000000000000000e+04,1.235360978171229362e-04,6.199999332427978516e+00,4.250000000000000000e+00,7.272000122070312500e+01
2.000000000000000000e+04,9.734361810842528939e-06,6.199999332427978516e+00,4.999999523162841797e+00,8.340000152587890625e+01
2.100000000000000000e+04,2.063575387001037598e-01,6.599999904632568359e+00,4.333333492279052734e+00,9.391000366210937500e+01
2.200000000000000000e+04,1.623146090423688293e-05,6.699999332427978516e+00,5.333333492279052734e+00,1.000000000000000000e+02
2.300000000000000000e+04,7.966240809764713049e-05,6.599999904632568359e+00,5.250000000000000000e+00,1.000000000000000000e+02
2.400000000000000000e+04,9.920175216393545270e-06,7.499999523162841797e+00,6.416666507720947266e+00,1.000000000000000000e+02
2.500000000000000000e+04,2.998312811541836709e-05,7.100000381469726562e+00,5.833333492279052734e+00,1.000000000000000000e+02
2.600000000000000000e+04,9.398156635143095627e-07,7.200000286102294922e+00,4.416666984558105469e+00,1.000000000000000000e+02
2.700000000000000000e+04,1.409598160535097122e-03,7.600000381469726562e+00,7.916666507720947266e+00,1.000000000000000000e+02
2.800000000000000000e+04,2.673600101843476295e-05,8.299999237060546875e+00,8.250000000000000000e+00,1.000000000000000000e+02
2.900000000000000000e+04,5.645863711833953857e-03,7.899999618530273438e+00,6.500000000000000000e+00,1.000000000000000000e+02
3.000000000000000000e+04,4.623901040758937597e-04,9.000000000000000000e+00,7.000000000000000000e+00,1.000000000000000000e+02
3.100000000000000000e+04,7.017765892669558525e-05,9.199998855590820312e+00,7.250000476837158203e+00,1.000000000000000000e+02
3.200000000000000000e+04,7.897809846326708794e-04,9.799999237060546875e+00,8.583333969116210938e+00,1.000000000000000000e+02
3.300000000000000000e+04,1.496144104748964310e-04,9.300000190734863281e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+04,1.528792927274480462e-04,1.059999942779541016e+01,1.066666698455810547e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.304127741605043411e-03,1.020000076293945312e+01,1.008333301544189453e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.758089638315141201e-04,1.139999961853027344e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.700000000000000000e+04,8.851999155012890697e-06,1.139999961853027344e+01,1.100000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,2.705492370296269655e-04,1.270000076293945312e+01,1.316666603088378906e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.699856738923699595e-06,1.139999961853027344e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.316529661417007446e-01,1.139999961853027344e+01,1.291666603088378906e+01,1.000000000000000000e+02
4.100000000000000000e+04,2.260385736008174717e-05,1.270000076293945312e+01,1.291666603088378906e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.618651535362005234e-03,1.400000000000000000e+01,1.316666603088378906e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.213673591613769531e+00,1.260000038146972656e+01,1.383333396911621094e+01,1.000000000000000000e+02
4.400000000000000000e+04,5.252817869186401367e-01,1.379999923706054688e+01,1.358333396911621094e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.758380681276321411e-01,1.340000057220458984e+01,1.391666698455810547e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.571002602577209473e-02,1.139999961853027344e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.196721732616424561e-01,1.300000000000000000e+01,1.575000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.738172490149736404e-03,1.280000019073486328e+01,1.566666793823242188e+01,1.000000000000000000e+02
4.900000000000000000e+04,6.503944098949432373e-02,1.239999866485595703e+01,1.458333396911621094e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.469078451395034790e-01,1.410000038146972656e+01,1.674999809265136719e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.578620285727083683e-03,1.280000019073486328e+01,1.491666698455810547e+01,1.000000000000000000e+02
5.200000000000000000e+04,2.286276221275329590e-01,1.309999942779541016e+01,1.425000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.625404788181185722e-04,1.280000019073486328e+01,1.700000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,9.303660772275179625e-05,1.309999942779541016e+01,1.641666793823242188e+01,1.000000000000000000e+02
5.500000000000000000e+04,5.619893199764192104e-04,1.339999866485595703e+01,1.600000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,8.889089804142713547e-04,1.429999923706054688e+01,1.416666698455810547e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.010418054647743702e-04,1.300000000000000000e+01,1.416666698455810547e+01,1.000000000000000000e+02
5.800000000000000000e+04,5.725349183194339275e-04,1.339999866485595703e+01,1.541666698455810547e+01,1.000000000000000000e+02
5.900000000000000000e+04,8.914365433156490326e-03,1.319999980926513672e+01,1.633333396911621094e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.210919435834512115e-05,1.450000000000000000e+01,1.800000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.720038562780246139e-05,1.480000019073486328e+01,1.625000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,7.628259481862187386e-05,1.330000019073486328e+01,1.500000095367431641e+01,1.000000000000000000e+02
6.300000000000000000e+04,5.447129660751670599e-05,1.349999904632568359e+01,1.750000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.623588832444511354e-05,1.260000038146972656e+01,1.824999809265136719e+01,1.000000000000000000e+02
6.500000000000000000e+04,5.870428867638111115e-04,1.339999866485595703e+01,1.725000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.122087478637695312e+00,1.319999980926513672e+01,1.666666793823242188e+01,1.000000000000000000e+02
6.700000000000000000e+04,5.390953083406202495e-05,1.450000000000000000e+01,1.700000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.855596877634525299e-02,1.429999923706054688e+01,1.674999809265136719e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.387100107967853546e-02,1.480000019073486328e+01,1.750000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,2.647474873811006546e-03,1.400000000000000000e+01,1.941666793823242188e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.906770348548889160e-01,1.400000000000000000e+01,1.891666793823242188e+01,1.000000000000000000e+02
7.200000000000000000e+04,6.109373316576238722e-06,1.509999942779541016e+01,1.800000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.167121733189560473e-05,1.489999866485595703e+01,1.700000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,5.729210533900186419e-05,1.469999980926513672e+01,1.700000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.268114989623427391e-03,1.500000095367431641e+01,1.841666793823242188e+01,1.000000000000000000e+02
7.600000000000000000e+04,9.007483720779418945e-03,1.459999942779541016e+01,1.966666793823242188e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.588558033108711243e-02,1.439999961853027344e+01,2.008333396911621094e+01,1.000000000000000000e+02
7.800000000000000000e+04,6.470052903750911355e-05,1.529999828338623047e+01,2.100000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,8.557405322790145874e-02,1.459999942779541016e+01,2.058333396911621094e+01,1.000000000000000000e+02
8.000000000000000000e+04,2.101800156140143372e-08,1.569999885559082031e+01,2.233333206176757812e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.307763636112213135e-01,1.620000076293945312e+01,2.091666793823242188e+01,1.000000000000000000e+02
8.200000000000000000e+04,8.240773468060069717e-07,1.770000076293945312e+01,2.375000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.406409211313075502e-07,1.610000038146972656e+01,2.358333396911621094e+01,1.000000000000000000e+02
8.400000000000000000e+04,3.784425643971189857e-07,1.929999923706054688e+01,2.974999809265136719e+01,1.000000000000000000e+02
8.500000000000000000e+04,2.246548137918580323e-05,1.600000000000000000e+01,2.575000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.493065804243087769e-01,1.919999885559082031e+01,3.108333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.478371025063097477e-04,1.809999847412109375e+01,2.841666603088378906e+01,1.000000000000000000e+02
8.800000000000000000e+04,5.873211193829774857e-06,1.939999961853027344e+01,3.066666793823242188e+01,1.000000000000000000e+02
8.900000000000000000e+04,6.681068771285936236e-05,1.930000114440917969e+01,2.983333396911621094e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.006275504827499390e-01,2.020000076293945312e+01,3.058333396911621094e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.180730614578351378e-04,2.079999923706054688e+01,3.175000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.514883024356095120e-05,1.990000152587890625e+01,3.041666793823242188e+01,1.000000000000000000e+02
9.300000000000000000e+04,3.530058776959776878e-03,2.050000000000000000e+01,2.991666793823242188e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.812001215739655891e-08,1.960000038146972656e+01,3.075000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.359488010406494141e+00,2.089999961853027344e+01,3.116666603088378906e+01,1.000000000000000000e+02
9.600000000000000000e+04,1.030934005975723267e-01,1.920000076293945312e+01,3.491666793823242188e+01,1.000000000000000000e+02
9.700000000000000000e+04,5.780577193945646286e-03,2.079999923706054688e+01,3.216666412353515625e+01,1.000000000000000000e+02
9.800000000000000000e+04,6.591587662696838379e-01,1.910000228881835938e+01,3.216666412353515625e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.746098132571205497e-05,2.320000076293945312e+01,3.483333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.157448232173919678e-01,2.119999885559082031e+01,3.533333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,5.095304804854094982e-04,2.039999961853027344e+01,3.458333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.835137397050857544e-02,1.999999809265136719e+01,3.325000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,6.508191674947738647e-02,2.200000190734863281e+01,3.083333396911621094e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.341873732802923769e-05,2.070000076293945312e+01,3.516666412353515625e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.013652682304382324e-01,1.960000038146972656e+01,3.091666793823242188e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.680845545555143872e-10,2.070000076293945312e+01,3.475000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,3.756948709487915039e+00,2.360000038146972656e+01,3.233333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.460276544094085693e-04,2.200000000000000000e+01,3.508333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.698076963424682617e-01,2.160000038146972656e+01,3.225000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,2.127345651388168335e-02,2.220000076293945312e+01,3.366666793823242188e+01,1.000000000000000000e+02
1.110000000000000000e+05,7.957992771701061230e-12,2.220000076293945312e+01,3.041666793823242188e+01,1.000000000000000000e+02
1.120000000000000000e+05,5.027635548008647925e-14,2.070000076293945312e+01,3.125000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,4.586722701787948608e-03,2.119999885559082031e+01,3.550000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,6.651865078310947865e-06,2.170000076293945312e+01,3.358333587646484375e+01,1.000000000000000000e+02
1.150000000000000000e+05,3.454434408922679722e-05,2.110000038146972656e+01,3.649999618530273438e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.763473451137542725e-02,2.100000000000000000e+01,3.333333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,5.302902081893989816e-07,2.129999923706054688e+01,3.491666793823242188e+01,1.000000000000000000e+02
1.180000000000000000e+05,4.171755630522966385e-03,2.200000000000000000e+01,3.200000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,7.387279055137696560e-08,2.210000228881835938e+01,3.508333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.028834688554525201e-07,2.400000000000000000e+01,3.175000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,5.140348076820373535e-01,2.190000152587890625e+01,3.375000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,6.698247790336608887e-02,2.220000076293945312e+01,3.258333587646484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,2.221034839749336243e-03,2.420000076293945312e+01,3.608333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,3.439145088195800781e-01,2.159999847412109375e+01,3.633333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,5.418619912234134972e-05,2.220000076293945312e+01,3.450000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.495241820812225342e-02,2.379999923706054688e+01,3.525000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.365168268518492764e-24,2.450000190734863281e+01,3.425000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,9.711682569246704588e-10,2.320000076293945312e+01,3.466666793823242188e+01,1.000000000000000000e+02
1.290000000000000000e+05,9.689449242955561203e-10,7.699999809265136719e+00,1.125000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,3.531533518310453479e-13,2.149999809265136719e+01,3.408333587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,8.222392946481704712e-02,2.279999923706054688e+01,3.483333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.491016420913538809e-11,2.220000076293945312e+01,3.566666793823242188e+01,1.000000000000000000e+02
1.330000000000000000e+05,6.268723518587648869e-04,2.470000076293945312e+01,3.758333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.256117219687439501e-06,2.339999961853027344e+01,3.700000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,3.006349052217744192e-15,2.350000000000000000e+01,3.850000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.354051709175109863e-02,2.500000000000000000e+01,3.658333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.113419473171234131e-01,2.490000152587890625e+01,3.766666793823242188e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.191794218868835742e-09,2.539999771118164062e+01,4.191666793823242188e+01,1.000000000000000000e+02
1.390000000000000000e+05,3.694412857294082642e-02,2.629999732971191406e+01,3.850000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.638669490814208984e-01,2.579999923706054688e+01,3.958333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,6.426747888326644897e-03,2.460000228881835938e+01,4.100000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.432459592819213867e-01,2.580000114440917969e+01,4.216666793823242188e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.632447004318237305e-01,2.840000152587890625e+01,4.150000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.068900812446372584e-06,2.510000228881835938e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,2.616457343101501465e-01,2.790000152587890625e+01,4.208333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,6.123721227049827576e-02,2.540000152587890625e+01,4.083333587646484375e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.072871312499046326e-01,2.649999809265136719e+01,4.158333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,2.136180295153611297e-11,2.690000152587890625e+01,4.216666793823242188e+01,1.000000000000000000e+02
1.490000000000000000e+05,3.764304677428970125e-13,2.589999961853027344e+01,3.974999618530273438e+01,1.000000000000000000e+02
1.500000000000000000e+05,3.845706954598426819e-02,2.870000076293945312e+01,4.258333587646484375e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.179823517799377441e-01,2.999999809265136719e+01,4.416666793823242188e+01,1.000000000000000000e+02
1.520000000000000000e+05,2.497000433504581451e-02,2.800000000000000000e+01,4.400000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.311997068114578724e-03,2.759999847412109375e+01,4.166666412353515625e+01,1.000000000000000000e+02
1.540000000000000000e+05,2.349834815618123685e-08,2.729999732971191406e+01,4.441666412353515625e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.182363224602994348e-18,2.740000152587890625e+01,4.416666793823242188e+01,1.000000000000000000e+02
1.560000000000000000e+05,7.747022062540054321e-02,2.680000114440917969e+01,4.491666412353515625e+01,1.000000000000000000e+02
1.570000000000000000e+05,8.061394538753937993e-17,2.699999809265136719e+01,4.225000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.270056422799825668e-02,2.739999961853027344e+01,4.133333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.047580316662788391e-02,2.829999923706054688e+01,4.291666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+05,4.289115667343139648e-01,2.649999809265136719e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.610000000000000000e+05,4.031327262055128813e-05,3.240000152587890625e+01,4.100000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,6.841769441962242126e-03,2.649999809265136719e+01,4.191666793823242188e+01,1.000000000000000000e+02
1.630000000000000000e+05,3.015249967575073242e-01,2.870000076293945312e+01,4.466666412353515625e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.345678806304931641e+01,3.090000152587890625e+01,4.341666793823242188e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.087790678388524113e-13,2.520000076293945312e+01,4.391666793823242188e+01,1.000000000000000000e+02
1.660000000000000000e+05,4.099431633949279785e-02,2.949999809265136719e+01,4.391666793823242188e+01,1.000000000000000000e+02
1.670000000000000000e+05,5.423206199773237905e-18,3.089999771118164062e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,6.546777149196714163e-05,3.200000000000000000e+01,4.075000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.778631169348955154e-04,2.710000038146972656e+01,4.466666412353515625e+01,1.000000000000000000e+02
1.700000000000000000e+05,5.765952664660289884e-06,2.769999885559082031e+01,4.083333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.655629138345830142e-07,2.690000152587890625e+01,4.241666793823242188e+01,1.000000000000000000e+02
1.720000000000000000e+05,4.851631985047788476e-09,2.669999885559082031e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.730000000000000000e+05,8.005486428737640381e-02,2.520000076293945312e+01,4.341666793823242188e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.333302706480026245e-01,1.210000038146972656e+01,2.275000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.071568369865417480e-02,2.690000152587890625e+01,4.308333587646484375e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.740111261606216431e-01,2.619999885559082031e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.477112114429473877e-01,2.500000000000000000e+01,4.366666793823242188e+01,1.000000000000000000e+02
1.780000000000000000e+05,4.216690552283353099e-09,2.800000000000000000e+01,4.458333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.298319664783775806e-03,2.809999847412109375e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.577316671609878540e-01,2.600000000000000000e+01,4.391666793823242188e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.593522131443023682e-01,2.750000000000000000e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.820000000000000000e+05,3.202671504436808300e-31,3.019999885559082031e+01,4.375000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.582707703113555908e-02,2.779999923706054688e+01,4.308333587646484375e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.213247627019882202e-01,2.750000000000000000e+01,4.500000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,5.335018411278724670e-02,2.660000038146972656e+01,3.866666793823242188e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.748737931251525879e-01,2.720000076293945312e+01,4.666666793823242188e+01,1.000000000000000000e+02
1.870000000000000000e+05,4.693112149834632874e-02,2.939999961853027344e+01,4.599999618530273438e+01,1.000000000000000000e+02
1.880000000000000000e+05,6.824320554733276367e-02,2.859999847412109375e+01,4.416666793823242188e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.273028194904327393e-01,2.840000152587890625e+01,4.558333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.470006257295608521e-02,3.200000000000000000e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.281479853787459433e-05,3.070000076293945312e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,9.215737134218215942e-02,3.139999771118164062e+01,4.616666793823242188e+01,1.000000000000000000e+02
1.930000000000000000e+05,2.147575095295906067e-02,2.770000076293945312e+01,4.708333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,2.380050420761108398e-01,2.679999732971191406e+01,4.283333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.784265279769897461e-01,3.000000190734863281e+01,4.366666793823242188e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.602510565135162324e-05,2.729999732971191406e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.459924678783863783e-04,2.949999809265136719e+01,4.599999618530273438e+01,1.000000000000000000e+02
1.980000000000000000e+05,3.153147964951585891e-09,2.820000076293945312e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.908389389514923096e-02,3.060000228881835938e+01,4.475000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.506061404943466187e-01,3.059999656677246094e+01,4.525000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,3.162193351613495906e-08,2.939999961853027344e+01,4.566666793823242188e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.038441865830463939e-08,2.860000228881835938e+01,4.541666793823242188e+01,1.000000000000000000e+02
2.030000000000000000e+05,4.785951226949691772e-02,2.729999732971191406e+01,4.516666793823242188e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.263635451527079567e-06,2.929999923706054688e+01,4.591666793823242188e+01,1.000000000000000000e+02
2.050000000000000000e+05,5.711775645613670349e-02,2.639999961853027344e+01,4.341666793823242188e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.033613324165344238e-01,2.809999847412109375e+01,4.441666412353515625e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.486483216285705566e-01,3.050000000000000000e+01,4.616666793823242188e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.400767016297322698e-06,2.800000000000000000e+01,4.441666412353515625e+01,1.000000000000000000e+02
2.090000000000000000e+05,2.747784444423473360e-09,1.940000152587890625e+01,2.924999809265136719e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.109047964575893275e-09,2.999999809265136719e+01,4.333333206176757812e+01,1.000000000000000000e+02
2.110000000000000000e+05,5.505896718499082071e-21,3.200000000000000000e+01,4.208333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.238379394635558128e-03,2.800000000000000000e+01,4.425000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,6.319321732561888894e-10,2.910000038146972656e+01,4.416666793823242188e+01,1.000000000000000000e+02
2.140000000000000000e+05,4.293040372431278229e-03,2.919999885559082031e+01,4.475000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,2.628754009492695332e-05,3.190000152587890625e+01,4.599999618530273438e+01,1.000000000000000000e+02
2.160000000000000000e+05,4.114527295262515594e-12,2.870000076293945312e+01,4.383333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,4.684250354766845703e-01,2.840000152587890625e+01,4.500000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,7.869170870478114921e-10,2.770000076293945312e+01,4.466666412353515625e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.959855578410497401e-07,2.750000000000000000e+01,4.700000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.909049877710458532e-08,2.810000228881835938e+01,4.550000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.662746369838714600e-01,2.889999961853027344e+01,4.450000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.166063547134399414e-01,2.999999809265136719e+01,4.766666412353515625e+01,1.000000000000000000e+02
2.230000000000000000e+05,8.128790184855461121e-03,3.250000000000000000e+01,4.608333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.650326453273009975e-08,2.759999847412109375e+01,4.183333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,2.318589538335800171e-01,2.870000076293945312e+01,4.750000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,8.998953582306512544e-09,1.309999942779541016e+01,1.975000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.951863623617100529e-06,2.720000076293945312e+01,3.983333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,5.667682737112045288e-02,2.850000000000000000e+01,4.741666793823242188e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.602039277553558350e-01,2.989999961853027344e+01,4.758333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,7.069748826324939728e-04,2.919999885559082031e+01,4.624999618530273438e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.190852072089910507e-03,3.079999923706054688e+01,4.775000000000000000e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.294408330521079620e-11,3.079999923706054688e+01,4.775000381469726562e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.148420199751853943e-02,2.840000152587890625e+01,4.591666793823242188e+01,1.000000000000000000e+02
2.340000000000000000e+05,5.139917361161600631e-21,2.969999885559082031e+01,4.983333206176757812e+01,1.000000000000000000e+02
2.350000000000000000e+05,6.071534473448991776e-03,2.850000000000000000e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.360000000000000000e+05,9.729356765747070312e-01,2.949999809265136719e+01,4.975000381469726562e+01,1.000000000000000000e+02
2.370000000000000000e+05,7.984746480360627174e-04,2.910000038146972656e+01,4.675000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.305551059544086456e-02,2.930000114440917969e+01,4.883333587646484375e+01,1.000000000000000000e+02
2.390000000000000000e+05,5.269475897851782399e-20,3.210000228881835938e+01,4.941667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,8.381071686744689941e-02,2.980000114440917969e+01,4.716666793823242188e+01,1.000000000000000000e+02
2.410000000000000000e+05,2.283551730215549469e-03,3.019999885559082031e+01,4.716666793823242188e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.205017536878585815e-02,2.969999885559082031e+01,5.191666412353515625e+01,1.000000000000000000e+02
2.430000000000000000e+05,9.493176378327916609e-08,3.019999885559082031e+01,4.783333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.458679126959850691e-08,2.460000228881835938e+01,3.500000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.572235226631164551e-01,2.859999847412109375e+01,4.775000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,3.478137555745774989e-09,2.560000038146972656e+01,4.825000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.311779778916388750e-04,2.960000038146972656e+01,4.683333206176757812e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.332133146732994130e-19,3.100000000000000000e+01,4.616666793823242188e+01,1.000000000000000000e+02
2.490000000000000000e+05,6.703238934278488159e-02,3.070000076293945312e+01,4.850000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.234618127346038818e-01,3.150000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,5.498217651620507240e-04,3.120000076293945312e+01,4.599999618530273438e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.524005413055419922e-01,2.949999809265136719e+01,4.858333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.937823835760354996e-04,3.059999847412109375e+01,4.991666793823242188e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.021574378013610840e-01,2.720000076293945312e+01,4.641666793823242188e+01,1.000000000000000000e+02
2.550000000000000000e+05,8.005686104297637939e-04,3.000000190734863281e+01,4.750000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.631176844239234924e-02,3.089999771118164062e+01,4.791667175292968750e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.695760419807120521e-19,1.319999980926513672e+01,2.241666603088378906e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.764710575342178345e-02,1.850000000000000000e+01,2.433333396911621094e+01,1.000000000000000000e+02
2.590000000000000000e+05,2.250347752124071121e-04,3.250000000000000000e+01,4.983333206176757812e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.286003498535137624e-05,3.160000228881835938e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,4.516924434483371442e-08,3.450000000000000000e+01,4.624999618530273438e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.158588100224733353e-03,2.900000000000000000e+01,4.725000381469726562e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.282373679918237031e-05,2.750000000000000000e+01,4.550000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,6.879327702336013317e-05,3.070000076293945312e+01,4.825000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,7.211882621049880981e-04,3.139999771118164062e+01,4.525000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,6.988163022469962016e-06,2.829999923706054688e+01,4.825000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.119301393628120422e-01,3.100000000000000000e+01,4.991666793823242188e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.019633650779724121e-01,3.129999923706054688e+01,4.808333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,4.832766950130462646e-02,3.540000152587890625e+01,5.008333206176757812e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.818823516617663394e-12,3.059999656677246094e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.523465164784965076e-12,3.009999656677246094e+01,4.883333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.505232751369476318e-01,3.070000076293945312e+01,4.891666793823242188e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.913515781983733177e-04,2.989999961853027344e+01,4.858333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.252792287687043427e-07,2.979999732971191406e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.446423530578613281e-01,2.969999885559082031e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.760000000000000000e+05,3.154531635907176224e-10,3.120000076293945312e+01,4.916667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,4.533840343356132507e-03,3.029999732971191406e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.780000000000000000e+05,3.533043712377548218e-02,3.119999694824218750e+01,4.875000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.795746684074401855e-01,3.150000000000000000e+01,5.016666793823242188e+01,1.000000000000000000e+02
2.800000000000000000e+05,8.715651929378509521e-03,2.850000000000000000e+01,4.800000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,4.405118227005004883e-01,2.939999961853027344e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.669275164604187012e-01,2.750000000000000000e+01,4.650000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.624597609043121338e-01,2.829999923706054688e+01,4.949999618530273438e+01,1.000000000000000000e+02
2.840000000000000000e+05,4.282701611518859863e-01,3.039999961853027344e+01,4.766666412353515625e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.867940347641706467e-03,2.850000000000000000e+01,4.808333587646484375e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.682971451089088077e-08,2.720000076293945312e+01,4.716666793823242188e+01,1.000000000000000000e+02
2.870000000000000000e+05,4.573611915111541748e-02,2.870000076293945312e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.880000000000000000e+05,2.777079770345384403e-19,1.309999942779541016e+01,1.716666793823242188e+01,1.000000000000000000e+02
2.890000000000000000e+05,6.677866037918533948e-10,1.369999980926513672e+01,1.525000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,5.693687743502096055e-09,2.119999885559082031e+01,2.649999809265136719e+01,1.000000000000000000e+02
2.910000000000000000e+05,4.836515290662646294e-04,2.389999961853027344e+01,2.924999809265136719e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.128939665155485272e-05,3.190000152587890625e+01,4.466666412353515625e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.053692422203766910e-08,3.140000152587890625e+01,4.624999618530273438e+01,1.000000000000000000e+02
2.940000000000000000e+05,1.485992943508609015e-40,3.090000152587890625e+01,4.466666412353515625e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.338749192655086517e-02,3.079999923706054688e+01,4.825000000000000000e+01,1.000000000000000000e+02
2.960000000000000000e+05,9.212816134095191956e-03,3.360000228881835938e+01,4.825000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.838320098817348480e-03,3.139999771118164062e+01,4.666666793823242188e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.369188070297241211e-01,3.050000000000000000e+01,4.933333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,6.460133079745351741e-34,3.140000152587890625e+01,4.450000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,4.402528119840098952e-09,2.939999961853027344e+01,4.816666412353515625e+01,1.000000000000000000e+02
3.010000000000000000e+05,4.702446460723876953e-01,3.070000076293945312e+01,4.783333587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,4.357198625802993774e-02,2.850000000000000000e+01,4.833333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.651587069034576416e-01,3.129999923706054688e+01,4.566666793823242188e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.252925246953964233e-01,2.950000190734863281e+01,4.891667175292968750e+01,1.000000000000000000e+02
3.050000000000000000e+05,5.336836963294126074e-18,3.109999847412109375e+01,4.741666793823242188e+01,1.000000000000000000e+02
3.060000000000000000e+05,3.699567615985870361e-01,3.040000152587890625e+01,4.866666793823242188e+01,1.000000000000000000e+02
3.070000000000000000e+05,8.921362459659576416e-02,3.290000152587890625e+01,4.958333206176757812e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.585935362528011205e-14,3.180000114440917969e+01,3.891666793823242188e+01,1.000000000000000000e+02
3.090000000000000000e+05,3.099639154970645905e-02,2.949999809265136719e+01,4.191666793823242188e+01,1.000000000000000000e+02
3.100000000000000000e+05,3.043677210807800293e-01,2.960000038146972656e+01,4.816666412353515625e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.031817436218261719e-01,3.170000076293945312e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.469030022621154785e-01,3.030000305175781250e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,6.933298707008361816e-02,3.229999923706054688e+01,5.125000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,5.027013272047042847e-02,3.180000114440917969e+01,4.983333206176757812e+01,1.000000000000000000e+02
3.150000000000000000e+05,3.791158087551593781e-03,2.870000076293945312e+01,4.883333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.006013751029968262e-01,3.190000152587890625e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.084810227758303824e-10,2.919999885559082031e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.000209763901693805e-07,2.800000000000000000e+01,4.558333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.722499728202819824e-01,2.960000038146972656e+01,4.933333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.153595621872227639e-05,2.850000000000000000e+01,4.516666793823242188e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.070728451013565063e-01,2.999999809265136719e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.833272352814674377e-02,3.029999732971191406e+01,5.266666412353515625e+01,1.000000000000000000e+02
3.230000000000000000e+05,6.118782237172126770e-02,3.419999313354492188e+01,5.066666412353515625e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.149322032928466797e-01,3.100000000000000000e+01,5.000000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.716758015390951186e-05,2.570000076293945312e+01,3.933333587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.462348997592926025e-01,2.859999847412109375e+01,5.158333206176757812e+01,1.000000000000000000e+02
3.270000000000000000e+05,5.039931088685989380e-02,3.150000000000000000e+01,4.700000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,7.021075114607810974e-03,2.790000152587890625e+01,4.816666412353515625e+01,1.000000000000000000e+02
3.290000000000000000e+05,4.443038992274495058e-11,3.040000152587890625e+01,5.050000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,3.144331276416778564e-01,3.290000152587890625e+01,4.891666793823242188e+01,1.000000000000000000e+02
3.310000000000000000e+05,4.022064432501792908e-02,3.259999847412109375e+01,4.666666793823242188e+01,1.000000000000000000e+02
3.320000000000000000e+05,3.023667633533477783e-01,2.999999809265136719e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.330000000000000000e+05,5.472268536686897278e-02,3.259999847412109375e+01,4.850000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.639261752367019653e-02,3.059999847412109375e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.204930144375893075e-12,3.150000000000000000e+01,5.150000000000000000e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.010329229757189751e-03,2.919999885559082031e+01,4.975000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.591373682022094727e-01,3.279999923706054688e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.869944334030151367e-01,2.989999961853027344e+01,4.683333206176757812e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.473163366317749023e-01,3.109999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.400000000000000000e+05,2.739957571029663086e-01,3.120000076293945312e+01,5.158333206176757812e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.137893264058220666e-06,3.019999885559082031e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,5.276917293667793274e-02,2.909999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.430000000000000000e+05,8.700243352361206051e-14,3.220000076293945312e+01,4.875000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.827454936848994294e-09,3.150000000000000000e+01,4.983333206176757812e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.794568300247192383e-01,2.960000038146972656e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,2.121536731719970703e-01,2.829999923706054688e+01,4.800000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.023170724511146545e-02,2.829999923706054688e+01,4.924999618530273438e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.563428696647198406e-40,3.019999885559082031e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.490000000000000000e+05,3.763972244996693917e-08,2.979999732971191406e+01,4.675000381469726562e+01,1.000000000000000000e+02
3.500000000000000000e+05,5.475996514418303429e-14,2.750000000000000000e+01,4.508333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,3.080216469243168831e-03,2.989999961853027344e+01,4.891667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.435990757726879341e-12,3.279999923706054688e+01,4.525000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.438101544976234436e-02,2.939999961853027344e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.194310143589973450e-02,3.010000228881835938e+01,4.850000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,7.918085944338968470e-23,2.909999847412109375e+01,4.716666793823242188e+01,1.000000000000000000e+02
3.560000000000000000e+05,2.690679859369993210e-03,1.960000038146972656e+01,3.999999618530273438e+01,1.000000000000000000e+02
3.570000000000000000e+05,6.520038247108459473e-01,2.829999923706054688e+01,4.825000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,9.753851592540740967e-02,2.779999923706054688e+01,4.808333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.458458542823791504e-01,2.910000038146972656e+01,4.941666412353515625e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.960193663835525513e-01,2.989999961853027344e+01,4.733333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.790677268606753990e-40,2.779999923706054688e+01,4.233333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,7.151307324093636453e-12,2.900000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.630000000000000000e+05,3.191403728336180204e-15,3.019999885559082031e+01,4.950000381469726562e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.442983329296112061e-02,2.989999961853027344e+01,4.875000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.372797429561614990e-01,3.019999885559082031e+01,4.991666793823242188e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.130481766844170797e-20,3.170000076293945312e+01,4.966666793823242188e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.949566228702965680e-23,2.909999847412109375e+01,4.924999618530273438e+01,1.000000000000000000e+02
3.680000000000000000e+05,4.782816022634506226e-02,2.869999694824218750e+01,4.866666793823242188e+01,1.000000000000000000e+02
3.690000000000000000e+05,2.129913541544514732e-13,2.919999885559082031e+01,5.041667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.609265609658905305e-07,2.950000190734863281e+01,4.741667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.851202250691130757e-05,3.100000000000000000e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.473004221916198730e-01,3.259999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.340181827545166016e-01,3.129999923706054688e+01,4.941666412353515625e+01,1.000000000000000000e+02
3.740000000000000000e+05,9.673939645290374756e-02,3.179999923706054688e+01,4.891666793823242188e+01,1.000000000000000000e+02
3.750000000000000000e+05,8.854503619204479037e-08,2.910000038146972656e+01,5.016666030883789062e+01,1.000000000000000000e+02
3.760000000000000000e+05,8.538896126465110219e-23,3.519999694824218750e+01,4.566666793823242188e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.187247514724731445e-01,3.120000076293945312e+01,4.516666793823242188e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.079340563592268154e-07,3.250000000000000000e+01,4.758333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.851724267005920410e-01,2.929999923706054688e+01,4.675000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,7.178378291428089142e-04,3.070000076293945312e+01,4.783333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.022381591610610485e-03,2.960000038146972656e+01,4.766666412353515625e+01,1.000000000000000000e+02
3.820000000000000000e+05,4.997440427541732788e-02,3.259999847412109375e+01,4.924999618530273438e+01,1.000000000000000000e+02
3.830000000000000000e+05,5.478319464735648125e-10,2.820000076293945312e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.840000000000000000e+05,3.424448892474174500e-02,3.079999923706054688e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.850000000000000000e+05,7.927674055099487305e-02,3.110000228881835938e+01,5.025000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,2.139607444405555725e-02,2.859999847412109375e+01,4.891666793823242188e+01,1.000000000000000000e+02
3.870000000000000000e+05,9.221137133863521740e-07,2.960000038146972656e+01,4.800000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.437806058675050735e-04,3.090000152587890625e+01,5.116666412353515625e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.847658970266508049e-10,2.739999961853027344e+01,4.541666793823242188e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.329103403198029554e-11,3.010000038146972656e+01,4.683333206176757812e+01,1.000000000000000000e+02
3.910000000000000000e+05,3.446236178206163459e-06,2.999999809265136719e+01,4.866667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.345902979373931885e-01,2.959999656677246094e+01,4.800000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,8.491990593029186130e-05,3.479999923706054688e+01,4.850000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,9.004233032464981079e-02,3.379999923706054688e+01,4.966666793823242188e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.069120221464049583e-16,3.099999809265136719e+01,4.833333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,3.497064113616943359e-03,2.930000114440917969e+01,4.833333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,3.984291106462478638e-05,3.100000000000000000e+01,4.833333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.615371555089950562e-01,3.229999923706054688e+01,4.725000000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,8.240593969821929932e-02,2.949999809265136719e+01,4.516666793823242188e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.576748008882191243e-09,2.299999809265136719e+01,3.725000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,5.119632929563522339e-02,2.999999809265136719e+01,5.075000381469726562e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.424207748845219612e-03,2.840000152587890625e+01,4.508333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,8.429345907643437386e-04,3.309999847412109375e+01,4.666666793823242188e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.388656779465152065e-23,3.400000095367431641e+00,6.000000000000000000e+00,1.000000000000000000e+02
4.050000000000000000e+05,1.638397639780464488e-09,1.000000000000000000e+00,2.166666746139526367e+00,1.000000000000000000e+02
4.060000000000000000e+05,1.735928537605583387e-40,1.929999923706054688e+01,2.925000190734863281e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.476662397384643555e-02,2.969999885559082031e+01,4.425000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.588700079632967999e-12,2.889999961853027344e+01,4.050000000000000000e+01,1.000000000000000000e+02
4.090000000000000000e+05,5.114341025333479784e-13,2.900000000000000000e+01,4.358333206176757812e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.053422747645527124e-04,3.370000076293945312e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.110000000000000000e+05,8.693048357963562012e-02,3.320000457763671875e+01,4.450000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,7.953029870986938477e-02,3.089999771118164062e+01,4.624999618530273438e+01,1.000000000000000000e+02
4.130000000000000000e+05,9.808256477117538452e-02,2.969999885559082031e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.882470726966857910e-02,3.220000076293945312e+01,4.766666412353515625e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.803120017051696777e-01,2.989999961853027344e+01,4.599999618530273438e+01,1.000000000000000000e+02
4.160000000000000000e+05,1.127499788999557495e-01,2.840000343322753906e+01,5.050000381469726562e+01,1.000000000000000000e+02
4.170000000000000000e+05,2.088337947014906604e-09,2.900000000000000000e+01,4.850000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,4.018249085248684627e-14,2.919999885559082031e+01,4.833333206176757812e+01,1.000000000000000000e+02
4.190000000000000000e+05,1.090974896214902401e-03,3.050000000000000000e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.912013516264243762e-12,2.979999732971191406e+01,4.391666793823242188e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.987871366462059086e-07,3.070000076293945312e+01,4.766666412353515625e+01,1.000000000000000000e+02
4.220000000000000000e+05,8.593045852318307811e-18,2.969999885559082031e+01,4.441666412353515625e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.274470031181406349e-23,3.300000000000000000e+01,4.783333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,2.575373649597167969e-02,3.019999885559082031e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.250000000000000000e+05,9.123663724627735774e-38,3.070000076293945312e+01,4.791666412353515625e+01,1.000000000000000000e+02
4.260000000000000000e+05,9.748126566410064697e-02,3.079999923706054688e+01,4.700000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,8.901354670524597168e-02,2.919999885559082031e+01,4.841666793823242188e+01,1.000000000000000000e+02
4.280000000000000000e+05,4.648469222464835856e-23,3.229999923706054688e+01,4.966666793823242188e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.572985291481018066e-01,2.969999885559082031e+01,4.950000381469726562e+01,1.000000000000000000e+02
4.300000000000000000e+05,5.459393262863159180e-01,2.840000152587890625e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.310000000000000000e+05,3.650136590003967285e-01,2.800000000000000000e+01,4.466666412353515625e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.314466677865278044e-11,3.140000152587890625e+01,4.975000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.744956151066800505e-26,3.010000038146972656e+01,4.850000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.029297593049705029e-03,3.100000000000000000e+01,4.866666030883789062e+01,1.000000000000000000e+02
4.350000000000000000e+05,8.989573374704098313e-16,3.100000000000000000e+01,4.675000000000000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.324061298963897571e-08,3.059999847412109375e+01,4.991666793823242188e+01,1.000000000000000000e+02
4.370000000000000000e+05,4.991425157641060650e-06,3.059999656677246094e+01,4.866667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,7.136572385206818581e-04,2.810000228881835938e+01,4.758333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.098013646900653839e-03,2.939999961853027344e+01,4.708333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,4.041088175199547550e-08,2.939999771118164062e+01,4.983333206176757812e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.938390582799911499e-01,3.500000000000000000e+01,4.958333206176757812e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.927106391130806173e-10,3.019999885559082031e+01,4.550000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.331274794414639473e-03,2.800000000000000000e+01,4.783333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,3.775911405682563782e-02,3.229999923706054688e+01,4.725000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,4.637624602764844894e-03,3.220000076293945312e+01,4.933333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,8.879324013832956553e-06,2.910000038146972656e+01,4.775000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,9.213638305664062500e-02,2.949999809265136719e+01,4.833333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,4.578134976327419281e-03,3.109999847412109375e+01,4.816667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.266036421060562134e-01,3.050000000000000000e+01,4.875000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,3.079760968685150146e-01,2.889999961853027344e+01,4.850000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,7.224662303924560547e-01,3.190000152587890625e+01,4.841666793823242188e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.560987405155242918e-28,3.159999847412109375e+01,4.725000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.436792005435563624e-05,3.240000152587890625e+01,5.000000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,7.565779378637671471e-05,3.159999847412109375e+01,4.825000000000000000e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.420137891727790702e-07,2.829999923706054688e+01,4.933333587646484375e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.185173034667968750e-01,3.240000152587890625e+01,4.941666793823242188e+01,1.000000000000000000e+02
4.570000000000000000e+05,2.543460130691528320e-01,3.070000076293945312e+01,5.058333206176757812e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.334230299107730389e-03,3.129999923706054688e+01,4.533333587646484375e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.274119587613142812e-09,2.910000038146972656e+01,4.608333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.481205013144972327e-08,3.220000076293945312e+01,4.858333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,7.136565446853637695e-01,3.259999847412109375e+01,4.899999618530273438e+01,1.000000000000000000e+02
4.620000000000000000e+05,7.815603609998093691e-19,2.829999923706054688e+01,4.916666793823242188e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.797390584012916351e-26,3.240000152587890625e+01,4.750000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.873406931757926941e-02,3.209999847412109375e+01,5.216666412353515625e+01,1.000000000000000000e+02
4.650000000000000000e+05,2.327236667265530912e-11,2.919999885559082031e+01,4.775000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,5.801491811871528625e-02,3.180000114440917969e+01,4.750000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,5.044852150604128838e-04,3.209999847412109375e+01,5.000000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.824504613535555075e-40,3.079999923706054688e+01,4.808333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.673312092527080353e-12,2.989999961853027344e+01,5.108333206176757812e+01,1.000000000000000000e+02
4.700000000000000000e+05,5.240944027900695801e-02,2.959999656677246094e+01,5.033333206176757812e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.468456747010350227e-03,3.010000038146972656e+01,4.858333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.832046819278843941e-10,2.999999809265136719e+01,4.683333206176757812e+01,1.000000000000000000e+02
4.730000000000000000e+05,3.943213447928428650e-02,2.959999656677246094e+01,4.983333206176757812e+01,1.000000000000000000e+02
4.740000000000000000e+05,8.394893029617378488e-07,2.980000114440917969e+01,5.025000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.429239091521594673e-05,2.980000114440917969e+01,4.833333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,2.664633840322494507e-02,2.939999961853027344e+01,4.891666793823242188e+01,1.000000000000000000e+02
4.770000000000000000e+05,5.892433226108551025e-02,3.059999656677246094e+01,4.775000000000000000e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.049662336707115173e-02,2.969999885559082031e+01,4.883333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,4.260895773768424988e-03,2.939999961853027344e+01,5.025000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,4.427788779139518738e-02,3.140000152587890625e+01,5.091667175292968750e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.184512143481697422e-06,2.969999885559082031e+01,4.650000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,8.619986474514007568e-02,2.930000114440917969e+01,4.741666793823242188e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.057649189923793642e-10,2.910000038146972656e+01,4.925000381469726562e+01,1.000000000000000000e+02
4.840000000000000000e+05,4.448456820682622492e-07,2.809999847412109375e+01,4.591667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,3.746621310710906982e-02,2.829999923706054688e+01,5.075000381469726562e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.088511029088187060e-15,3.150000000000000000e+01,4.958333206176757812e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.809856295585632324e-02,3.140000152587890625e+01,5.125000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.577643681433983147e-05,3.300000000000000000e+01,4.941666793823242188e+01,1.000000000000000000e+02
4.890000000000000000e+05,5.085431933403015137e-01,2.850000190734863281e+01,4.899999618530273438e+01,1.000000000000000000e+02
4.900000000000000000e+05,8.517886744812130928e-04,3.150000000000000000e+01,4.800000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.915120124816894531e-02,3.019999885559082031e+01,4.983333206176757812e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.315174639225006104e-01,3.040000152587890625e+01,4.908333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.139970186458017128e-15,2.880000114440917969e+01,4.841666793823242188e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.793023935146285435e-19,2.939999961853027344e+01,4.633333206176757812e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.668240606202743948e-05,3.040000152587890625e+01,4.575000000000000000e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.583769559860229492e-01,2.919999885559082031e+01,5.283333587646484375e+01,1.000000000000000000e+02
4.970000000000000000e+05,8.650664985179901123e-02,3.200000000000000000e+01,5.025000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,3.093631006777286530e-03,2.960000038146972656e+01,5.108333206176757812e+01,1.000000000000000000e+02
4.990000000000000000e+05,2.711182236671447754e-01,3.079999923706054688e+01,4.933333206176757812e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o3_am1_dw0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.911699295043945312e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.119345590472221375e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.435408295146771707e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.301431835562527617e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.101111931668674604e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.600000113248825073e-01
6.000000000000000000e+03,6.125450895209244573e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.500000238418579102e-01
7.000000000000000000e+03,5.188471812986826325e-21,0.000000000000000000e+00,0.000000000000000000e+00,6.200000047683715820e-01
8.000000000000000000e+03,8.547959215454703497e-12,0.000000000000000000e+00,0.000000000000000000e+00,6.700000166893005371e-01
9.000000000000000000e+03,2.239911555079743266e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.000000476837158203e-01
1.000000000000000000e+04,5.206432542763650417e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.300000190734863281e-01
1.100000000000000000e+04,1.206004526466131210e-04,0.000000000000000000e+00,0.000000000000000000e+00,8.400000333786010742e-01
1.200000000000000000e+04,5.540787708014249802e-03,1.200000047683715820e+00,8.333333730697631836e-01,1.370000123977661133e+00
1.300000000000000000e+04,3.779013641178607941e-03,1.900000095367431641e+00,1.500000000000000000e+00,6.380000114440917969e+00
1.400000000000000000e+04,9.948704391717910767e-04,3.400000095367431641e+00,4.000000000000000000e+00,1.034000110626220703e+01
1.500000000000000000e+04,2.386237028986215591e-03,3.599999904632568359e+00,4.250000000000000000e+00,1.724000167846679688e+01
1.600000000000000000e+04,2.380456328392028809e-01,4.500000000000000000e+00,4.500000000000000000e+00,2.846000289916992188e+01
1.700000000000000000e+04,2.200919261667877436e-04,4.599999427795410156e+00,3.833333492279052734e+00,3.993000030517578125e+01
1.800000000000000000e+04,1.616231948137283325e-01,4.999999523162841797e+00,5.250000000000000000e+00,4.754000473022460938e+01
1.900000000000000000e+04,3.253122849855571985e-05,5.800000190734863281e+00,6.000000000000000000e+00,5.933000564575195312e+01
2.000000000000000000e+04,1.465455352445133030e-05,6.400000095367431641e+00,7.166666507720947266e+00,6.984000396728515625e+01
2.100000000000000000e+04,1.633317768573760986e-01,6.099999904632568359e+00,7.000000000000000000e+00,8.024000549316406250e+01
2.200000000000000000e+04,2.100475103361532092e-05,7.100000381469726562e+00,8.500000000000000000e+00,9.238000488281250000e+01
2.300000000000000000e+04,5.593667083303444088e-05,7.599999904632568359e+00,8.916666984558105469e+00,1.000000000000000000e+02
2.400000000000000000e+04,2.716277231229469180e-05,9.099999427795410156e+00,1.033333396911621094e+01,1.000000000000000000e+02
2.500000000000000000e+04,2.078449353575706482e-03,8.899999618530273438e+00,9.500000000000000000e+00,1.000000000000000000e+02
2.600000000000000000e+04,1.671936297498177737e-05,9.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+02
2.700000000000000000e+04,1.058072298765182495e-01,8.600000381469726562e+00,1.074999904632568359e+01,1.000000000000000000e+02
2.800000000000000000e+04,3.023535758256912231e-02,9.200000762939453125e+00,1.291666603088378906e+01,1.000000000000000000e+02
2.900000000000000000e+04,3.571873763576149940e-03,1.019999980926513672e+01,1.233333396911621094e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.544649899005889893e-02,1.069999885559082031e+01,1.216666698455810547e+01,1.000000000000000000e+02
3.100000000000000000e+04,3.904007608070969582e-04,1.010000038146972656e+01,1.341666698455810547e+01,1.000000000000000000e+02
3.200000000000000000e+04,2.088814228773117065e-02,1.160000038146972656e+01,1.349999904632568359e+01,1.000000000000000000e+02
3.300000000000000000e+04,6.024200934916734695e-03,9.399999618530273438e+00,1.108333396911621094e+01,1.000000000000000000e+02
3.400000000000000000e+04,2.080243453383445740e-02,1.229999923706054688e+01,1.566666698455810547e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.315660193562507629e-02,9.500000000000000000e+00,1.541666698455810547e+01,1.000000000000000000e+02
3.600000000000000000e+04,7.855878211557865143e-04,1.160000038146972656e+01,1.483333396911621094e+01,1.000000000000000000e+02
3.700000000000000000e+04,7.516317964473273605e-06,1.149999904632568359e+01,1.583333301544189453e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.636269269511103630e-03,1.210000038146972656e+01,1.541666698455810547e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.952169986907392740e-04,1.120000076293945312e+01,1.433333301544189453e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.397734284400939941e-01,1.069999885559082031e+01,1.416666698455810547e+01,1.000000000000000000e+02
4.100000000000000000e+04,4.527782493823906407e-06,1.229999923706054688e+01,1.683333396911621094e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.125939518213272095e-02,1.380000114440917969e+01,1.575000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,2.865342497825622559e-01,1.200000000000000000e+01,1.716666793823242188e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.315569162368774414e-01,1.160000038146972656e+01,1.400000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,2.522144019603729248e-01,1.229999923706054688e+01,1.508333396911621094e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.872156572062522173e-04,1.110000038146972656e+01,1.716666793823242188e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.446226924657821655e-01,1.229999923706054688e+01,1.950000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,4.097354039549827576e-02,1.360000038146972656e+01,2.225000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.009192615747451782e-01,1.239999866485595703e+01,1.866666793823242188e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.791708767414093018e-01,1.300000000000000000e+01,1.991666793823242188e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.821363300085067749e-02,1.250000000000000000e+01,2.275000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.511309742927551270e-01,1.390000152587890625e+01,2.158333396911621094e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.135924365371465683e-03,1.400000000000000000e+01,2.558333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,9.738853201270103455e-03,1.529999923706054688e+01,3.175000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,8.834795653820037842e-02,1.560000038146972656e+01,3.166666603088378906e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.657767570577561855e-03,1.739999961853027344e+01,3.575000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.758470025379210711e-04,1.689999961853027344e+01,3.125000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,9.743129339767619967e-06,1.730000114440917969e+01,3.233333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,6.725613027811050415e-02,1.659999847412109375e+01,3.425000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,2.456500893458724022e-03,1.880000114440917969e+01,3.725000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,3.031380474567413330e-04,2.059999847412109375e+01,3.458333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.032605359796434641e-05,1.900000000000000000e+01,3.525000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,7.626739679835736752e-04,1.840000152587890625e+01,3.674999618530273438e+01,1.000000000000000000e+02
6.400000000000000000e+04,2.303780092915985733e-06,1.999999809265136719e+01,3.691666793823242188e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.584987282752990723e-01,1.860000038146972656e+01,3.825000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.776949942111968994e-01,1.960000038146972656e+01,4.158333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.613741274923086166e-03,2.240000152587890625e+01,3.658333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,4.183250945061445236e-03,1.900000190734863281e+01,3.641666793823242188e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.286282390356063843e-01,2.140000152587890625e+01,4.241666793823242188e+01,1.000000000000000000e+02
7.000000000000000000e+04,5.033293366432189941e-02,1.999999809265136719e+01,3.666666412353515625e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.266628086566925049e-01,2.160000038146972656e+01,3.925000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,9.046217201102990657e-06,2.100000000000000000e+01,3.733333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,8.934806828619912267e-05,2.210000038146972656e+01,3.741666793823242188e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.664067083969712257e-03,2.080000114440917969e+01,3.841666412353515625e+01,1.000000000000000000e+02
7.500000000000000000e+04,6.505691260099411011e-02,1.920000076293945312e+01,4.025000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.032162509858608246e-03,2.129999923706054688e+01,3.725000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,6.005816906690597534e-02,2.230000114440917969e+01,3.900000000000000000e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.343556505162268877e-06,2.029999923706054688e+01,4.108333587646484375e+01,1.000000000000000000e+02
7.900000000000000000e+04,4.325639456510543823e-02,2.100000000000000000e+01,3.950000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.268314675506587719e-09,1.979999923706054688e+01,3.850000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.062590956687927246e-01,1.990000152587890625e+01,3.475000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,4.069911074822130104e-10,2.070000076293945312e+01,3.800000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,9.260314254788681865e-05,2.029999923706054688e+01,3.658333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,6.177212111651897430e-03,2.029999923706054688e+01,4.166666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.283015473745763302e-03,2.139999771118164062e+01,3.875000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,8.494681119918823242e-02,2.140000152587890625e+01,3.875000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.023591849952936172e-04,2.229999923706054688e+01,4.158333587646484375e+01,1.000000000000000000e+02
8.800000000000000000e+04,5.334458819561405107e-06,2.220000076293945312e+01,4.208333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,6.526684761047363281e-02,2.190000152587890625e+01,4.058333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.381094694137573242e-01,2.160000038146972656e+01,4.274999618530273438e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.862496465444564819e-03,2.350000000000000000e+01,4.383333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.583088851475622505e-05,2.250000000000000000e+01,3.900000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,6.125668063759803772e-02,2.360000038146972656e+01,4.075000000000000000e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.164851874113082886e-02,2.109999847412109375e+01,3.900000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.089119195938110352e+00,2.080000114440917969e+01,3.950000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,1.007522568106651306e-01,2.390000152587890625e+01,4.158333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,2.570155262947082520e-02,2.449999809265136719e+01,4.291666793823242188e+01,1.000000000000000000e+02
9.800000000000000000e+04,7.897247672080993652e-01,2.290000152587890625e+01,4.233333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,3.807979822158813477e-02,2.429999923706054688e+01,4.274999618530273438e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.580474913120269775e-01,2.470000076293945312e+01,4.458333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,3.742841072380542755e-03,2.449999809265136719e+01,4.200000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,3.778005338972434402e-05,2.309999847412109375e+01,4.333333206176757812e+01,1.000000000000000000e+02
1.030000000000000000e+05,5.150316655635833740e-02,2.449999809265136719e+01,4.050000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,3.784938752651214600e-01,2.140000152587890625e+01,3.941666793823242188e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.793796420097351074e-01,2.320000076293945312e+01,3.891666793823242188e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.509709051106256084e-07,2.170000076293945312e+01,4.191666793823242188e+01,1.000000000000000000e+02
1.070000000000000000e+05,9.596226215362548828e-01,2.470000076293945312e+01,3.958333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.909061451442539692e-03,2.299999809265136719e+01,4.225000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.523533463478088379e-01,2.429999923706054688e+01,4.341666793823242188e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.279285270720720291e-02,2.110000038146972656e+01,4.416666793823242188e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.323855508118867874e-03,2.210000038146972656e+01,3.991666793823242188e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.136632711036146048e-11,2.250000000000000000e+01,4.183333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,4.241913266014307737e-04,2.270000076293945312e+01,3.900000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,3.505343784127035178e-06,2.190000152587890625e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.206139436746525462e-08,2.489999961853027344e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,3.569531720131635666e-03,2.619999885559082031e+01,4.608333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.297653620393248275e-06,2.500000000000000000e+01,4.316666793823242188e+01,1.000000000000000000e+02
1.180000000000000000e+05,7.910289801657199860e-03,2.279999923706054688e+01,4.541666793823242188e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.313144588901195675e-06,2.350000000000000000e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.903454515035264194e-06,2.479999732971191406e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.285058856010437012e-01,2.379999923706054688e+01,4.400000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.193078994750976562e-01,2.459999847412109375e+01,4.700000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,2.014523033722070977e-06,2.980000114440917969e+01,4.400000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,5.039824247360229492e-01,2.310000228881835938e+01,4.375000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.263862453401088715e-02,2.290000152587890625e+01,4.375000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,3.744449466466903687e-02,2.360000038146972656e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.270000000000000000e+05,4.562011033694413076e-15,2.750000000000000000e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,2.402542748081160084e-11,2.510000228881835938e+01,4.316666793823242188e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.035569161176681519e-01,2.589999961853027344e+01,4.500000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.856793205653886961e-15,2.610000038146972656e+01,4.558333587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.224894762039184570e-01,2.669999885559082031e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,5.099560329568930683e-09,2.439999961853027344e+01,4.191666793823242188e+01,1.000000000000000000e+02
1.330000000000000000e+05,3.023803401447366923e-05,2.649999809265136719e+01,4.441666412353515625e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.549887358327396214e-05,2.400000000000000000e+01,4.391666793823242188e+01,1.000000000000000000e+02
1.350000000000000000e+05,5.621063201103764799e-20,2.410000038146972656e+01,4.541666793823242188e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.689207390882074833e-03,2.649999809265136719e+01,4.333333206176757812e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.844080626964569092e-01,2.669999885559082031e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.649526765179487597e-10,2.390000152587890625e+01,4.233333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,7.140146044548600912e-05,2.520000076293945312e+01,4.458333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.568133771419525146e-01,2.539999771118164062e+01,4.266666793823242188e+01,1.000000000000000000e+02
1.410000000000000000e+05,2.152750641107559204e-02,2.660000038146972656e+01,4.383333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,3.218202590942382812e-01,2.500000000000000000e+01,4.241666793823242188e+01,1.000000000000000000e+02
1.430000000000000000e+05,3.014829754829406738e-01,2.480000114440917969e+01,4.516666793823242188e+01,1.000000000000000000e+02
1.440000000000000000e+05,3.029083833098411560e-02,2.520000076293945312e+01,3.991666793823242188e+01,1.000000000000000000e+02
1.450000000000000000e+05,4.038967192173004150e-01,2.829999923706054688e+01,4.408333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.493006885051727295e-01,2.429999923706054688e+01,4.116666793823242188e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.839337795972824097e-01,2.659999656677246094e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.480000000000000000e+05,6.780491966507096180e-15,2.439999961853027344e+01,4.283333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,2.864449963608085934e-16,2.510000228881835938e+01,4.225000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,4.006200470030307770e-04,2.710000038146972656e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.277809381484985352e-02,2.589999771118164062e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.104279905557632446e-01,2.480000114440917969e+01,4.274999618530273438e+01,1.000000000000000000e+02
1.530000000000000000e+05,6.752123124897480011e-03,2.530000305175781250e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.884652883745729923e-04,2.629999732971191406e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.173615079904280510e-15,2.729999732971191406e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.560000000000000000e+05,2.622602507472038269e-02,2.660000038146972656e+01,4.233333587646484375e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.176219010025960188e-11,2.659999656677246094e+01,4.266666793823242188e+01,1.000000000000000000e+02
1.580000000000000000e+05,5.856366753578186035e-01,2.710000038146972656e+01,4.608333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.796294331550598145e-04,2.400000000000000000e+01,4.075000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.294219970703125000e-01,2.410000038146972656e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,6.423935701604932547e-05,2.370000076293945312e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.496008224785327911e-02,2.660000038146972656e+01,4.458333587646484375e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.097467631101608276e-01,2.570000076293945312e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,2.016552686691284180e+00,2.839999771118164062e+01,4.216666793823242188e+01,1.000000000000000000e+02
1.650000000000000000e+05,6.140948016764014028e-08,2.309999847412109375e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,9.600372612476348877e-02,2.509999847412109375e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,4.058457761857425794e-06,2.750000000000000000e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.760449958965182304e-04,2.619999885559082031e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.821314293299792553e-09,2.879999923706054688e+01,4.624999618530273438e+01,1.000000000000000000e+02
1.700000000000000000e+05,5.792388053579844431e-13,2.619999885559082031e+01,4.308333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,6.245333497645333409e-05,2.550000000000000000e+01,4.183333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.529418674512839971e-09,2.699999809265136719e+01,4.508333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.820974517613649368e-03,2.509999847412109375e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.115002632141113281e-01,2.629999732971191406e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.209082245826721191e-01,2.729999732971191406e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,2.680046260356903076e-01,2.370000076293945312e+01,4.266666793823242188e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.597723603248596191e-01,2.579999923706054688e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.077370808706291427e-08,2.520000076293945312e+01,4.200000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.548158191144466400e-02,2.500000000000000000e+01,4.291666793823242188e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.142102569341659546e-01,2.279999923706054688e+01,4.466666412353515625e+01,1.000000000000000000e+02
1.810000000000000000e+05,3.647332191467285156e-01,2.470000076293945312e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.384386334597365931e-06,2.570000076293945312e+01,4.241666793823242188e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.517574191093444824e-01,2.679999732971191406e+01,4.624999618530273438e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.665158867835998535e-01,2.629999732971191406e+01,4.491666412353515625e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.323875188827514648e-01,2.569999694824218750e+01,4.158333587646484375e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.403632640838623047e-01,2.750000000000000000e+01,4.491666412353515625e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.630741655826568604e-01,3.009999656677246094e+01,4.358333206176757812e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.463507413864135742e-01,2.769999504089355469e+01,4.508333206176757812e+01,1.000000000000000000e+02
1.890000000000000000e+05,5.236554518342018127e-02,2.740000152587890625e+01,4.550000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.584079280495643616e-03,2.790000152587890625e+01,4.491666412353515625e+01,1.000000000000000000e+02
1.910000000000000000e+05,4.194541816104901955e-07,3.019999885559082031e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,2.343991547822952271e-01,2.839999771118164062e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.113967821002006531e-01,2.400000000000000000e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.349062800407409668e-01,2.540000152587890625e+01,4.350000000000000000e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.593377828598022461e-01,2.529999923706054688e+01,4.216666793823242188e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.073917883331887424e-05,2.449999809265136719e+01,4.541666793823242188e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.226298045367002487e-03,3.059999847412109375e+01,4.541666793823242188e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.647493599876703740e-11,2.919999885559082031e+01,4.450000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.663299202919006348e-01,2.789999771118164062e+01,4.308333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,8.415001630783081055e-02,2.729999732971191406e+01,4.308333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.971615579132723894e-12,2.850000000000000000e+01,4.475000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.242227501488957414e-14,2.859999847412109375e+01,4.633333206176757812e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.147500872611999512e-01,2.529999923706054688e+01,4.725000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,3.433714697667102078e-14,2.729999732971191406e+01,4.525000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.261146664619445801e-01,2.710000228881835938e+01,4.208333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,8.271589875221252441e-02,2.660000038146972656e+01,4.458333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,2.255517840385437012e-01,2.699999809265136719e+01,4.658333206176757812e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.313753008631458385e-11,2.880000114440917969e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.090000000000000000e+05,2.592516921140486374e-06,2.689999961853027344e+01,4.466666412353515625e+01,1.000000000000000000e+02
2.100000000000000000e+05,6.369896832225663275e-10,2.359999847412109375e+01,4.408333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.040795782891734689e-10,2.879999923706054688e+01,4.500000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,3.867884004193911096e-07,2.699999809265136719e+01,4.366666793823242188e+01,1.000000000000000000e+02
2.130000000000000000e+05,9.196060949003383514e-16,2.879999923706054688e+01,4.274999618530273438e+01,1.000000000000000000e+02
2.140000000000000000e+05,2.201167808379977942e-04,2.580000114440917969e+01,4.325000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,6.224672688404098153e-07,2.910000038146972656e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.690530027076420083e-08,2.720000076293945312e+01,4.308333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,6.723901033401489258e-01,2.739999961853027344e+01,4.775000381469726562e+01,1.000000000000000000e+02
2.180000000000000000e+05,5.019457972768215556e-21,2.880000114440917969e+01,4.783333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,3.306400486735583399e-08,2.740000152587890625e+01,4.599999618530273438e+01,1.000000000000000000e+02
2.200000000000000000e+05,2.716880226216744632e-05,2.770000076293945312e+01,4.666666793823242188e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.021117985248565674e-01,3.040000152587890625e+01,5.166666412353515625e+01,1.000000000000000000e+02
2.220000000000000000e+05,3.641844391822814941e-01,3.410000228881835938e+01,5.866666412353515625e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.860538423061370850e-01,3.810000228881835938e+01,5.691666412353515625e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.651536149438470602e-05,3.670000076293945312e+01,5.924999618530273438e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.595015078783035278e-01,3.319999694824218750e+01,6.008333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.222308516502380371e-01,3.939999771118164062e+01,6.175000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,5.751645192503929138e-03,3.579999923706054688e+01,5.899999618530273438e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.048638612031936646e-01,3.519999694824218750e+01,5.858333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.063122272491455078e-01,3.680000305175781250e+01,6.041666793823242188e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.215547263622283936e-01,3.400000000000000000e+01,6.041666793823242188e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.214374244213104248e-01,3.529999923706054688e+01,6.091666412353515625e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.356814323116850574e-07,3.530000305175781250e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.330000000000000000e+05,5.828068032860755920e-02,3.590000152587890625e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.340000000000000000e+05,5.326882819645106792e-05,3.700000000000000000e+01,6.283333206176757812e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.806143697351217270e-03,3.700000000000000000e+01,6.175000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,6.343179941177368164e-01,3.879999923706054688e+01,6.008333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.165480256080627441e-01,3.779999923706054688e+01,6.191666793823242188e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.762350883334875107e-03,3.960000228881835938e+01,6.000000381469726562e+01,1.000000000000000000e+02
2.390000000000000000e+05,3.355754870426608250e-06,3.970000457763671875e+01,5.733333206176757812e+01,1.000000000000000000e+02
2.400000000000000000e+05,9.607197344303131104e-02,3.909999847412109375e+01,5.891666412353515625e+01,1.000000000000000000e+02
2.410000000000000000e+05,4.288375566829927266e-05,4.080000305175781250e+01,6.008332824707031250e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.780105382204055786e-02,3.670000076293945312e+01,6.258333206176757812e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.293282747268676758e-01,3.920000076293945312e+01,6.191666793823242188e+01,1.000000000000000000e+02
2.440000000000000000e+05,3.616918027400970459e-01,3.480000305175781250e+01,6.266666793823242188e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.239685937762260437e-01,4.040000152587890625e+01,6.458333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,4.780939377724280348e-08,3.319999694824218750e+01,6.316666412353515625e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.460637849959312007e-05,3.809999847412109375e+01,5.908333206176757812e+01,1.000000000000000000e+02
2.480000000000000000e+05,9.940293921317788772e-08,4.100000000000000000e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.895777508616447449e-02,3.690000152587890625e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,4.726459085941314697e-02,3.730000305175781250e+01,6.325000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.879116833209991455e-01,3.730000305175781250e+01,6.158333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.494171768426895142e-01,3.440000152587890625e+01,5.924999618530273438e+01,1.000000000000000000e+02
2.530000000000000000e+05,6.033966317772865295e-02,3.890000152587890625e+01,5.991666793823242188e+01,1.000000000000000000e+02
2.540000000000000000e+05,7.634273916482925415e-02,3.979999542236328125e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,5.983079224824905396e-02,3.820000076293945312e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.490313351154327393e-01,3.980000305175781250e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.570000000000000000e+05,4.816521686734631658e-05,3.679999542236328125e+01,5.958333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.078645840287208557e-02,3.619999694824218750e+01,6.191666793823242188e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.567832753062248230e-02,4.090000152587890625e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,4.751623237098101526e-06,4.100000000000000000e+01,6.216666793823242188e+01,1.000000000000000000e+02
2.610000000000000000e+05,3.564005892258137465e-04,4.050000000000000000e+01,5.733333206176757812e+01,1.000000000000000000e+02
2.620000000000000000e+05,4.333585202693939209e-01,3.750000000000000000e+01,6.116666793823242188e+01,1.000000000000000000e+02
2.630000000000000000e+05,7.870459739933721721e-06,3.890000152587890625e+01,6.074999618530273438e+01,1.000000000000000000e+02
2.640000000000000000e+05,2.269228994846343994e-01,3.900000000000000000e+01,6.275000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.761081394584476545e-14,4.010000228881835938e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.660000000000000000e+05,6.731976289302110672e-03,4.030000305175781250e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.887949109077453613e-01,4.030000305175781250e+01,6.691667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.536040544509887695e-01,4.130000305175781250e+01,6.175000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.158149480819702148e-01,4.269999694824218750e+01,6.091666793823242188e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.349126023342250846e-06,4.009999465942382812e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,3.255699204153528203e-13,3.909999847412109375e+01,6.158333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,3.206061720848083496e-01,3.850000000000000000e+01,6.283333206176757812e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.838508521563198883e-07,4.160000228881835938e+01,6.325000000000000000e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.042783762590261176e-06,3.950000000000000000e+01,6.375000000000000000e+01,1.000000000000000000e+02
2.750000000000000000e+05,7.550505399703979492e-01,4.299999618530273438e+01,6.191666030883789062e+01,1.000000000000000000e+02
2.760000000000000000e+05,8.485358351656356840e-17,3.790000152587890625e+01,5.866666412353515625e+01,1.000000000000000000e+02
2.770000000000000000e+05,5.366967245936393738e-02,3.600000000000000000e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.009422078728675842e-02,4.120000457763671875e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.047264762222766876e-02,4.529999923706054688e+01,6.491667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+05,7.350122905336320400e-05,3.809999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.904470846056938171e-02,4.079999923706054688e+01,6.158333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,2.078149616718292236e-01,4.379999923706054688e+01,6.450000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.091547548770904541e-01,3.999999618530273438e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.084625348448753357e-01,4.029999923706054688e+01,6.241666030883789062e+01,1.000000000000000000e+02
2.850000000000000000e+05,8.887879550457000732e-02,3.800000000000000000e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.860000000000000000e+05,9.393744403496384621e-04,4.220000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,4.770223796367645264e-02,3.980000305175781250e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.402922123670578003e-01,3.980000305175781250e+01,6.433332824707031250e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.397279786237049848e-06,4.179999923706054688e+01,6.308333206176757812e+01,1.000000000000000000e+02
2.900000000000000000e+05,4.615060707180949906e-14,3.920000076293945312e+01,6.466666412353515625e+01,1.000000000000000000e+02
2.910000000000000000e+05,4.995510913431644440e-03,4.020000076293945312e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.266330056954757310e-06,4.170000076293945312e+01,6.325000381469726562e+01,1.000000000000000000e+02
2.930000000000000000e+05,2.311443950020475313e-06,4.619999694824218750e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,8.474534496372143622e-08,4.290000152587890625e+01,6.325000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.503522634506225586e-01,4.070000076293945312e+01,6.183332824707031250e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.705156862735748291e-01,4.320000076293945312e+01,6.425000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,4.851872846484184265e-02,4.150000000000000000e+01,6.183333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.620213240385055542e-01,4.370000076293945312e+01,6.358333206176757812e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.625785894798781328e-10,4.330000305175781250e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.219068791226407544e-13,4.079999923706054688e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.010000000000000000e+05,2.259054481983184814e-01,4.170000076293945312e+01,6.483333587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.789858192205429077e-02,4.220000457763671875e+01,6.116666793823242188e+01,1.000000000000000000e+02
3.030000000000000000e+05,7.963559031486511230e-02,4.470000076293945312e+01,6.175000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.212589889764785767e-01,4.200000000000000000e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.984813901070083375e-08,4.109999847412109375e+01,6.166666793823242188e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.956770062446594238e-01,4.280000305175781250e+01,6.350000381469726562e+01,1.000000000000000000e+02
3.070000000000000000e+05,9.385232627391815186e-02,4.009999465942382812e+01,6.316666030883789062e+01,1.000000000000000000e+02
3.080000000000000000e+05,8.795996836852282286e-05,3.900000000000000000e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.175873428583145142e-01,4.750000000000000000e+01,5.858333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,9.724403917789459229e-02,3.800000000000000000e+01,6.316666030883789062e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.830479204654693604e-01,3.969999694824218750e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.639821469783782959e-01,3.999999618530273438e+01,6.575000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,6.673669442534446716e-03,4.269999694824218750e+01,6.166666030883789062e+01,1.000000000000000000e+02
3.140000000000000000e+05,3.000455498695373535e-01,4.150000000000000000e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,5.083820968866348267e-02,4.069999313354492188e+01,6.150000000000000000e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.226557195186614990e-01,4.299999618530273438e+01,6.741666412353515625e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.049951035587582737e-06,4.120000076293945312e+01,6.191666793823242188e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.505593210458755493e-02,4.209999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.033728569746017456e-01,4.200000000000000000e+01,6.150000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.231089019915089011e-04,4.160000228881835938e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,3.529529646039009094e-02,4.140000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,4.680065438151359558e-03,4.050000000000000000e+01,6.266666793823242188e+01,1.000000000000000000e+02
3.230000000000000000e+05,8.390708267688751221e-02,4.390000152587890625e+01,6.416667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.745813041925430298e-01,3.950000000000000000e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.319112584496906493e-06,4.359999847412109375e+01,6.341666030883789062e+01,1.000000000000000000e+02
3.260000000000000000e+05,5.047675594687461853e-02,3.900000000000000000e+01,6.466666412353515625e+01,1.000000000000000000e+02
3.270000000000000000e+05,2.113867085427045822e-04,4.050000000000000000e+01,6.125000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.274332248613063712e-07,4.179999923706054688e+01,6.133333587646484375e+01,1.000000000000000000e+02
3.290000000000000000e+05,5.207278945817961358e-07,4.360000228881835938e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,5.199259519577026367e-01,4.170000076293945312e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.165370881557464600e-01,4.429999923706054688e+01,6.258333206176757812e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.380432188510894775e-01,3.920000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,2.191930711269378662e-01,4.569999694824218750e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.340000000000000000e+05,2.473689466714859009e-01,4.170000076293945312e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,6.828575899175959307e-11,4.259999847412109375e+01,6.475000000000000000e+01,1.000000000000000000e+02
3.360000000000000000e+05,4.542217538983095437e-06,4.529999923706054688e+01,6.450000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,5.462255477905273438e-01,4.220000076293945312e+01,5.974999618530273438e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.228394001722335815e-01,4.140000152587890625e+01,6.141666030883789062e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.566677629947662354e-01,4.020000076293945312e+01,6.341666030883789062e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.814451217651367188e-01,4.000000381469726562e+01,6.325000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.441361128356246191e-12,4.140000152587890625e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.598648875951766968e-01,3.800000000000000000e+01,6.266666030883789062e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.725911897665355355e-05,4.079999923706054688e+01,6.341666412353515625e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.816983195845889298e-12,3.990000152587890625e+01,6.241666793823242188e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.444846779108047485e-01,3.950000000000000000e+01,6.150000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,6.057193502783775330e-02,3.950000000000000000e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.470000000000000000e+05,4.820549293071962893e-06,4.080000305175781250e+01,6.050000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.120335655286908150e-03,4.009999465942382812e+01,6.625000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.533355214633047581e-03,4.120000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+05,8.784475924450418916e-10,4.100000000000000000e+01,6.425000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.316810786724090576e-01,4.159999847412109375e+01,6.416666412353515625e+01,1.000000000000000000e+02
3.520000000000000000e+05,6.221551984708639793e-08,4.350000000000000000e+01,6.041666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.041190847754478455e-01,3.920000076293945312e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,9.832194074988365173e-03,4.180000305175781250e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.547936250347660803e-11,4.190000152587890625e+01,6.191666793823242188e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.803791403770446777e-01,4.159999847412109375e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.570000000000000000e+05,3.072628974914550781e-01,4.180000305175781250e+01,6.091666793823242188e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.732607126235961914e-01,4.200000000000000000e+01,6.275000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.577343493700027466e-01,4.390000152587890625e+01,6.208333206176757812e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.662565708160400391e-01,4.290000152587890625e+01,6.466667175292968750e+01,1.000000000000000000e+02
3.610000000000000000e+05,3.087809454882517457e-05,4.009999465942382812e+01,6.358333206176757812e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.456541638821363449e-03,3.990000152587890625e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.630000000000000000e+05,6.588865164025660736e-21,4.350000000000000000e+01,6.108332824707031250e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.127934157848358154e-01,4.070000076293945312e+01,6.083333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,8.681572973728179932e-02,4.080000305175781250e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.595319529063999653e-04,4.420000076293945312e+01,6.225000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.064155296466196887e-06,3.770000076293945312e+01,6.225000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.051559835672378540e-02,3.900000000000000000e+01,6.475000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,2.045337857414786242e-12,4.619999694824218750e+01,6.275000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.560145506118715275e-06,3.900000000000000000e+01,6.058332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,5.043523376713210382e-10,4.500000000000000000e+01,6.049999618530273438e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.432057917118072510e-01,4.390000152587890625e+01,6.733333587646484375e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.700878739356994629e-01,4.170000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.145458370447158813e-01,4.329999542236328125e+01,6.391666412353515625e+01,1.000000000000000000e+02
3.750000000000000000e+05,1.221169007233770353e-25,4.420000076293945312e+01,6.325000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.160519896075129509e-04,4.290000152587890625e+01,6.275000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.771722316741943359e-01,4.250000000000000000e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,4.289256594347534701e-07,4.209999847412109375e+01,6.100000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,9.321143627166748047e-01,4.140000152587890625e+01,6.108332824707031250e+01,1.000000000000000000e+02
3.800000000000000000e+05,5.706910416483879089e-02,4.459999847412109375e+01,6.266666793823242188e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.921094781673573948e-11,4.190000152587890625e+01,6.400000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.244530618190765381e-01,4.140000152587890625e+01,6.366666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.860532923169343102e-20,3.870000076293945312e+01,6.191666793823242188e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.909143179655075073e-01,4.159999847412109375e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,8.865660056471824646e-03,4.239999771118164062e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.029295027256011963e-01,3.920000076293945312e+01,6.391666412353515625e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.411599725997803034e-07,4.110000228881835938e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,7.391140570689458400e-07,4.140000152587890625e+01,6.016666793823242188e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.116481982171535492e-02,3.959999847412109375e+01,6.141666030883789062e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.247888867510482669e-04,4.229999923706054688e+01,6.075000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,3.230205720683443360e-06,4.229999923706054688e+01,6.141666793823242188e+01,1.000000000000000000e+02
3.920000000000000000e+05,7.647056877613067627e-02,4.239999771118164062e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.687020808458328247e-01,4.150000000000000000e+01,5.999999618530273438e+01,1.000000000000000000e+02
3.940000000000000000e+05,8.388765901327133179e-02,4.309999465942382812e+01,6.341666412353515625e+01,1.000000000000000000e+02
3.950000000000000000e+05,8.567776710322050349e-09,4.209999847412109375e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.960000000000000000e+05,5.449763312935829163e-02,4.090000152587890625e+01,6.158333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.399849657900631428e-03,4.409999847412109375e+01,6.000000381469726562e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.099833451211452484e-02,3.990000152587890625e+01,6.291666793823242188e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.896443068981170654e-01,4.179999923706054688e+01,6.500000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.048767637461423874e-03,4.200000000000000000e+01,6.466667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.680252850055694580e-01,4.040000152587890625e+01,5.133333206176757812e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.248654201626777649e-01,4.109999847412109375e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.413598648194238194e-08,4.070000076293945312e+01,5.933333206176757812e+01,1.000000000000000000e+02
4.040000000000000000e+05,4.375836580019706878e-14,4.100000000000000000e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.420809149742126465e-01,4.040000152587890625e+01,6.166666030883789062e+01,1.000000000000000000e+02
4.060000000000000000e+05,7.773509483680052234e-13,4.040000152587890625e+01,5.958332824707031250e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.912053227424621582e-01,4.059999847412109375e+01,6.291666030883789062e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.537201455903414171e-06,4.550000000000000000e+01,6.550000000000000000e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.795013382593224321e-15,3.950000000000000000e+01,5.999999618530273438e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.662955666892230511e-04,4.229999923706054688e+01,6.049999618530273438e+01,1.000000000000000000e+02
4.110000000000000000e+05,4.781867191195487976e-02,4.110000228881835938e+01,6.116666030883789062e+01,1.000000000000000000e+02
4.120000000000000000e+05,2.276407033205032349e-01,4.140000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.359800100326538086e-01,4.159999847412109375e+01,6.475000000000000000e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.738017588853836060e-03,4.320000076293945312e+01,6.116666030883789062e+01,1.000000000000000000e+02
4.150000000000000000e+05,5.370831489562988281e-01,4.400000000000000000e+01,6.341666412353515625e+01,1.000000000000000000e+02
4.160000000000000000e+05,4.074420928955078125e-01,4.220000076293945312e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.170000000000000000e+05,4.095111100022898853e-28,3.980000305175781250e+01,6.558333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.007262016655151816e-23,4.200000000000000000e+01,6.358333206176757812e+01,1.000000000000000000e+02
4.190000000000000000e+05,1.990172677324153483e-05,4.400000000000000000e+01,6.216666793823242188e+01,1.000000000000000000e+02
4.200000000000000000e+05,5.551729742592215189e-08,4.250000000000000000e+01,6.358333206176757812e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.195573467639934773e-13,4.380000305175781250e+01,6.166666793823242188e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.494879252042183077e-19,4.519999694824218750e+01,5.791666412353515625e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.178441926416861410e-29,4.330000305175781250e+01,6.441667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.230188459157943726e-01,4.280000305175781250e+01,6.508333587646484375e+01,1.000000000000000000e+02
4.250000000000000000e+05,3.203544675085649718e-14,4.390000152587890625e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.275942027568817139e-01,4.450000000000000000e+01,6.333333206176757812e+01,1.000000000000000000e+02
4.270000000000000000e+05,2.809286713600158691e-01,4.119999694824218750e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.072850558191251247e-14,4.239999771118164062e+01,6.441666412353515625e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.669188141822814941e+00,4.259999847412109375e+01,6.650000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,4.146792888641357422e-01,4.180000305175781250e+01,6.350000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.560326218605041504e-01,4.060000228881835938e+01,6.183333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,5.565256588901945634e-12,4.420000076293945312e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,9.280487489604638540e-11,3.990000152587890625e+01,5.991666793823242188e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.918027341365814209e-01,4.360000228881835938e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.164893376175314188e-04,4.300000381469726562e+01,6.458332824707031250e+01,1.000000000000000000e+02
4.360000000000000000e+05,3.035142719649792454e-17,4.430000305175781250e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.461895881220698357e-03,4.329999542236328125e+01,6.341666412353515625e+01,1.000000000000000000e+02
4.380000000000000000e+05,2.874889115287403152e-16,4.050000000000000000e+01,6.441667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.347066063317470253e-05,4.140000152587890625e+01,6.308333206176757812e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.073791277590331106e-10,4.170000076293945312e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.410000000000000000e+05,3.145689666271209717e-01,4.770000076293945312e+01,6.283333206176757812e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.051603176165372133e-04,4.239999771118164062e+01,6.408332824707031250e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.512618086341177559e-10,4.440000152587890625e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.253472119569778442e-01,4.299999618530273438e+01,6.016666412353515625e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.662146473790926393e-06,4.410000228881835938e+01,6.525000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,4.211661289446055889e-04,4.390000152587890625e+01,6.575000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,5.840466916561126709e-02,4.050000000000000000e+01,5.841666412353515625e+01,1.000000000000000000e+02
4.480000000000000000e+05,4.219448193907737732e-03,4.209999847412109375e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.079237997531890869e-01,4.350000000000000000e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.500000000000000000e+05,6.847487390041351318e-02,4.309999465942382812e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.312188297510147095e-01,4.350000000000000000e+01,6.291666793823242188e+01,1.000000000000000000e+02
4.520000000000000000e+05,2.031197482210700400e-06,4.170000076293945312e+01,6.141666793823242188e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.153735062573105097e-05,4.310000228881835938e+01,6.241666793823242188e+01,1.000000000000000000e+02
4.540000000000000000e+05,3.830508826796474864e-11,3.990000152587890625e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.870544600630520193e-11,4.919999694824218750e+01,5.150000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.469846963882446289e-01,4.390000152587890625e+01,6.375000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,3.759380578994750977e-01,4.470000076293945312e+01,6.241666030883789062e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.013494355106558942e-07,4.120000076293945312e+01,6.483332824707031250e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.822357030003331602e-05,4.070000076293945312e+01,6.041666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.069750435152630463e-14,4.239999771118164062e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.610000000000000000e+05,7.389694452285766602e-02,4.259999847412109375e+01,6.483333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,4.388073834415279206e-14,4.209999847412109375e+01,6.308333206176757812e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.676295534660312114e-07,4.340000152587890625e+01,6.650000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,8.206917904317378998e-03,4.569999694824218750e+01,6.500000000000000000e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.074389907905216654e-17,4.250000000000000000e+01,6.133333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.020730584859848022e-01,3.980000305175781250e+01,6.291666793823242188e+01,1.000000000000000000e+02
4.670000000000000000e+05,3.771841526031494141e-02,4.390000152587890625e+01,6.416666412353515625e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.893834645420253225e-25,4.200000000000000000e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.045642420649528503e-06,4.479999923706054688e+01,6.450000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,7.180470129242166877e-05,4.350000000000000000e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.114384382963180542e-01,4.680000305175781250e+01,6.400000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,5.169925279915332794e-04,4.340000152587890625e+01,6.241666793823242188e+01,1.000000000000000000e+02
4.730000000000000000e+05,4.501983523368835449e-03,4.269999694824218750e+01,6.000000381469726562e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.072547846164232516e-15,4.350000000000000000e+01,6.058333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,2.082597802655072883e-06,4.299999618530273438e+01,6.525000000000000000e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.161860078573226929e-01,4.340000152587890625e+01,6.375000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.864372491836547852e-01,4.179999923706054688e+01,6.116666793823242188e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.439367234706878662e-02,4.059999847412109375e+01,6.516666412353515625e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.523180864751338959e-02,4.100000000000000000e+01,6.408332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+05,6.475947797298431396e-02,4.239999771118164062e+01,6.241666793823242188e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.276816910831257701e-04,4.160000228881835938e+01,6.400000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.709788292646408081e-01,4.290000152587890625e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.830000000000000000e+05,3.932860563509166241e-04,3.930000305175781250e+01,6.316666412353515625e+01,1.000000000000000000e+02
4.840000000000000000e+05,8.455455573989217877e-14,3.840000152587890625e+01,6.450000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,8.892759680747985840e-03,4.539999771118164062e+01,6.325000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.117296893366926724e-10,4.400000000000000000e+01,6.416667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.232980728149414062e-01,4.359999847412109375e+01,6.266666793823242188e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.171649433672428131e-03,4.279999542236328125e+01,6.325000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.619976043701171875e-01,4.170000076293945312e+01,6.133332824707031250e+01,1.000000000000000000e+02
4.900000000000000000e+05,7.304416596889495850e-02,4.279999542236328125e+01,6.400000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,7.358749210834503174e-02,4.360000228881835938e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.798498272895812988e-01,4.299999618530273438e+01,6.375000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,5.018865891145042050e-26,4.129999923706054688e+01,6.150000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.471562427468597889e-08,4.259999847412109375e+01,6.291666793823242188e+01,1.000000000000000000e+02
4.950000000000000000e+05,7.866038492156071036e-21,4.190000152587890625e+01,6.508333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.161967739462852478e-01,4.080000305175781250e+01,6.616667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.364359796047210693e-01,4.509999847412109375e+01,6.600000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.324301660060882568e-01,4.050000000000000000e+01,6.683333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.583815217018127441e-01,4.559999847412109375e+01,6.550000000000000000e+01,1.000000000000000000e+02


==> data/action_masking_and_weighting/o3_am1_dw1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.580766797065734863e+00,1.000000014901161194e-01,3.333333432674407959e-01,0.000000000000000000e+00
1.000000000000000000e+03,1.286381110548973083e-02,1.000000014901161194e-01,2.500000000000000000e-01,7.000000029802322388e-02
2.000000000000000000e+03,9.511424650554545224e-06,2.000000029802322388e-01,5.833333730697631836e-01,1.700000166893005371e-01
3.000000000000000000e+03,6.254534650612653124e-12,2.000000029802322388e-01,5.000000000000000000e-01,4.300000071525573730e-01
4.000000000000000000e+03,6.296325223351106892e-13,1.000000014901161194e-01,2.500000000000000000e-01,6.600000262260437012e-01
5.000000000000000000e+03,1.979619241865293588e-07,1.000000014901161194e-01,2.500000000000000000e-01,9.000000357627868652e-01
6.000000000000000000e+03,1.816715113818645477e-03,1.000000014901161194e-01,2.500000000000000000e-01,1.190000057220458984e+00
7.000000000000000000e+03,1.601492241024971008e-02,1.000000014901161194e-01,2.500000000000000000e-01,1.360000133514404297e+00
8.000000000000000000e+03,6.294913589954376221e-02,1.200000047683715820e+00,3.250000000000000000e+00,2.610000133514404297e+00
9.000000000000000000e+03,2.708032479858957231e-05,2.600000143051147461e+00,3.083333492279052734e+00,9.079999923706054688e+00
1.000000000000000000e+04,8.906000293791294098e-04,3.299999952316284180e+00,3.500000000000000000e+00,1.681999969482421875e+01
1.100000000000000000e+04,5.208030715584754944e-02,4.699999809265136719e+00,4.000000000000000000e+00,2.367000198364257812e+01
1.200000000000000000e+04,2.512607024982571602e-03,5.800000190734863281e+00,3.749999761581420898e+00,3.049000167846679688e+01
1.300000000000000000e+04,4.695177078247070312e-02,5.800000190734863281e+00,5.749999523162841797e+00,4.222999954223632812e+01
1.400000000000000000e+04,9.624338126741349697e-04,5.599999904632568359e+00,4.000000000000000000e+00,5.010000610351562500e+01
1.500000000000000000e+04,2.240117406472563744e-03,5.900000095367431641e+00,5.833333492279052734e+00,5.933000564575195312e+01
1.600000000000000000e+04,1.306775063276290894e-01,6.300000190734863281e+00,5.583333015441894531e+00,7.266000366210937500e+01
1.700000000000000000e+04,6.579752080142498016e-04,7.100000381469726562e+00,4.916666984558105469e+00,8.712000274658203125e+01
1.800000000000000000e+04,1.050092726945877075e-01,6.899999618530273438e+00,6.166666984558105469e+00,9.635000610351562500e+01
1.900000000000000000e+04,1.083806128008291125e-04,6.700000286102294922e+00,4.416666984558105469e+00,1.000000000000000000e+02
2.000000000000000000e+04,1.619430549908429384e-04,7.499999523162841797e+00,5.749999523162841797e+00,1.000000000000000000e+02
2.100000000000000000e+04,1.123047769069671631e-01,6.700000286102294922e+00,4.833333492279052734e+00,1.000000000000000000e+02
2.200000000000000000e+04,4.006775998277589679e-05,7.000000000000000000e+00,5.166666984558105469e+00,1.000000000000000000e+02
2.300000000000000000e+04,2.696819137781858444e-04,7.000000000000000000e+00,5.833333492279052734e+00,1.000000000000000000e+02
2.400000000000000000e+04,5.497760867001488805e-05,8.299999237060546875e+00,6.916666984558105469e+00,1.000000000000000000e+02
2.500000000000000000e+04,4.205524237477220595e-05,7.499999523162841797e+00,5.416666507720947266e+00,1.000000000000000000e+02
2.600000000000000000e+04,6.895390015415614471e-06,7.400000095367431641e+00,5.416666507720947266e+00,1.000000000000000000e+02
2.700000000000000000e+04,4.371567629277706146e-03,7.200000286102294922e+00,5.916666984558105469e+00,1.000000000000000000e+02
2.800000000000000000e+04,9.594029688742011786e-05,8.000000000000000000e+00,5.666666984558105469e+00,1.000000000000000000e+02
2.900000000000000000e+04,6.249286816455423832e-04,7.600000381469726562e+00,6.416666507720947266e+00,1.000000000000000000e+02
3.000000000000000000e+04,6.414186209440231323e-04,8.399999618530273438e+00,7.666666984558105469e+00,1.000000000000000000e+02
3.100000000000000000e+04,1.400050095980986953e-04,8.400000572204589844e+00,7.916666507720947266e+00,1.000000000000000000e+02
3.200000000000000000e+04,9.473067475482821465e-04,8.000000000000000000e+00,7.916666507720947266e+00,1.000000000000000000e+02
3.300000000000000000e+04,9.104491909965872765e-04,7.899999618530273438e+00,7.416666507720947266e+00,1.000000000000000000e+02
3.400000000000000000e+04,5.374856409616768360e-04,1.030000114440917969e+01,1.074999904632568359e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.345053780823945999e-03,8.900000572204589844e+00,1.074999904632568359e+01,1.000000000000000000e+02
3.600000000000000000e+04,4.866701056016609073e-05,9.999999046325683594e+00,9.916666984558105469e+00,1.000000000000000000e+02
3.700000000000000000e+04,4.603644185863231542e-07,1.120000076293945312e+01,1.275000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,3.016648988705128431e-04,1.149999904632568359e+01,1.375000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.483690623193979263e-04,1.089999961853027344e+01,1.591666793823242188e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.297552883625030518e-01,1.089999961853027344e+01,1.808333396911621094e+01,1.000000000000000000e+02
4.100000000000000000e+04,2.952146111056208611e-03,1.240000057220458984e+01,1.908333206176757812e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.963010057806968689e-03,1.319999980926513672e+01,1.600000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,7.283743619918823242e-01,1.200000000000000000e+01,1.883333396911621094e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.440712094306945801e-01,1.309999942779541016e+01,1.908333206176757812e+01,1.000000000000000000e+02
4.500000000000000000e+04,5.374651551246643066e-01,1.349999904632568359e+01,2.141666793823242188e+01,1.000000000000000000e+02
4.600000000000000000e+04,3.425834933295845985e-03,1.339999866485595703e+01,2.083333206176757812e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.454613298177719116e-01,1.429999923706054688e+01,2.566666603088378906e+01,1.000000000000000000e+02
4.800000000000000000e+04,8.331543952226638794e-02,1.459999942779541016e+01,2.383333206176757812e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.109446734189987183e-01,1.600000000000000000e+01,2.808333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.765720248222351074e-01,1.710000038146972656e+01,3.058333396911621094e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.495062261819839478e-01,1.779999923706054688e+01,3.366666793823242188e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.137532740831375122e-01,1.880000114440917969e+01,3.525000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,6.985740619711577892e-04,2.070000076293945312e+01,3.466666793823242188e+01,1.000000000000000000e+02
5.400000000000000000e+04,8.018683642148971558e-02,2.100000000000000000e+01,3.800000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,4.827273637056350708e-02,2.040000152587890625e+01,3.308333587646484375e+01,1.000000000000000000e+02
5.600000000000000000e+04,6.628858391195535660e-04,2.240000152587890625e+01,3.391666793823242188e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.884162798523902893e-02,2.220000076293945312e+01,3.766666793823242188e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.520075253210961819e-03,2.290000152587890625e+01,3.833333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,3.428556025028228760e-02,2.190000152587890625e+01,3.891666793823242188e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.485871896147727966e-02,2.459999847412109375e+01,4.158333587646484375e+01,1.000000000000000000e+02
6.100000000000000000e+04,6.015847437083721161e-03,2.520000076293945312e+01,4.075000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,5.542075086850672960e-05,2.529999923706054688e+01,4.408333587646484375e+01,1.000000000000000000e+02
6.300000000000000000e+04,3.288327530026435852e-02,2.449999809265136719e+01,3.900000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,6.135911680757999420e-04,2.330000114440917969e+01,4.191666793823242188e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.500852108001708984e-01,2.479999732971191406e+01,4.100000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,4.425416886806488037e-01,2.540000152587890625e+01,4.375000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.017344463616609573e-02,2.829999923706054688e+01,4.450000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.037020683288574219e-01,2.639999961853027344e+01,4.350000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.284320056438446045e-01,2.570000076293945312e+01,4.683333206176757812e+01,1.000000000000000000e+02
7.000000000000000000e+04,4.898935183882713318e-02,2.629999732971191406e+01,4.441666412353515625e+01,1.000000000000000000e+02
7.100000000000000000e+04,2.054774165153503418e-01,2.669999885559082031e+01,4.391666793823242188e+01,1.000000000000000000e+02
7.200000000000000000e+04,6.591942626982927322e-03,2.679999732971191406e+01,4.325000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,2.983124228194355965e-03,2.610000038146972656e+01,4.425000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,6.032437551766633987e-03,2.610000038146972656e+01,4.441666412353515625e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.872711777687072754e-01,2.429999923706054688e+01,4.250000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.793071866035461426e-02,2.619999885559082031e+01,4.508333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,5.318826436996459961e-02,2.729999732971191406e+01,4.541666793823242188e+01,1.000000000000000000e+02
7.800000000000000000e+04,3.030117950402200222e-04,2.679999732971191406e+01,4.583333587646484375e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.297247558832168579e-01,2.790000152587890625e+01,4.858333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.536536491490551271e-07,2.750000000000000000e+01,4.558333587646484375e+01,1.000000000000000000e+02
8.100000000000000000e+04,2.250860184431076050e-01,2.689999961853027344e+01,4.166666412353515625e+01,1.000000000000000000e+02
8.200000000000000000e+04,3.329359188342095877e-08,2.980000114440917969e+01,4.525000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.254275848623365164e-04,2.879999923706054688e+01,4.758333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,9.087637408811133355e-06,2.819999694824218750e+01,4.375000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,6.907806528033688664e-05,3.259999847412109375e+01,4.475000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.928639225661754608e-02,2.980000305175781250e+01,4.650000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,3.056603949517011642e-03,2.870000076293945312e+01,4.408333587646484375e+01,1.000000000000000000e+02
8.800000000000000000e+04,5.311636778060346842e-05,2.939999961853027344e+01,4.508333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.746900007128715515e-02,2.879999923706054688e+01,4.383333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,1.907562166452407837e-01,2.740000152587890625e+01,4.500000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.765127293765544891e-02,2.999999809265136719e+01,4.733333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,6.433258531615138054e-04,2.989999961853027344e+01,4.808333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.116787247359752655e-03,2.909999847412109375e+01,4.500000000000000000e+01,1.000000000000000000e+02
9.400000000000000000e+04,6.168858135424670763e-08,3.209999847412109375e+01,4.483333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.700743436813354492e-01,2.610000038146972656e+01,4.416666793823242188e+01,1.000000000000000000e+02
9.600000000000000000e+04,9.082386642694473267e-02,2.969999885559082031e+01,4.891666793823242188e+01,1.000000000000000000e+02
9.700000000000000000e+04,3.776486497372388840e-03,3.230000305175781250e+01,4.899999618530273438e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.788256883621215820e-01,2.829999923706054688e+01,4.666666793823242188e+01,1.000000000000000000e+02
9.900000000000000000e+04,6.497699767351150513e-03,3.230000305175781250e+01,4.666666793823242188e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.379035115242004395e-01,3.120000076293945312e+01,4.741666412353515625e+01,1.000000000000000000e+02
1.010000000000000000e+05,4.265677183866500854e-02,3.100000000000000000e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.425987109541893005e-03,2.999999809265136719e+01,4.558333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,6.131063029170036316e-02,3.019999885559082031e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.040000000000000000e+05,8.881468325853347778e-03,3.010000038146972656e+01,4.550000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,3.215320408344268799e-02,3.119999694824218750e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.479222611067143589e-08,3.070000076293945312e+01,5.125000381469726562e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.754379510879516602e+00,3.329999923706054688e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.080000000000000000e+05,3.221547007560729980e-01,3.209999847412109375e+01,4.675000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,3.565953969955444336e-01,3.260000228881835938e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,4.057089239358901978e-02,3.129999923706054688e+01,4.616666793823242188e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.825112283526664214e-10,3.150000000000000000e+01,4.133333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.171844559166856925e-07,2.850000000000000000e+01,4.516666793823242188e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.454753056168556213e-02,3.050000000000000000e+01,4.825000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,6.427042186260223389e-03,3.010000228881835938e+01,4.875000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,5.308275831339415163e-06,3.100000000000000000e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,8.941366337239742279e-03,3.239999771118164062e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,6.758088245987892151e-03,3.129999923706054688e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.597831211984157562e-02,3.220000076293945312e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.190000000000000000e+05,7.459558546543121338e-02,3.090000152587890625e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+05,5.843631224706768990e-04,3.429999923706054688e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.210000000000000000e+05,3.232733607292175293e-01,3.370000076293945312e+01,4.708333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.405374869704246521e-02,3.030000114440917969e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.415280348737724125e-05,3.250000000000000000e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.952960133552551270e-01,2.909999847412109375e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.109631523489952087e-02,3.070000076293945312e+01,4.516666793823242188e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.934574246406555176e-01,3.279999923706054688e+01,4.500000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.336910235271557296e-17,3.430000305175781250e+01,4.691666793823242188e+01,1.000000000000000000e+02
1.280000000000000000e+05,3.730449543021263636e-12,3.259999847412109375e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.175811588764190674e-01,3.330000305175781250e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,3.271239548230213401e-14,3.390000152587890625e+01,4.875000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,7.997667789459228516e-02,3.390000152587890625e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,5.832109101211457869e-11,3.359999847412109375e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.994723788811825216e-06,3.450000000000000000e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.477189362049102783e-03,3.409999847412109375e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.007827498012870748e-13,3.240000152587890625e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.880165487527847290e-01,3.359999847412109375e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.160901784896850586e-01,3.349999618530273438e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.526877761534819911e-10,3.380000305175781250e+01,4.958333206176757812e+01,1.000000000000000000e+02
1.390000000000000000e+05,5.793000757694244385e-02,3.309999847412109375e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,5.050119161605834961e-01,3.420000457763671875e+01,4.741666412353515625e+01,1.000000000000000000e+02
1.410000000000000000e+05,4.334051609039306641e-01,3.379999923706054688e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.222418040037155151e-01,3.270000076293945312e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.430000000000000000e+05,7.520971819758415222e-03,3.400000000000000000e+01,4.866667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,3.119789835182018578e-05,3.429999923706054688e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.450000000000000000e+05,2.515849769115447998e-01,3.639999771118164062e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,3.768300265073776245e-02,3.450000000000000000e+01,4.775000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.969729363918304443e-01,3.790000152587890625e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.480000000000000000e+05,6.162379122542915866e-07,3.340000152587890625e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,5.355191845524132077e-09,3.250000000000000000e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,4.214362343191169202e-05,3.480000305175781250e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.241293251514434814e-01,3.800000000000000000e+01,4.991666793823242188e+01,1.000000000000000000e+02
1.520000000000000000e+05,3.613404557108879089e-02,3.250000000000000000e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.320409588515758514e-02,3.390000152587890625e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,5.112824030220508575e-03,3.200000000000000000e+01,4.875000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.579482634434970834e-11,3.430000305175781250e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.477098166942596436e-01,3.860000228881835938e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.865184533716800075e-17,3.509999847412109375e+01,4.766667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,4.762094616889953613e-01,3.529999923706054688e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.372549831867218018e-01,3.259999847412109375e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.671174347400665283e-01,3.279999923706054688e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.291884034872055054e-01,3.470000076293945312e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.070327591150999069e-02,3.440000152587890625e+01,4.700000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.076813876628875732e-01,3.590000152587890625e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.450066924095153809e+00,3.669999694824218750e+01,4.766666412353515625e+01,1.000000000000000000e+02
1.650000000000000000e+05,5.315802908967270923e-08,2.989999961853027344e+01,4.700000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,6.141617894172668457e-02,3.680000305175781250e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.670000000000000000e+05,7.497729370697925333e-08,3.680000305175781250e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.079633559333160520e-04,3.370000076293945312e+01,4.866666030883789062e+01,1.000000000000000000e+02
1.690000000000000000e+05,9.118354682868812233e-06,3.930000305175781250e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.087489522433315869e-06,3.450000000000000000e+01,4.866667175292968750e+01,1.000000000000000000e+02
1.710000000000000000e+05,6.737002955503612611e-09,3.340000152587890625e+01,4.941666412353515625e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.741944899436020933e-08,3.609999847412109375e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.733696564087949810e-08,3.159999847412109375e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.624050587415695190e-01,3.359999847412109375e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.750000000000000000e+05,9.991106390953063965e-02,3.529999923706054688e+01,4.850000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,8.502535521984100342e-02,3.409999847412109375e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.714762687683105469e-01,3.420000076293945312e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.233505711046746001e-06,3.390000152587890625e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.075620949268341064e-02,3.480000305175781250e+01,4.883333206176757812e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.630263566970825195e-01,3.520000076293945312e+01,5.066666030883789062e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.464468538761138916e-01,3.609999847412109375e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.002753857296635240e-30,3.709999465942382812e+01,5.066666412353515625e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.222548261284828186e-02,3.550000000000000000e+01,5.016667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,9.442354738712310791e-02,3.540000152587890625e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.192538291215896606e-01,3.700000000000000000e+01,4.941666412353515625e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.366093993186950684e-01,3.540000152587890625e+01,5.191666412353515625e+01,1.000000000000000000e+02
1.870000000000000000e+05,6.085475441068410873e-03,3.529999923706054688e+01,5.150000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.571131050586700439e-01,3.800000381469726562e+01,5.091667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.343013793230056763e-01,3.390000152587890625e+01,5.283333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.283913791179656982e-01,3.900000000000000000e+01,5.433333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.821939274668693542e-02,3.700000000000000000e+01,5.258333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,4.364190995693206787e-02,3.609999847412109375e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.930000000000000000e+05,9.570587426424026489e-02,3.460000228881835938e+01,5.341666793823242188e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.516841948032379150e-01,3.140000152587890625e+01,5.075000381469726562e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.425107121467590332e-01,3.590000152587890625e+01,5.375000381469726562e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.592088043689727783e-01,3.440000152587890625e+01,5.266666412353515625e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.268231471840408631e-06,3.530000305175781250e+01,5.158333206176757812e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.346374117223604117e-08,3.469999694824218750e+01,5.158333206176757812e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.394218802452087402e-01,3.330000305175781250e+01,4.883333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,6.069091334939002991e-02,3.870000076293945312e+01,5.358333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,3.801393859248491935e-06,3.840000152587890625e+01,5.241666412353515625e+01,1.000000000000000000e+02
2.020000000000000000e+05,3.299292572478407237e-08,3.639999771118164062e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.030000000000000000e+05,3.014949150383472443e-03,3.600000000000000000e+01,5.441666793823242188e+01,1.000000000000000000e+02
2.040000000000000000e+05,3.109088083874667063e-06,3.490000152587890625e+01,5.325000381469726562e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.689558710902929306e-03,3.800000000000000000e+01,5.241666412353515625e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.503280043601989746e-01,3.649999618530273438e+01,5.299999618530273438e+01,1.000000000000000000e+02
2.070000000000000000e+05,9.602623432874679565e-02,3.909999847412109375e+01,5.325000381469726562e+01,1.000000000000000000e+02
2.080000000000000000e+05,7.307750138352275826e-08,3.540000152587890625e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.133726004511117935e-03,3.550000000000000000e+01,5.258333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+05,9.936568915228614907e-16,3.150000000000000000e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,5.963030957900627982e-09,3.270000076293945312e+01,5.133333206176757812e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.383271533995866776e-03,3.500000000000000000e+01,5.399999618530273438e+01,1.000000000000000000e+02
2.130000000000000000e+05,4.459987934524178854e-09,3.490000152587890625e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.140000000000000000e+05,6.089244782924652100e-02,3.740000152587890625e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.150000000000000000e+05,7.057739421725273132e-03,3.480000305175781250e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.160000000000000000e+05,3.362117695360211655e-08,2.369999885559082031e+01,4.641666412353515625e+01,1.000000000000000000e+02
2.170000000000000000e+05,3.373608589172363281e-01,3.409999847412109375e+01,5.250000381469726562e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.100474600335132891e-09,3.430000305175781250e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.486152647587005049e-06,3.509999847412109375e+01,5.783333206176757812e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.839779181060489321e-12,3.579999923706054688e+01,5.500000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.196665465831756592e-01,3.619999694824218750e+01,5.366666793823242188e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.709698736667633057e-01,3.609999847412109375e+01,5.366666793823242188e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.188915461301803589e-02,3.960000228881835938e+01,5.383333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,8.342561841345741414e-07,3.759999847412109375e+01,5.533333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,5.656331405043601990e-02,3.790000152587890625e+01,5.600000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,7.509725168347358704e-03,3.570000076293945312e+01,5.741667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.129309810698032379e-03,3.659999847412109375e+01,5.641666793823242188e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.518510520458221436e-01,3.459999847412109375e+01,5.716666412353515625e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.975251436233520508e-01,3.530000305175781250e+01,5.508333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,6.338229775428771973e-02,3.319999694824218750e+01,5.691666412353515625e+01,1.000000000000000000e+02
2.310000000000000000e+05,9.909760951995849609e-02,3.070000076293945312e+01,5.400000381469726562e+01,1.000000000000000000e+02
2.320000000000000000e+05,2.123402786935457698e-09,3.140000152587890625e+01,5.658333206176757812e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.126514654606580734e-02,3.559999847412109375e+01,5.533333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,4.446157254278659821e-05,3.360000228881835938e+01,5.691666412353515625e+01,1.000000000000000000e+02
2.350000000000000000e+05,7.935922592878341675e-03,3.609999847412109375e+01,5.766666412353515625e+01,1.000000000000000000e+02
2.360000000000000000e+05,3.490684628486633301e-01,3.440000152587890625e+01,5.650000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,8.398116379976272583e-02,3.570000076293945312e+01,5.958333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,7.056831382215023041e-04,3.590000152587890625e+01,5.733333206176757812e+01,1.000000000000000000e+02
2.390000000000000000e+05,7.135106786027284528e-23,3.800000000000000000e+01,5.825000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,7.142970710992813110e-02,3.490000152587890625e+01,5.600000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,9.468575939536094666e-03,3.770000076293945312e+01,6.066666793823242188e+01,1.000000000000000000e+02
2.420000000000000000e+05,5.764686688780784607e-02,3.979999542236328125e+01,6.091666793823242188e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.656929063959978521e-05,3.690000152587890625e+01,6.049999618530273438e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.391808720858534798e-06,3.509999847412109375e+01,5.949999618530273438e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.346266865730285645e-01,3.349999618530273438e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.441261701984331012e-06,3.520000076293945312e+01,5.908333206176757812e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.551256515085697174e-03,3.870000076293945312e+01,5.633333206176757812e+01,1.000000000000000000e+02
2.480000000000000000e+05,3.335966392015166093e-09,3.879999923706054688e+01,5.949999618530273438e+01,1.000000000000000000e+02
2.490000000000000000e+05,6.952239573001861572e-02,3.800000000000000000e+01,5.983333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.652562003633453306e-28,3.300000000000000000e+01,4.299999618530273438e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.653613686561584473e-01,2.850000000000000000e+01,4.666666793823242188e+01,1.000000000000000000e+02
2.520000000000000000e+05,4.519642591476440430e-01,3.110000228881835938e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.545651957392692566e-02,3.609999847412109375e+01,5.850000381469726562e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.983104050159454346e-01,3.720000076293945312e+01,5.908333206176757812e+01,1.000000000000000000e+02
2.550000000000000000e+05,4.139280319213867188e-02,3.700000000000000000e+01,5.783333206176757812e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.843673527240753174e-01,3.670000076293945312e+01,5.883333206176757812e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.067891344428062439e-02,3.070000076293945312e+01,6.041666793823242188e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.001467183232307434e-01,3.820000076293945312e+01,6.116666793823242188e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.077142059803009033e-01,3.969999694824218750e+01,6.108332824707031250e+01,1.000000000000000000e+02
2.600000000000000000e+05,7.745147740934044123e-06,3.779999923706054688e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.163736789952963591e-04,3.909999847412109375e+01,5.866666412353515625e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.155068576335906982e-01,3.420000076293945312e+01,5.866666412353515625e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.984836853807792068e-05,3.630000305175781250e+01,5.916666412353515625e+01,1.000000000000000000e+02
2.640000000000000000e+05,7.427984476089477539e-02,3.959999847412109375e+01,6.158332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,9.501144289970397949e-03,3.420000076293945312e+01,5.933333206176757812e+01,1.000000000000000000e+02
2.660000000000000000e+05,3.651780188083648682e-01,3.470000076293945312e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.840679794549942017e-01,3.769999694824218750e+01,6.175000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.658065557479858398e-01,3.790000152587890625e+01,5.950000381469726562e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.135867327451705933e-01,3.509999847412109375e+01,5.750000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,8.817033858576905914e-08,4.010000228881835938e+01,5.825000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,5.888576879442553036e-07,3.740000152587890625e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,6.652081012725830078e-02,4.060000228881835938e+01,6.116666793823242188e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.164558852906338871e-05,3.790000152587890625e+01,6.141666793823242188e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.824884423602291861e-11,3.479999923706054688e+01,5.741666412353515625e+01,1.000000000000000000e+02
2.750000000000000000e+05,5.876306295394897461e-01,3.780000305175781250e+01,6.008333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.453686615526805781e-10,3.969999694824218750e+01,6.125000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,6.973852217197418213e-02,3.850000000000000000e+01,6.075000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.296227345574777701e-11,2.149999809265136719e+01,2.533333015441894531e+01,1.000000000000000000e+02
2.790000000000000000e+05,3.184562921524047852e-01,3.979999542236328125e+01,6.283333206176757812e+01,1.000000000000000000e+02
2.800000000000000000e+05,2.441377611830830574e-03,3.870000076293945312e+01,5.700000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,4.306094720959663391e-02,3.840000152587890625e+01,6.008332824707031250e+01,1.000000000000000000e+02
2.820000000000000000e+05,4.633410871028900146e-01,4.479999923706054688e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.830000000000000000e+05,7.653804123401641846e-02,4.020000076293945312e+01,5.975000381469726562e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.333859860897064209e-01,3.930000305175781250e+01,6.041666793823242188e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.495467290282249451e-02,3.370000076293945312e+01,6.033332824707031250e+01,1.000000000000000000e+02
2.860000000000000000e+05,4.549921676516532898e-02,3.919999694824218750e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.870000000000000000e+05,8.756870031356811523e-02,3.720000076293945312e+01,5.974999618530273438e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.670229136943817139e-01,3.669999694824218750e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.890000000000000000e+05,5.614282054011709988e-05,3.880000305175781250e+01,6.358333206176757812e+01,1.000000000000000000e+02
2.900000000000000000e+05,3.543781349435448647e-05,3.700000000000000000e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.205779262818396091e-03,3.700000000000000000e+01,5.999999618530273438e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.995196271309396252e-06,3.920000076293945312e+01,5.983332824707031250e+01,1.000000000000000000e+02
2.930000000000000000e+05,5.417168140411376953e-04,3.859999847412109375e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,6.020651642166252593e-13,3.840000152587890625e+01,5.908333587646484375e+01,1.000000000000000000e+02
2.950000000000000000e+05,4.013409316539764404e-01,3.709999465942382812e+01,5.941666412353515625e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.744230508804321289e+00,3.990000152587890625e+01,6.141666793823242188e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.421348154544830322e-01,3.859999847412109375e+01,5.958333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.356183826923370361e-01,3.909999847412109375e+01,5.933333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.894865861580297517e-15,2.800000000000000000e+01,5.333332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,2.182327278887896682e-07,3.909999847412109375e+01,5.791666412353515625e+01,1.000000000000000000e+02
3.010000000000000000e+05,6.183097362518310547e-01,3.570000076293945312e+01,6.016666793823242188e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.750464439392089844e-02,3.659999847412109375e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.030000000000000000e+05,2.445231378078460693e-01,3.990000152587890625e+01,5.783333206176757812e+01,1.000000000000000000e+02
3.040000000000000000e+05,6.076611950993537903e-02,4.009999465942382812e+01,6.141666793823242188e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.590580305922296577e-16,2.759999847412109375e+01,5.150000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,4.671291634440422058e-02,3.840000152587890625e+01,6.066666793823242188e+01,1.000000000000000000e+02
3.070000000000000000e+05,6.062420457601547241e-02,3.850000000000000000e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.080000000000000000e+05,6.099191978137241676e-06,2.439999961853027344e+01,4.633333206176757812e+01,1.000000000000000000e+02
3.090000000000000000e+05,5.413839221000671387e-02,3.999999618530273438e+01,5.991666793823242188e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.943930387496948242e-01,3.679999542236328125e+01,5.933333206176757812e+01,1.000000000000000000e+02
3.110000000000000000e+05,9.745005518198013306e-02,3.829999923706054688e+01,5.950000381469726562e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.248173356056213379e-01,3.920000076293945312e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.130000000000000000e+05,1.285999920219182968e-02,4.130000305175781250e+01,5.933333206176757812e+01,1.000000000000000000e+02
3.140000000000000000e+05,6.249526143074035645e-02,3.840000152587890625e+01,6.041666793823242188e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.592327356338500977e-01,3.960000228881835938e+01,5.766666412353515625e+01,1.000000000000000000e+02
3.160000000000000000e+05,2.019093185663223267e-01,3.939999771118164062e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.458017133176326752e-02,3.850000000000000000e+01,5.933333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,3.266799077391624451e-02,3.779999923706054688e+01,5.825000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.565980255603790283e-01,3.809999847412109375e+01,5.783333206176757812e+01,1.000000000000000000e+02
3.200000000000000000e+05,6.259902380406856537e-03,3.300000000000000000e+01,4.758333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,4.956835508346557617e-02,3.999999618530273438e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.220000000000000000e+05,3.006904572248458862e-02,3.920000076293945312e+01,6.033333587646484375e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.083951145410537720e-01,4.040000152587890625e+01,6.033332824707031250e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.033952683210372925e-01,3.840000152587890625e+01,6.091666412353515625e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.591087496812583879e-11,3.529999923706054688e+01,5.908333587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,4.222802072763442993e-02,3.800000000000000000e+01,5.966666793823242188e+01,1.000000000000000000e+02
3.270000000000000000e+05,8.536018431186676025e-04,3.629999923706054688e+01,5.633333206176757812e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.907065699275790394e-08,3.579999923706054688e+01,5.791666412353515625e+01,1.000000000000000000e+02
3.290000000000000000e+05,6.135108421290169645e-09,3.740000152587890625e+01,5.874999618530273438e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.288189589977264404e-01,3.729999923706054688e+01,6.049999618530273438e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.143124043941497803e-01,4.040000152587890625e+01,5.700000000000000000e+01,1.000000000000000000e+02
3.320000000000000000e+05,3.690218329429626465e-01,3.639999771118164062e+01,6.125000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.715480387210845947e-01,3.609999847412109375e+01,6.016666793823242188e+01,1.000000000000000000e+02
3.340000000000000000e+05,2.530098718125373125e-04,2.839999771118164062e+01,5.500000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.122031108025112189e-06,3.669999694824218750e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.614913068711757660e-03,3.760000228881835938e+01,5.991666793823242188e+01,1.000000000000000000e+02
3.370000000000000000e+05,4.758336842060089111e-01,3.890000152587890625e+01,5.675000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.470763683319091797e-01,3.870000076293945312e+01,5.958333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.123633325099945068e-01,3.880000305175781250e+01,6.058333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,7.983132451772689819e-02,3.780000305175781250e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.341951213919718000e-14,3.859999847412109375e+01,6.508332824707031250e+01,1.000000000000000000e+02
3.420000000000000000e+05,5.786807090044021606e-02,3.700000000000000000e+01,5.966666793823242188e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.795187642983364640e-08,3.969999694824218750e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.603595021355431527e-06,4.050000000000000000e+01,5.974999618530273438e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.176369860768318176e-01,3.609999847412109375e+01,5.916666412353515625e+01,1.000000000000000000e+02
3.460000000000000000e+05,9.782679378986358643e-02,3.690000152587890625e+01,6.033333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,4.257133603096008301e-02,4.040000152587890625e+01,5.791666412353515625e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.468462699719905553e-40,4.129999923706054688e+01,6.183332824707031250e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.406210940331220627e-02,3.820000076293945312e+01,6.016666412353515625e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.827101732487790287e-05,3.879999923706054688e+01,5.874999618530273438e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.187735646963119507e-01,3.840000152587890625e+01,6.216666793823242188e+01,1.000000000000000000e+02
3.520000000000000000e+05,9.726234711706638336e-04,4.109999847412109375e+01,5.866666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.501735299825668335e-01,4.009999465942382812e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.021666539600118995e-04,3.059999847412109375e+01,5.191666412353515625e+01,1.000000000000000000e+02
3.550000000000000000e+05,5.467449756824116491e-11,3.729999923706054688e+01,5.883333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.300147026777267456e-01,4.090000152587890625e+01,6.058333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,5.452123284339904785e-01,3.869999694824218750e+01,5.858333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,5.164109915494918823e-02,3.980000305175781250e+01,6.041666793823242188e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.396976560354232788e-01,3.770000076293945312e+01,5.933333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.021708488464355469e-01,4.129999923706054688e+01,5.866666412353515625e+01,1.000000000000000000e+02
3.610000000000000000e+05,3.549746085669635594e-32,3.870000076293945312e+01,5.966666412353515625e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.500923459210907529e-13,3.830000305175781250e+01,5.991666793823242188e+01,1.000000000000000000e+02
3.630000000000000000e+05,3.004400452922585674e-15,4.259999847412109375e+01,6.066666793823242188e+01,1.000000000000000000e+02
3.640000000000000000e+05,4.807297140359878540e-02,4.030000305175781250e+01,5.816666412353515625e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.953472733497619629e-01,3.660000228881835938e+01,6.000000381469726562e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.955602429466352987e-11,3.880000305175781250e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.670000000000000000e+05,9.703453542897477746e-07,3.820000076293945312e+01,6.066666793823242188e+01,1.000000000000000000e+02
3.680000000000000000e+05,3.764773532748222351e-02,3.930000305175781250e+01,5.941666412353515625e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.566758241504430771e-04,3.909999847412109375e+01,5.408333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,3.436568891629576683e-03,3.870000076293945312e+01,5.516666793823242188e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.515369696392099286e-08,3.990000152587890625e+01,5.849999618530273438e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.144248396158218384e-01,4.020000076293945312e+01,6.125000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.463816016912460327e-01,3.950000000000000000e+01,5.966666793823242188e+01,1.000000000000000000e+02
3.740000000000000000e+05,6.085106730461120605e-01,4.409999847412109375e+01,6.125000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,7.132113069019396789e-07,3.710000228881835938e+01,5.658333206176757812e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.328406035900115967e-01,4.119999694824218750e+01,6.074999618530273438e+01,1.000000000000000000e+02
3.770000000000000000e+05,7.812500000000000000e-02,3.140000152587890625e+01,3.366666793823242188e+01,1.000000000000000000e+02
3.780000000000000000e+05,6.682366802124306560e-06,4.050000000000000000e+01,5.616666030883789062e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.808915615081787109e-01,4.030000305175781250e+01,6.133332824707031250e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.087883263826370239e-01,4.050000000000000000e+01,5.933333206176757812e+01,1.000000000000000000e+02
3.810000000000000000e+05,6.321825367194833234e-06,3.679999542236328125e+01,6.058332824707031250e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.489456892013549805e-01,4.100000000000000000e+01,6.258333206176757812e+01,1.000000000000000000e+02
3.830000000000000000e+05,2.306095418791453966e-12,3.790000152587890625e+01,5.816666412353515625e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.001710072159767151e-01,3.879999923706054688e+01,5.866666412353515625e+01,1.000000000000000000e+02
3.850000000000000000e+05,6.602481007575988770e-02,3.859999847412109375e+01,6.158332824707031250e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.581611439585685730e-02,3.709999465942382812e+01,5.991666412353515625e+01,1.000000000000000000e+02
3.870000000000000000e+05,8.994127856567502022e-04,4.059999847412109375e+01,5.783333206176757812e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.318437625741353258e-06,4.190000152587890625e+01,6.108332824707031250e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.414022310404106975e-04,3.770000076293945312e+01,6.008332824707031250e+01,1.000000000000000000e+02
3.900000000000000000e+05,5.987315135867754545e-13,3.720000076293945312e+01,5.558333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.642492134124040604e-04,3.840000152587890625e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.920000000000000000e+05,5.438622459769248962e-02,4.229999923706054688e+01,5.833333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.001182436943054199e-01,3.860000228881835938e+01,5.933333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.462351381778717041e-01,3.969999694824218750e+01,6.049999618530273438e+01,1.000000000000000000e+02
3.950000000000000000e+05,7.098887699896749837e-09,4.090000152587890625e+01,6.100000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,7.866342365741729736e-02,3.970000457763671875e+01,5.800000000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.236679218709468842e-02,3.920000076293945312e+01,6.049999618530273438e+01,1.000000000000000000e+02
3.980000000000000000e+05,8.832372725009918213e-02,4.040000152587890625e+01,5.791666412353515625e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.223100215196609497e-01,3.959999847412109375e+01,6.033333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,5.674481857568025589e-03,4.280000305175781250e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.520782947540283203e-01,3.029999732971191406e+01,3.400000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.697070531189856210e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.030000000000000000e+05,1.715988060458241241e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.040000000000000000e+05,1.814919732039573326e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.050000000000000000e+05,1.593962990184836170e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.060000000000000000e+05,1.650309201435337064e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.070000000000000000e+05,3.360664145920024328e-33,2.000000029802322388e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.080000000000000000e+05,1.523561755337157360e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.090000000000000000e+05,1.561004450303916472e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+05,1.559911437501743115e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.110000000000000000e+05,1.779550958800014943e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.120000000000000000e+05,1.838797857871668209e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.130000000000000000e+05,1.829170937421756715e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.140000000000000000e+05,4.128625049579531813e-29,2.000000029802322388e-01,5.833333730697631836e-01,1.000000000000000000e+02
4.150000000000000000e+05,1.748133847229852544e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.160000000000000000e+05,1.594439431662706608e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.170000000000000000e+05,1.787888684662747604e-40,2.000000029802322388e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.180000000000000000e+05,1.483064229718170147e-40,2.000000029802322388e-01,6.666666865348815918e-01,1.000000000000000000e+02
4.190000000000000000e+05,1.769797921488314216e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.200000000000000000e+05,1.752099521883891776e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.210000000000000000e+05,1.545884439873851696e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.220000000000000000e+05,1.750347898803485755e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.230000000000000000e+05,1.244002711704356355e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.240000000000000000e+05,1.784021100901211109e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.250000000000000000e+05,1.714993138548570620e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.260000000000000000e+05,1.791377917838916399e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.270000000000000000e+05,1.774744505067380820e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.280000000000000000e+05,1.673276483265620816e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.290000000000000000e+05,1.357199601652515078e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.300000000000000000e+05,1.792512969595019501e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.310000000000000000e+05,3.521791654512730774e-32,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.320000000000000000e+05,1.776341985316711112e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.330000000000000000e+05,1.604192468974407335e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.340000000000000000e+05,1.620797855776656417e-40,2.000000029802322388e-01,1.249999880790710449e+00,1.000000000000000000e+02
4.350000000000000000e+05,1.692320129395795080e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.360000000000000000e+05,1.842076896278188281e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.370000000000000000e+05,1.733097914707647257e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.380000000000000000e+05,1.685201533197025009e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.390000000000000000e+05,1.802840539277093403e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.400000000000000000e+05,1.697336777898077925e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.410000000000000000e+05,1.828904690713535000e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.420000000000000000e+05,2.192716804513865632e-39,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.430000000000000000e+05,1.820679068727948324e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.440000000000000000e+05,1.736152745359875358e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.450000000000000000e+05,1.508637926692098059e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.460000000000000000e+05,1.739249614966033204e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.470000000000000000e+05,9.468559710458145700e-39,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.480000000000000000e+05,1.741982146971466597e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.490000000000000000e+05,1.776285933378138119e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.500000000000000000e+05,1.837172351653051421e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.510000000000000000e+05,1.654429018920452027e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.520000000000000000e+05,1.736587147883816051e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.530000000000000000e+05,1.830137833362140839e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.540000000000000000e+05,1.813910797145259457e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.550000000000000000e+05,1.817988575676444675e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.560000000000000000e+05,1.779480893876798702e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.570000000000000000e+05,1.783068217945470234e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.580000000000000000e+05,1.621666660824537803e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.590000000000000000e+05,1.797921981667313295e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.600000000000000000e+05,1.709906425123071534e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.610000000000000000e+05,1.645754981426281409e-40,2.000000029802322388e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.620000000000000000e+05,1.768578791824351625e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.630000000000000000e+05,1.593416483783749491e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.640000000000000000e+05,1.872106722368669110e-40,1.000000014901161194e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.650000000000000000e+05,1.814905719054930078e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.660000000000000000e+05,1.858331958464356159e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.670000000000000000e+05,1.829128898467826971e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.680000000000000000e+05,1.691423298378627197e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.690000000000000000e+05,1.757116170386174622e-40,1.000000014901161194e-01,3.333333432674407959e-01,1.000000000000000000e+02
4.700000000000000000e+05,1.047785843566321374e-34,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.710000000000000000e+05,1.776412050239927353e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.720000000000000000e+05,1.793409800612187384e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.730000000000000000e+05,1.762889520059192868e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.740000000000000000e+05,1.635147152051342544e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.750000000000000000e+05,1.821617938699045951e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.760000000000000000e+05,1.143207313165472263e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.770000000000000000e+05,1.815522290379232997e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.780000000000000000e+05,1.517956561479858092e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.790000000000000000e+05,1.698415777715608034e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.800000000000000000e+05,1.677340248812162786e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.810000000000000000e+05,1.794895176984371690e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.820000000000000000e+05,1.845440012592567842e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.830000000000000000e+05,1.442440587237393700e-40,3.000000119209289551e-01,7.500000000000000000e-01,1.000000000000000000e+02
4.840000000000000000e+05,1.833669105492239378e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.850000000000000000e+05,2.943819787884289206e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.860000000000000000e+05,1.683772208763413696e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.870000000000000000e+05,1.825667691260944673e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.880000000000000000e+05,1.680815469003688332e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.890000000000000000e+05,1.856272049721798678e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.900000000000000000e+05,1.595266197756658250e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.910000000000000000e+05,1.863306568012709259e-40,1.000000014901161194e-01,2.500000000000000000e-01,1.000000000000000000e+02
4.920000000000000000e+05,1.796394566341199244e-40,2.000000029802322388e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.930000000000000000e+05,1.653910538488651844e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.940000000000000000e+05,1.821758068545478433e-40,1.000000014901161194e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.950000000000000000e+05,1.663971861462504031e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.960000000000000000e+05,1.830558222901438284e-40,2.000000029802322388e-01,5.000000000000000000e-01,1.000000000000000000e+02
4.970000000000000000e+05,1.781568828588642679e-40,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+02
4.980000000000000000e+05,1.851773881651316015e-40,1.000000014901161194e-01,1.000000000000000000e+00,1.000000000000000000e+02
4.990000000000000000e+05,1.744336328391532290e-40,1.000000014901161194e-01,5.000000000000000000e-01,1.000000000000000000e+02


==> data/benchmarks/cpu_benchmarks_1.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
3.000000000000000000e+00,3.068628975763983829e-04,3.102373581454490525e-04,3.459108504258828179e-04,6.024154147183123425e-04,8.639816942907471481e-05
4.000000000000000000e+00,3.116594612906088387e-04,3.150876997096929916e-04,3.599387623544316665e-04,6.159089399297954263e-04,9.014473562877226226e-05
5.000000000000000000e+00,3.882889088556458869e-04,3.927361043308684094e-04,4.446555816643272901e-04,7.929668909055180700e-04,8.839697289042219397e-05
6.000000000000000000e+00,4.372819677914127406e-04,4.479175058617589360e-04,4.604992042108539121e-04,6.574814182074208580e-04,9.097376556476644504e-05
7.000000000000000000e+00,4.217176718576368002e-04,4.104964949679376163e-04,4.604903539376599192e-04,7.424122660475347170e-04,1.060718570747652933e-04
8.000000000000000000e+00,4.429550538067826820e-04,4.303007339087296839e-04,5.108151477515884917e-04,9.367978620515265802e-04,1.220311512142516620e-04
9.000000000000000000e+00,4.237700727139208389e-04,4.149858333195360276e-04,4.966374494787403285e-04,8.630995280265870654e-04,1.131634810193981824e-04
1.000000000000000000e+01,3.833413695441170829e-04,4.337036096659998858e-04,5.288030279029736587e-04,9.299443569775791554e-04,1.096995606902748295e-04
1.100000000000000000e+01,4.436752296590254496e-04,4.587237592339599005e-04,5.638551101775581996e-04,1.061737761981930775e-03,1.221713035642876322e-04
1.200000000000000000e+01,4.059575673477442271e-04,4.179773293110877709e-04,5.171991395716536927e-04,1.068353305231038546e-03,1.151843644211347485e-04
1.300000000000000000e+01,5.055114175931801337e-04,4.906856418490680716e-04,5.903993828435157021e-04,1.282022021559596839e-03,1.161676048527914294e-04
1.400000000000000000e+01,5.618944490796863719e-04,5.734571641318440566e-04,6.869897708028374021e-04,1.403719624437693063e-03,1.250730080333481160e-04
1.500000000000000000e+01,4.746155210786604265e-04,4.817293832559135726e-04,6.118931185899003419e-04,1.336815603059568307e-03,1.197938977654259749e-04
1.600000000000000000e+01,5.637369772136610222e-04,5.629150215879365031e-04,7.292702575167432427e-04,1.416488307769343683e-03,1.342950607126113037e-04
1.700000000000000000e+01,5.321943554076521412e-04,5.316378842867423068e-04,6.837485798476596608e-04,1.424658262738237287e-03,1.315444975013157374e-04
1.800000000000000000e+01,5.008190635864074106e-04,5.067891157198963414e-04,6.251230128140638272e-04,1.222923069721062799e-03,1.203582078316997416e-04
1.900000000000000000e+01,4.958425404388219770e-04,5.380333730111790634e-04,6.809647693794215490e-04,1.247025452488742352e-03,1.152704751121442876e-04
2.000000000000000000e+01,5.023594224280844480e-04,4.970827656141150021e-04,6.017157258445097762e-04,1.112348126412169777e-03,1.212274387055159761e-04
2.100000000000000000e+01,5.860165484418166683e-04,5.888355140534211503e-04,7.625271771556710321e-04,1.533116200064194110e-03,1.279328876611921710e-04
2.200000000000000000e+01,5.413111127311691752e-04,5.351953764285489502e-04,6.730363618280535334e-04,1.239505777446278699e-03,1.246136545494664477e-04
2.300000000000000000e+01,5.474766324540334544e-04,5.481791943778819383e-04,6.914316691106533325e-04,1.292639541067231975e-03,1.230190668016879426e-04
2.400000000000000000e+01,5.053736634124236706e-04,5.295355105099588825e-04,6.573937558753511741e-04,1.500219957858072491e-03,1.301056357497925339e-04
2.500000000000000000e+01,4.952222428446735386e-04,4.567006840299914910e-04,6.018865228135837023e-04,1.169841486754843920e-03,1.104093117644411602e-04
2.600000000000000000e+01,5.818911221776423143e-04,5.791837429627776047e-04,7.093501089918260658e-04,1.494111161839724138e-03,1.423228431153568375e-04
2.700000000000000000e+01,5.252637020578341653e-04,5.360875215572638271e-04,7.379931999116837171e-04,1.459258951253806580e-03,1.268459597096911621e-04
2.800000000000000000e+01,5.222695770596833594e-04,5.227395944503416365e-04,7.407434826211323816e-04,1.515855631226797158e-03,1.483275949019209291e-04
2.900000000000000000e+01,7.230659497611683154e-04,6.295008841903865573e-04,7.948316936958617872e-04,1.576522951969222758e-03,1.386139154100202967e-04
3.000000000000000000e+01,5.566929558773729301e-04,5.401382960509200099e-04,6.954892310388125203e-04,1.398105691040079724e-03,1.243406008003928264e-04
3.100000000000000000e+01,6.228142191414787979e-04,6.204542947847845741e-04,7.665009205489436419e-04,1.536628519001949009e-03,1.456330298521476836e-04
3.200000000000000000e+01,6.481314005116776749e-04,6.076830511294594199e-04,7.533370218800319396e-04,1.514106071441866834e-03,1.371223123030046844e-04
3.300000000000000000e+01,4.909677055064141709e-04,5.053683118577199495e-04,7.259262541430706308e-04,1.725200852350476958e-03,1.905340420512343367e-04
3.400000000000000000e+01,5.970544864630478697e-04,5.964695974299586648e-04,7.773504217222290810e-04,1.692414312650343923e-03,1.871690784047109427e-04
3.500000000000000000e+01,5.690550590899013262e-04,5.476976791961307451e-04,7.556499730230175748e-04,1.651335566130876422e-03,1.985270278567064894e-04
3.600000000000000000e+01,6.077081271849942967e-04,6.310428467948032841e-04,8.203814070697336251e-04,1.860923177014729918e-03,2.236145216527059938e-04
3.700000000000000000e+01,6.800922053134335517e-04,6.857650365996440693e-04,8.717120077752042728e-04,1.738070725253783224e-03,1.960250796403852232e-04
3.800000000000000000e+01,6.099845162250511427e-04,6.060466812965127539e-04,7.474527872864633561e-04,1.832166938023874593e-03,2.021592372555113936e-04
3.900000000000000000e+01,5.957594208563456086e-04,6.069429533436916050e-04,7.467036391713745020e-04,1.742183643825895387e-03,2.132921810731446953e-04
4.000000000000000000e+01,5.821408293529867651e-04,6.475545145036112112e-04,8.506736632611626046e-04,1.901314978322215859e-03,2.105943420817517971e-04
4.100000000000000000e+01,5.422904412862697464e-04,5.172164981583288537e-04,7.073222237134662920e-04,1.747029661394966125e-03,2.331311188702423452e-04
4.200000000000000000e+01,6.733580042493474962e-04,7.338236898705522695e-04,8.845029785912425545e-04,1.906928512424676050e-03,2.136890662591094526e-04
4.300000000000000000e+01,5.734294413270878046e-04,6.374560160057236597e-04,8.273685786342997468e-04,1.972244745842388885e-03,2.394329771036323871e-04
4.400000000000000000e+01,5.739144920368007561e-04,6.126591974146625152e-04,7.772673911801706095e-04,1.838901107701531278e-03,2.228312032683572191e-04
4.500000000000000000e+01,6.320806757525249337e-04,6.687213239217978554e-04,8.435007978331423911e-04,2.034828393377080720e-03,2.417940205337742077e-04
4.600000000000000000e+01,7.182768445634301561e-04,7.057162908110065731e-04,8.579123966991328070e-04,1.892530706524479236e-03,2.302136237716204288e-04
4.700000000000000000e+01,6.903894515121121152e-04,7.540594553115128424e-04,9.557560908646291773e-04,2.154426368985994187e-03,2.267046100735623231e-04
4.800000000000000000e+01,7.458976554184778771e-04,7.225051101768558337e-04,8.716883494603129209e-04,1.988297624430992571e-03,2.341991886040797129e-04
4.900000000000000000e+01,6.087308591496755914e-04,6.291269686155698390e-04,7.990194550813092128e-04,1.979796061293070258e-03,2.317393942471556313e-04
5.000000000000000000e+01,6.528530338785327970e-04,6.863474227433991178e-04,8.592884170007891948e-04,2.144493768665831426e-03,2.374006435808509625e-04
5.100000000000000000e+01,6.235448621279959108e-04,6.670174006851286317e-04,8.255099981107623212e-04,1.887106751679398352e-03,2.266238613560932647e-04
5.200000000000000000e+01,6.205327928150000932e-04,6.892247460512277400e-04,9.117202102744177564e-04,2.317481756074905083e-03,2.662939413367504306e-04
5.300000000000000000e+01,7.973054534406401762e-04,8.114587603996152717e-04,9.861032130681754090e-04,2.318451406482684770e-03,2.580420258839149052e-04
5.400000000000000000e+01,8.075131517265357866e-04,8.307610292287011212e-04,9.213397091275380172e-04,2.185067419807559547e-03,2.415831518651767866e-04
5.500000000000000000e+01,6.249304838778558559e-04,6.726869221227909160e-04,8.845557197247206618e-04,2.210823048244852339e-03,2.497796755994076304e-04
5.600000000000000000e+01,7.480025887221378785e-04,8.207289705624423249e-04,1.008154170112296249e-03,2.517063956411134257e-03,2.805695664541128808e-04
5.700000000000000000e+01,7.740558492645207428e-04,8.030783723777264573e-04,9.852621511954751804e-04,2.421534549308601136e-03,2.715484859310185505e-04
5.800000000000000000e+01,6.624656680478005575e-04,6.985929605358424293e-04,9.220347883560212673e-04,2.126963887609668868e-03,2.567356734706706845e-04
5.900000000000000000e+01,6.753277773362545899e-04,6.995306717504890751e-04,9.156857801922125509e-04,2.284020236507958938e-03,2.616157334320762837e-04
6.000000000000000000e+01,6.654578878037033240e-04,7.055695914416339155e-04,8.806970286437024826e-04,2.128225910088942657e-03,2.595198251996494367e-04
6.100000000000000000e+01,7.633255915311860408e-04,8.553967555465521013e-04,1.070873488479690038e-03,2.665538296856775555e-03,2.978269605313022873e-04
6.200000000000000000e+01,6.847357631525506031e-04,7.581305318468488765e-04,9.896365677303940647e-04,2.374366881524431726e-03,2.713464295989031637e-04
6.300000000000000000e+01,7.445461758574570786e-04,8.193256614732880158e-04,1.011149521758332968e-03,2.452354934596379793e-03,2.726863885285898460e-04
6.400000000000000000e+01,7.932970082227777013e-04,8.031969363931108904e-04,1.014859058945148792e-03,2.550619097253729872e-03,3.136862901506642150e-04
6.500000000000000000e+01,6.585051231863986746e-04,6.801278682011316357e-04,8.649711847552802712e-04,2.339623485868669393e-03,2.801741064798102710e-04
6.600000000000000000e+01,7.299417222000576877e-04,8.366260290974853082e-04,1.105086985495130729e-03,2.737482313053928116e-03,3.093059833403318578e-04
6.700000000000000000e+01,6.712131313236785338e-04,7.018607241708585930e-04,9.985151000362487653e-04,2.691669488474560546e-03,3.269262806559535624e-04
6.800000000000000000e+01,7.396125636797347847e-04,7.580694324721532450e-04,9.535298551576229346e-04,2.429588885905104804e-03,2.972698728639183133e-04
6.900000000000000000e+01,7.052604818468569906e-04,7.204387406652260940e-04,8.907511840249449780e-04,2.082583981822175474e-03,2.553487551898191220e-04
7.000000000000000000e+01,6.705206573541674887e-04,6.946069469703139692e-04,9.234989151699535184e-04,2.541801637266152825e-03,2.995151240364758954e-04
7.100000000000000000e+01,8.672795653420810802e-04,8.171650096957039974e-04,1.021104846839305169e-03,2.620610904434440749e-03,2.995611442768547324e-04
7.200000000000000000e+01,7.530498108577115884e-04,7.633425604283166797e-04,9.890211269936166616e-04,2.662657638857509994e-03,3.081986387689886371e-04
7.300000000000000000e+01,7.097386060120257313e-04,7.572407174901747565e-04,9.353248488520610887e-04,2.794956983303541372e-03,3.460025332050299727e-04
7.400000000000000000e+01,7.691568108013598689e-04,7.726015688011622423e-04,1.026342166314965889e-03,2.771071462003913376e-03,3.336239193553670228e-04


==> data/benchmarks/cpu_benchmarks_2.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
2.000000000000000000e+00,7.090930987033061033e-04,9.897113511355460930e-04,2.903500527193370821e-03,1.934927407577300904e-02,8.981517234268333036e-05
5.000000000000000000e+00,7.401612780597393269e-04,1.437144258099474960e-03,3.951950464073369224e-03,4.016928811698951968e-02,1.442109366540431212e-04
6.000000000000000000e+00,6.168497017185602550e-04,1.236489132075803323e-03,4.283499250055423924e-03,4.481376535716533049e-02,1.462807474391800903e-04
7.000000000000000000e+00,7.007615123679433690e-04,1.415591218327029530e-03,4.289458587941504843e-03,4.458347940015634780e-02,1.554863715934571850e-04
8.000000000000000000e+00,6.596395463670238395e-04,1.506016152918609628e-03,5.963217091217413654e-03,6.230459680937572992e-02,1.749702288400339044e-04
9.000000000000000000e+00,6.924909105940829169e-04,1.485960309666192573e-03,5.547659636713732877e-03,6.678719258599193076e-02,1.767659761691222936e-04
1.000000000000000000e+01,6.789606866395015957e-04,1.447687010845099794e-03,5.981527062207793108e-03,7.603375857942375193e-02,1.847656548974578887e-04
1.100000000000000000e+01,6.150812132850876860e-04,1.313178508261140989e-03,5.559046473603562397e-03,7.032366923078717247e-02,1.651266903931086533e-04
1.200000000000000000e+01,6.970199215709634239e-04,1.789869397427659714e-03,9.029476022633466104e-03,1.039944134699816586e-01,2.660510205478845789e-04
1.300000000000000000e+01,7.055649706146921310e-04,1.599820210596330367e-03,7.477429149216082045e-03,9.927544020075791675e-02,2.539259384006332465e-04
1.400000000000000000e+01,6.985831448203368372e-04,1.551268398214666498e-03,6.770922546406620002e-03,1.024432871440478232e-01,2.585824799389228987e-04
1.500000000000000000e+01,6.902861224786777236e-04,1.659537227496763606e-03,9.802009107343667357e-03,1.277403503552742015e-01,3.157622922848606246e-04
1.600000000000000000e+01,7.401826660176371274e-04,1.703878143958089189e-03,1.036453034083448244e-02,1.411797469167591912e-01,3.454659182700429987e-04
1.700000000000000000e+01,8.719682997133541618e-04,2.146596512755962437e-03,1.267227304847028287e-02,1.624140346205951990e-01,3.704850266903131958e-04
1.800000000000000000e+01,7.779035091688066544e-04,1.950581527697327735e-03,1.288863696037878884e-02,1.646905169311659312e-01,4.151795368974749959e-04
1.900000000000000000e+01,8.994915593695845986e-04,2.152186691337229594e-03,1.236133961528789078e-02,1.610817230736589778e-01,4.369049728868828206e-04
2.000000000000000000e+01,9.091996492024340733e-04,2.541456881781211947e-03,1.615292216223361554e-02,2.034945799623124607e-01,5.965416004741749606e-04
2.100000000000000000e+01,1.035854405298293956e-03,2.846678337069794007e-03,1.792510736788480857e-02,2.265082105094651521e-01,6.452724379604506859e-04
2.200000000000000000e+01,8.197194954877848111e-04,2.226946863872605441e-03,1.689178348781331801e-02,2.204347048043332202e-01,7.138963221589948987e-04
2.300000000000000000e+01,8.576376427528364845e-04,2.377132585622738353e-03,1.570303329915986867e-02,2.203177058896212126e-01,7.529156745175506977e-04
2.400000000000000000e+01,8.808315399252543507e-04,2.289177127214359151e-03,1.717007441425396491e-02,2.335706688817091592e-01,9.272029015620882400e-04
2.500000000000000000e+01,8.683730595662784253e-04,2.328013660867309098e-03,1.720359683223504285e-02,2.523269790700885529e-01,9.526305628831967503e-04
2.600000000000000000e+01,9.346824200215601147e-04,2.675542727185049961e-03,2.003285070877409632e-02,2.774352588683141607e-01,1.017193680250784308e-03
2.700000000000000000e+01,8.982934382465945994e-04,2.389668399524004332e-03,1.770749594989783071e-02,2.595575306878286082e-01,1.081181630609003670e-03
2.800000000000000000e+01,9.519179348018555389e-04,2.592966498476635337e-03,2.104911743158191170e-02,2.945783608157083178e-01,1.258387389576789582e-03
2.900000000000000000e+01,1.083026023555543971e-03,2.972541735033949490e-03,2.459523501417406124e-02,3.078332104415529846e-01,1.222363245834115616e-03
3.000000000000000000e+01,9.588134051170310503e-04,2.705254873527502320e-03,2.441033620630956441e-02,3.255388809814273032e-01,1.468232892918223172e-03
3.100000000000000000e+01,1.010423099158132103e-03,2.977729654620634315e-03,2.646416097397117848e-02,3.240682589867251995e-01,1.503945162533532878e-03
3.200000000000000000e+01,9.331591587392378201e-04,2.723199326094257432e-03,2.455721500316955519e-02,3.158989973689582120e-01,1.626600499172692945e-03
3.300000000000000000e+01,1.269548350534637675e-03,3.376070239309028002e-03,2.732119767327926066e-02,3.479840090058369251e-01,1.715578139927797586e-03
3.400000000000000000e+01,1.085923872865220997e-03,2.995743710976521510e-03,2.750548627184483050e-02,3.652973486153927030e-01,1.861834166720580845e-03
3.500000000000000000e+01,1.163777908328310741e-03,3.469163576057053989e-03,2.965859145335306840e-02,3.676584200489296794e-01,2.001683796302583095e-03
3.600000000000000000e+01,1.206228440790739573e-03,3.576262335116482064e-03,3.277394476007253199e-02,3.912700767101199850e-01,2.208232069563411098e-03
3.700000000000000000e+01,1.316951065338105818e-03,3.804265942646741297e-03,3.203472067525292566e-02,4.019253726716944253e-01,2.428675356479028952e-03
3.800000000000000000e+01,1.160993503110755018e-03,3.186929441584941160e-03,2.944572138856904261e-02,3.791022899873380814e-01,2.363287431186541707e-03
3.900000000000000000e+01,1.196073431180129550e-03,3.823036722677322641e-03,3.287942254773284362e-02,4.159987075331535444e-01,2.526218347294773882e-03
4.000000000000000000e+01,1.094670551048269576e-03,2.775807013606068022e-03,2.537416042896561627e-02,3.519405478581390523e-01,2.217024108922350471e-03
4.100000000000000000e+01,1.333427532994565243e-03,3.817875390983924144e-03,3.296614746314367739e-02,4.019370664741256371e-01,2.459234395081737103e-03
4.200000000000000000e+01,1.183138764955571571e-03,3.390756891557440266e-03,3.246829500943831937e-02,4.024848623839616391e-01,2.519645678823248525e-03
4.300000000000000000e+01,1.303424243377707603e-03,3.557944386902054182e-03,3.159446143088353448e-02,4.210239710572895588e-01,2.959195931345232240e-03
4.400000000000000000e+01,1.338974024990290806e-03,3.692880140616104211e-03,3.624699680513696759e-02,4.365284496695191474e-01,3.294447674088587293e-03
4.500000000000000000e+01,1.309621023842030092e-03,3.958067678419562724e-03,3.484711201737231839e-02,4.026408426201207869e-01,3.268697113115599014e-03
4.600000000000000000e+01,1.400393289115094272e-03,3.812342837381514637e-03,3.308812719869214103e-02,4.230931461289790807e-01,3.400378199197542917e-03
4.700000000000000000e+01,1.423967406741236119e-03,3.831405426606508766e-03,3.585557205269533643e-02,4.307830657724173173e-01,3.305450545247060751e-03
4.800000000000000000e+01,1.401124622454268153e-03,3.923296131421479330e-03,3.595240278066402090e-02,4.248563718481455087e-01,3.261518325691577149e-03
4.900000000000000000e+01,1.694921530893058305e-03,4.306288077533609870e-03,4.072273035708349337e-02,4.909858260342144787e-01,4.053082025709298791e-03
5.000000000000000000e+01,1.239138657023112003e-03,3.106825226706140530e-03,3.641891030407290453e-02,4.564034347988506490e-01,4.016627247044228001e-03
5.100000000000000000e+01,1.574359817977459639e-03,4.206649175581072923e-03,3.652578614395073087e-02,4.429982531427023584e-01,3.990782699024531845e-03
5.200000000000000000e+01,1.564839810873049205e-03,4.472642445292950714e-03,4.021686787576871092e-02,4.310109473614031628e-01,3.826244312822010829e-03
5.300000000000000000e+01,1.594871719975069456e-03,4.286948965454939579e-03,4.151332650684356335e-02,4.895600870553943884e-01,4.741616938118881769e-03
5.400000000000000000e+01,1.447998654881736116e-03,4.451364091534439071e-03,4.276818994393189605e-02,5.236458103324930224e-01,5.439483386705562702e-03
5.500000000000000000e+01,1.628366727689613659e-03,4.635359717205191424e-03,4.614454458007690579e-02,5.289839487380603167e-01,5.775333371685635944e-03
5.600000000000000000e+01,1.399773970596694802e-03,3.691656830654080432e-03,3.680056764785043233e-02,4.746892945890091031e-01,4.599366635106830539e-03
5.700000000000000000e+01,1.546962430238636417e-03,4.838547092996512734e-03,4.672750403936203750e-02,5.231632935200261070e-01,5.718435087697538478e-03
5.800000000000000000e+01,1.700568645385542926e-03,4.886315608039564461e-03,4.698753734277228561e-02,5.397109807915903001e-01,6.133703359302931056e-03
5.900000000000000000e+01,1.729253719713597136e-03,5.329128114465545366e-03,5.041237383809078071e-02,5.612658540812844876e-01,6.960592152705171246e-03
6.000000000000000000e+01,1.569285195624125096e-03,4.884249707399811700e-03,4.990873272569539693e-02,5.651784409197889714e-01,7.004738342447025534e-03
6.100000000000000000e+01,1.822080282670296035e-03,4.973784431748624890e-03,4.553430839828381815e-02,4.964037510000967601e-01,6.894878205714381411e-03
6.200000000000000000e+01,1.441699025949596267e-03,4.440683277684175090e-03,4.443684744850976559e-02,5.812717760089851637e-01,7.914150714965735925e-03
6.300000000000000000e+01,1.678605152205428930e-03,5.084529825354755853e-03,4.944236519388921225e-02,5.743963928559554510e-01,8.057946640357320847e-03
6.400000000000000000e+01,1.418249637438774406e-03,4.120145534144414867e-03,4.126017173280290690e-02,4.967268834131703392e-01,7.170661737772337195e-03
6.500000000000000000e+01,1.554801805328246550e-03,5.486524115894142808e-03,5.472608977220910775e-02,6.294713874529060949e-01,9.164451701626170899e-03
6.600000000000000000e+01,1.527543962898349726e-03,4.347738914517534914e-03,4.609631062583550293e-02,5.583012755945107042e-01,8.545556747189771152e-03
6.700000000000000000e+01,1.492428210993826648e-03,4.742180224231832240e-03,4.787311037638664057e-02,5.739494966851368396e-01,8.656530001411151531e-03
6.800000000000000000e+01,1.434787353247520512e-03,4.803182198630695683e-03,4.968678268579034690e-02,5.776681156130507588e-01,9.789183829193852382e-03
6.900000000000000000e+01,1.804318529654089969e-03,5.991877030338110116e-03,6.005122107406127979e-02,6.785528235369897576e-01,1.070300058224341391e-02
7.000000000000000000e+01,1.545323707781870361e-03,5.324119529961915051e-03,5.675194187874645080e-02,6.481456581309980036e-01,9.958048401931991755e-03
7.100000000000000000e+01,1.707597079963537896e-03,5.947189993180689895e-03,6.338953474917197184e-02,7.123499699375805960e-01,1.223284726652006278e-02
7.200000000000000000e+01,1.836851189051470681e-03,6.319669893274984344e-03,6.035343286828240283e-02,6.355018187368641769e-01,9.942437158465759761e-03
7.300000000000000000e+01,1.654660284679006785e-03,5.573591623737488877e-03,5.782701244193699103e-02,6.439480370336241322e-01,1.831769246168343107e-02
7.400000000000000000e+01,1.652181624842601884e-03,5.750078428201440064e-03,5.927007281227685692e-02,7.315909800106185079e-01,2.146814077538302876e-02


==> data/benchmarks/cpu_benchmarks_3.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
2.000000000000000000e+00,4.616185197207544537e-04,8.114728728708411843e-04,5.482474787110861933e-03,3.775094818639834759e-02,1.767873447138949069e-04
4.000000000000000000e+00,6.900125527962310381e-04,1.810430776265482909e-03,7.518460644309275451e-03,7.347306041421169942e-02,1.896813906330082830e-04
5.000000000000000000e+00,7.507385686497270588e-04,1.662524545843812717e-03,6.125042289246006300e-03,6.748254182873227036e-02,1.719747620792727106e-04
6.000000000000000000e+00,7.630491136036913601e-04,1.733974146781422625e-03,7.248759016157626904e-03,8.061962369538377970e-02,2.392760162863331668e-04
7.000000000000000000e+00,7.181960080082977396e-04,1.604849403647157138e-03,7.559477799264381452e-03,8.970146591943506387e-02,2.853216589657157085e-04
8.000000000000000000e+00,7.091205753153189718e-04,2.038975570320949917e-03,8.950297701987438084e-03,9.847051508259027641e-02,3.253482028908495638e-04
9.000000000000000000e+00,9.165312520868609857e-04,2.644341805764374199e-03,1.374472604899866675e-02,1.578817318195277486e-01,5.476210091013595117e-04
1.000000000000000000e+01,8.627419538449260976e-04,2.335634930899806953e-03,9.986574680014809885e-03,1.460581181816510976e-01,7.077449581235299020e-04
1.100000000000000000e+01,7.685121759938608188e-04,2.233128675534057101e-03,9.994572466962770713e-03,1.501268204865378597e-01,9.407268269602874844e-04
1.200000000000000000e+01,9.089109771814616939e-04,2.759462693798263484e-03,1.359088549770384215e-02,1.628008279407647807e-01,1.287614789735116571e-03
1.300000000000000000e+01,9.176055896051908906e-04,2.644615592832673043e-03,1.382457992337358423e-02,1.924399471420603080e-01,1.816731105692109393e-03
1.400000000000000000e+01,8.843053331811274878e-04,2.448215773342205925e-03,1.385249045709556655e-02,2.126667993542339097e-01,2.358836626664887522e-03
1.500000000000000000e+01,1.019461837476938210e-03,2.917595153130145540e-03,1.695302245381754072e-02,2.108167429740545884e-01,2.889976413789394506e-03
1.600000000000000000e+01,1.094228883935491900e-03,3.294304109088053763e-03,1.957265087297855449e-02,2.796701710531384055e-01,3.523424444817854686e-03
1.700000000000000000e+01,1.058480254939890260e-03,3.159028070754305115e-03,1.901828099130874541e-02,2.634461734308085057e-01,4.272297782036253884e-03
1.800000000000000000e+01,1.081333149039918288e-03,3.141545323879524256e-03,2.156395810742729388e-02,2.912641874801401021e-01,5.337196051891494354e-03
1.900000000000000000e+01,1.085795557444945965e-03,3.142433954181487327e-03,2.141442247621643327e-02,2.834615887232907472e-01,6.348384494290707641e-03
2.000000000000000000e+01,1.136393841983850128e-03,3.312819694272346044e-03,2.184041917515319731e-02,3.233708476219492312e-01,7.495038513914637282e-03
2.100000000000000000e+01,1.247931148647680837e-03,3.419748415240030526e-03,2.479325314592027360e-02,3.263228779071784547e-01,8.165846642551426171e-03
2.200000000000000000e+01,1.331176371474617230e-03,3.953006065766592921e-03,2.931210744887523950e-02,3.384743172109592746e-01,1.073685240244958566e-02
2.300000000000000000e+01,1.280497547814905216e-03,3.957502843903577122e-03,2.950956989011111961e-02,3.377695158945113740e-01,1.972053960640291273e-02
2.400000000000000000e+01,1.172972389444594836e-03,3.816236369876067468e-03,3.207123770072049102e-02,4.090811840480678141e-01,2.734986123572488367e-02
2.500000000000000000e+01,1.369449867406163403e-03,4.102453711675480529e-03,3.133240044430023186e-02,3.653784568657308385e-01,2.774748582975496841e-02
2.600000000000000000e+01,1.510290878051559265e-03,4.589371360747868285e-03,3.627989839967099561e-02,4.190650731126504547e-01,3.305775229024538603e-02
2.700000000000000000e+01,1.421816501379121606e-03,4.335981986832917502e-03,3.395254517649387571e-02,3.813051313242377671e-01,3.348068405123063446e-02
2.800000000000000000e+01,1.440350365218898490e-03,4.604461956746130034e-03,3.840475699518777764e-02,4.062851935806166548e-01,4.075799468162816935e-02
2.900000000000000000e+01,1.231713158147232237e-03,3.897696807176717366e-03,3.441109791207903196e-02,3.904677466755466786e-01,4.436925192463345158e-02
3.000000000000000000e+01,1.273809039340430532e-03,4.411382178214084265e-03,3.592744334404860546e-02,3.907409688868864195e-01,4.905671250735580552e-02
3.100000000000000000e+01,1.385754784695342450e-03,4.389892866900542943e-03,3.513302942366190729e-02,3.959482874146060261e-01,5.241861248833025455e-02
3.200000000000000000e+01,1.297786496677055812e-03,4.585623736932816462e-03,4.068734649098383616e-02,4.867847787842334850e-01,6.956082659088103082e-02
3.300000000000000000e+01,1.362370845626526602e-03,4.298438944685159004e-03,4.042129730205859528e-02,4.529762187852686139e-01,6.359984951648547935e-02
3.400000000000000000e+01,1.508773796926721157e-03,4.642189021374238007e-03,4.213266140897002632e-02,4.669054790703102142e-01,7.742017244692596389e-02
3.500000000000000000e+01,1.335600055803522548e-03,4.363042548930804593e-03,4.026267759147144493e-02,4.529987195706260961e-01,8.540129843428509449e-02
3.600000000000000000e+01,1.352796103614049925e-03,4.602886523588538455e-03,4.563893426467464931e-02,5.040753920482183847e-01,9.359565990702581328e-02
3.700000000000000000e+01,1.543411089123678448e-03,5.384146359945243127e-03,4.918614705370384643e-02,5.460175484400852097e-01,1.106065181912396916e-01
3.800000000000000000e+01,1.494984900537279495e-03,4.775485970454579863e-03,4.508897535573346688e-02,5.239812059850361692e-01,1.196200724707783269e-01
3.900000000000000000e+01,1.419994744933709280e-03,5.382943852912701679e-03,5.223050330829692722e-02,5.852750656563237008e-01,1.308943882205628184e-01
4.000000000000000000e+01,1.552072938372259063e-03,5.361210449523891135e-03,5.193341340255713118e-02,6.476366355997188462e-01,1.722203522220037697e-01
4.100000000000000000e+01,1.777207561961124385e-03,6.545678866850621752e-03,6.351086864718696878e-02,7.237334173546264848e-01,1.745741612957227573e-01
4.200000000000000000e+01,1.588407227771572883e-03,5.858043970162855711e-03,4.950566297588271381e-02,5.807661235532057820e-01,1.700746041356719085e-01
4.300000000000000000e+01,1.512001629079554304e-03,5.370705553380373566e-03,5.083984751331534213e-02,5.465431716423766462e-01,1.582396803944067509e-01
4.400000000000000000e+01,1.945039166090653570e-03,6.972352470804661986e-03,6.607398366839482839e-02,6.669905941840736929e-01,2.185986368984639827e-01
4.500000000000000000e+01,1.830227367080182682e-03,6.721696935693866233e-03,6.247229667355506250e-02,7.050572424212337985e-01,2.412251301265288528e-01
4.600000000000000000e+01,1.941771925295485320e-03,6.859106443430805326e-03,6.873095213003189985e-02,8.268066422474062982e-01,2.975067159721125898e-01
4.700000000000000000e+01,1.701408160430201849e-03,5.958652990304732361e-03,6.698216570269627246e-02,7.045302491989873239e-01,2.864223999141471411e-01
4.800000000000000000e+01,1.487572782045407539e-03,5.563896214777958905e-03,5.858419489902665783e-02,6.909625131331961212e-01,2.883996014362977256e-01
4.900000000000000000e+01,2.208210772415010372e-03,7.412756712681830597e-03,7.182152275502842742e-02,7.441979217989881379e-01,3.092503499697466518e-01
5.000000000000000000e+01,1.824310249693336964e-03,6.423558838857663239e-03,6.802273668415312335e-02,8.285806250106173554e-01,4.004434151574969292e-01
5.100000000000000000e+01,1.985701597646333336e-03,6.988446388651417193e-03,7.535336805823525386e-02,7.910299028804902433e-01,3.946025488943892823e-01
5.200000000000000000e+01,1.997681182918586811e-03,7.264842722942191008e-03,7.098597031427175685e-02,7.647330694835409171e-01,3.830823625172698477e-01
5.300000000000000000e+01,1.917161387445438271e-03,6.925240441451024215e-03,6.898595377216613922e-02,8.219371232724890231e-01,4.316253266224521212e-01
5.400000000000000000e+01,2.287927919074569851e-03,8.272966480010891799e-03,8.060909436323099309e-02,8.458443569573004250e-01,4.745196784859551653e-01
5.500000000000000000e+01,2.047976108160842659e-03,8.662229935772692430e-03,8.585342511069030125e-02,9.064417058013661821e-01,5.210276862001462783e-01
5.600000000000000000e+01,2.105133062683638579e-03,8.016150051443656291e-03,8.133466544027392886e-02,9.427821366653125201e-01,5.958685625273456576e-01
5.700000000000000000e+01,2.048664223120655152e-03,7.368518170743290283e-03,7.904134152577371730e-02,8.804593744520149423e-01,5.617435552841205659e-01
5.800000000000000000e+01,2.168593802178344927e-03,8.299196294763879975e-03,8.429123590018466894e-02,8.667316986708014648e-01,5.495204845132927174e-01
5.900000000000000000e+01,2.161801474445152089e-03,8.195110945481925632e-03,9.622175469190724639e-02,9.599178197594093742e-01,6.574366342355792980e-01
6.000000000000000000e+01,2.083353683624452647e-03,8.411685079627204478e-03,8.525363108263783740e-02,9.555941185774696756e-01,6.766659674200733443e-01
6.100000000000000000e+01,2.159689624122549442e-03,8.291156126213465941e-03,7.966424560373915054e-02,7.801793083078348845e-01,5.624598705182577429e-01
6.200000000000000000e+01,2.070993947609427697e-03,7.723186102999274848e-03,7.375663253728166613e-02,8.135437099845148623e-01,6.119372382173813296e-01
6.300000000000000000e+01,2.305903753129920613e-03,8.621918258300173901e-03,8.727767057010038521e-02,9.905118618674654263e-01,8.311693186038783265e-01
6.400000000000000000e+01,2.209669826211935282e-03,9.068416501929963888e-03,9.798140297453773739e-02,1.036119534156513255e+00,9.406095835533496707e-01
6.500000000000000000e+01,2.192964023362571797e-03,8.386759760864411981e-03,8.863018936387979940e-02,9.675759623808386500e-01,8.747555375984308323e-01
6.600000000000000000e+01,1.969711324339732447e-03,7.932186840262841002e-03,9.149067118957948663e-02,1.044855445918871029e+00,1.019475695758592426e+00
6.700000000000000000e+01,1.772026222669482575e-03,7.484143597022112696e-03,8.985839548090192308e-02,1.032771146920923533e+00,1.024066958859163767e+00
6.800000000000000000e+01,2.186447645336798105e-03,9.233730676951009894e-03,1.042890413794951565e-01,9.783709005165217576e-01,9.688729627868065686e-01
6.900000000000000000e+01,2.138986840318622250e-03,9.344865788156832276e-03,9.697371282891946442e-02,1.067738371523695884e+00,1.199394401872996285e+00
7.000000000000000000e+01,2.162188631455813203e-03,8.093231709430083465e-03,9.157568964380992382e-02,1.038321844083700540e+00,1.110982318419320158e+00
7.100000000000000000e+01,2.360309961222290670e-03,9.657654769653164009e-03,1.067549595596834211e-01,1.073054706248512957e+00,1.246351356553662137e+00
7.200000000000000000e+01,2.296454353366529470e-03,9.047752167809189339e-03,9.642134522008875830e-02,1.040808818504280753e+00,1.227953549706476855e+00
7.300000000000000000e+01,2.170957346564540355e-03,8.979707281888616582e-03,1.053853785707982993e-01,1.123986157934843133e+00,1.443589595707108986e+00
7.400000000000000000e+01,1.910540790605314357e-03,7.957814731579717499e-03,1.069497746992523618e-01,1.118215546416606587e+00,1.662230266902285258e+00


==> data/benchmarks/gpu_benchmarks_1.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
3.000000000000000000e+00,6.416083819972950159e-04,6.509317971441695673e-04,6.773004201407144655e-04,6.710902581357263905e-04,2.289350437100178264e-04
4.000000000000000000e+00,6.802519676410676312e-04,6.676101817886645386e-04,6.757062503571172919e-04,6.722945862150352114e-04,2.091533244269417810e-04
5.000000000000000000e+00,6.674117681444234184e-04,6.704857018111007316e-04,6.796538283794818780e-04,6.824484334758294454e-04,2.097139902374086349e-04
6.000000000000000000e+00,6.607768184268415605e-04,6.637678457160031990e-04,6.722708758617434695e-04,6.740145601423655573e-04,2.201688670715417056e-04
7.000000000000000000e+00,6.581088589526996793e-04,6.613437695244404804e-04,6.749382778879306922e-04,6.752459964431298213e-04,2.170159864141919814e-04
8.000000000000000000e+00,6.819095291819441068e-04,6.932840455458015713e-04,6.923242462861318091e-04,6.958624718301814789e-04,2.240802512177214937e-04
9.000000000000000000e+00,6.819900947305258809e-04,6.753653161760376448e-04,6.891672060499163567e-04,6.854560604793931726e-04,2.154215587426550451e-04
1.000000000000000000e+01,6.863191347379359909e-04,6.825118802139297502e-04,6.924512428345873600e-04,6.958320846890620392e-04,2.195586543329270757e-04
1.100000000000000000e+01,6.827127373211884032e-04,6.871346383938673353e-04,6.878798977855434633e-04,7.066789698219509089e-04,2.205922934615175968e-04
1.200000000000000000e+01,6.825129545015974717e-04,6.855496634835326871e-04,6.987325095033651481e-04,6.983210827136050736e-04,2.207976349791413774e-04
1.300000000000000000e+01,6.900005110652713408e-04,6.900919763963659845e-04,7.011607535942048766e-04,6.931820037681353042e-04,2.126539710512548526e-04
1.400000000000000000e+01,6.859793307297560542e-04,6.894814830952710697e-04,7.063424212942158702e-04,7.012311284607488423e-04,2.181634166977129881e-04
1.500000000000000000e+01,6.913934220532003301e-04,6.870393897916940050e-04,6.981844741782142942e-04,7.021367487440806398e-04,2.200364212379402864e-04
1.600000000000000000e+01,7.019184651599061960e-04,6.918499380535649695e-04,6.955639265002641581e-04,6.985101498747618579e-04,2.083192031510407171e-04
1.700000000000000000e+01,6.932094154478926368e-04,6.938607485526951174e-04,7.082240332673315174e-04,7.116606694007281261e-04,2.188043941552695270e-04
1.800000000000000000e+01,7.013740820509805360e-04,7.003927465211225731e-04,7.101272175500136612e-04,7.179260271998438555e-04,2.206000866920346498e-04
1.900000000000000000e+01,7.043124252385972797e-04,7.060386304171212615e-04,7.186663545956737537e-04,7.234911698459265371e-04,2.199083019998700672e-04
2.000000000000000000e+01,7.016862842715844385e-04,7.120990310431807215e-04,7.015790471859092861e-04,7.040308677876184768e-04,2.154363831638641375e-04
2.100000000000000000e+01,6.870094853243186375e-04,7.011395720789562929e-04,6.988616415462759043e-04,7.060883938056695041e-04,2.153523223663418801e-04
2.200000000000000000e+01,7.039537915630456879e-04,7.044120503659151780e-04,7.061560538394197860e-04,7.094266693844214619e-04,2.183624137705919479e-04
2.300000000000000000e+01,7.026139324959690489e-04,7.195197803775649301e-04,7.120326138667697289e-04,7.241367515125908799e-04,2.229513612858551963e-04
2.400000000000000000e+01,6.981499086433749649e-04,7.200997432680326027e-04,7.131890359377004388e-04,7.183248487672244751e-04,2.218782218316326586e-04
2.500000000000000000e+01,7.039699402151329988e-04,7.184162236569265709e-04,7.166118769866962898e-04,7.217750874861459526e-04,2.249814766731495668e-04
2.600000000000000000e+01,6.900346929068161940e-04,7.062606876788777134e-04,7.083323589430489970e-04,7.145200226859223236e-04,2.196201197650225398e-04
2.700000000000000000e+01,7.095954914710351320e-04,7.188376784133392343e-04,7.163551232860689705e-04,7.266594169285131403e-04,2.237293918145172040e-04
2.800000000000000000e+01,7.078933189291927545e-04,7.155474006125290155e-04,7.163908516008725197e-04,7.244746940916080985e-04,2.228982207237336624e-04
2.900000000000000000e+01,7.041597388426511141e-04,7.182464495246734196e-04,7.113631141749913057e-04,7.263657357931758204e-04,2.208059790635681174e-04
3.000000000000000000e+01,7.020206263366663736e-04,7.174803614193200852e-04,7.201103593979495945e-04,7.252111555819877424e-04,2.183369810984746697e-04
3.100000000000000000e+01,6.847600482311203473e-04,6.917614852666571995e-04,6.909762553732435404e-04,7.146774753582576818e-04,2.254506278747742587e-04
3.200000000000000000e+01,7.182607688804897375e-04,7.256917747870916769e-04,7.257299423091310509e-04,7.337450353697931972e-04,2.178147893568772647e-04
3.300000000000000000e+01,7.222368881439369904e-04,7.288656626102687185e-04,7.323523634922231079e-04,7.406582443762492127e-04,2.157061253751812633e-04
3.400000000000000000e+01,7.205741136294971719e-04,7.302627843446851978e-04,7.331702058410668500e-04,7.419850064883989210e-04,2.167387058762143700e-04
3.500000000000000000e+01,7.241400030456462706e-04,7.329960585708810827e-04,7.386028728798195182e-04,7.471185673013568899e-04,2.191181117803653983e-04
3.600000000000000000e+01,7.256645765906907710e-04,7.307129407449143750e-04,7.352573036224217037e-04,7.468177797951395819e-04,2.172248836127715671e-04
3.700000000000000000e+01,7.249115455288640108e-04,7.310678340137071211e-04,7.326569418994560408e-04,7.529205101712639799e-04,2.182865682333067522e-04
3.800000000000000000e+01,7.213238782032497642e-04,7.303466078705068499e-04,7.347427359406234716e-04,7.407581216909983135e-04,2.207420374507429548e-04
3.900000000000000000e+01,7.093133410472156862e-04,7.197093877137549986e-04,7.365624137901856687e-04,7.500073288474509150e-04,2.193966584779055956e-04
4.000000000000000000e+01,7.245808100850495556e-04,7.300478839665209109e-04,7.303969627562978796e-04,7.428152016626950833e-04,2.181042326983072353e-04
4.100000000000000000e+01,7.023362485077029333e-04,7.131023656016508049e-04,7.172517098566343237e-04,7.248799787771459174e-04,2.116819795595282399e-04
4.200000000000000000e+01,7.251436343166748483e-04,7.363927240866874118e-04,7.370176593483293744e-04,7.507671059133855414e-04,2.190927353361386549e-04
4.300000000000000000e+01,7.258578189003206003e-04,7.386105388500645080e-04,7.410448535563773269e-04,7.563296418222308082e-04,2.199078389831161690e-04
4.400000000000000000e+01,7.172163098813533373e-04,7.302918808931107252e-04,7.302439415233536336e-04,7.463968402742119463e-04,2.197086682494305541e-04
4.500000000000000000e+01,7.192646149687500264e-04,7.318729623565024866e-04,7.304888325637124737e-04,7.409895969835888141e-04,2.185748567501644905e-04
4.600000000000000000e+01,7.221669820868382821e-04,7.340304187544259822e-04,7.373336668725454218e-04,7.430543262059458726e-04,2.249509798805645125e-04
4.700000000000000000e+01,7.199509227902730311e-04,7.316230469583358048e-04,7.346613102600108849e-04,7.481380468816496839e-04,2.214617409200667813e-04
4.800000000000000000e+01,7.257453094739953377e-04,7.328946359999603723e-04,7.336928318134715993e-04,7.446174899120636516e-04,2.176004132544391632e-04
4.900000000000000000e+01,7.286956520622749588e-04,7.374951552589794051e-04,7.345007198039509456e-04,7.567297938655559051e-04,2.229453129189745871e-04
5.000000000000000000e+01,7.216124075427485197e-04,7.336092021777793765e-04,7.360297463073428798e-04,7.490820911498823282e-04,2.227273722079449502e-04
5.100000000000000000e+01,7.041277953022573484e-04,7.215309936815636396e-04,7.107164365228354737e-04,7.540319968735159769e-04,2.238974006662222877e-04
5.200000000000000000e+01,7.263105891829674731e-04,7.322042577138838416e-04,7.420992823682929975e-04,7.488744463381055401e-04,2.231096302446308245e-04
5.300000000000000000e+01,7.181710502473703708e-04,7.279897121443701250e-04,7.338594467049308666e-04,7.476432709224311744e-04,2.237124847334122249e-04
5.400000000000000000e+01,7.266480309576894142e-04,7.392149178710367453e-04,7.387814567416041596e-04,7.488467704982862188e-04,2.231873976424269775e-04
5.500000000000000000e+01,6.952932860982440934e-04,7.086316337460360493e-04,7.102668531330821704e-04,7.306288354061057141e-04,2.121963306974426549e-04
5.600000000000000000e+01,6.910332325475922622e-04,6.994282282930003748e-04,7.041669968174472634e-04,7.147297726984280222e-04,2.200143716528564508e-04
5.700000000000000000e+01,7.201185732033359849e-04,7.316618682435008453e-04,7.402456261231552198e-04,7.569238296329822710e-04,2.244804115193523052e-04
5.800000000000000000e+01,7.227058323092240642e-04,7.277280957128997056e-04,7.381024225128168630e-04,7.446184104519488556e-04,2.222392164289236087e-04
5.900000000000000000e+01,7.236663485238664303e-04,7.397986753686771689e-04,7.365454383088078849e-04,7.495554149520882630e-04,2.215399220835284361e-04
6.000000000000000000e+01,7.229711190483656619e-04,7.317309759170408535e-04,7.359421838690260792e-04,7.415686778696822194e-04,2.243879170947322868e-04
6.100000000000000000e+01,7.244898371684573143e-04,7.306831802852684684e-04,7.336785209218914293e-04,7.569489480784713249e-04,2.212735690131508272e-04
6.200000000000000000e+01,7.165733601503218629e-04,7.307563331933200970e-04,7.341154394797273774e-04,7.437473539999899181e-04,2.237620646732726406e-04
6.300000000000000000e+01,7.126429472325201617e-04,7.252519469726133880e-04,7.253688336959384546e-04,7.351486359648333425e-04,2.257041516322455435e-04
6.400000000000000000e+01,7.274485886426710702e-04,7.406145880982617198e-04,7.412168744909390259e-04,7.487792396780475722e-04,2.215889187421323328e-04
6.500000000000000000e+01,7.367758397982669032e-04,7.454959195637449101e-04,7.470751463529994203e-04,7.593614765964575670e-04,2.248567413523286504e-04
6.600000000000000000e+01,7.364742409108158017e-04,7.480261615711932162e-04,7.495167500874831039e-04,7.604613709880761246e-04,2.236733860868748167e-04
6.700000000000000000e+01,7.328734807990259061e-04,7.465810737133281522e-04,7.466099550383487179e-04,7.680678270381620116e-04,2.245080632943427209e-04
6.800000000000000000e+01,7.351123994935603078e-04,7.450354916648523973e-04,7.483556648297443438e-04,7.743823064929788915e-04,2.227202785426925279e-04
6.900000000000000000e+01,7.364849739424243541e-04,7.482549277861142746e-04,7.485007859762671766e-04,7.631776612731863566e-04,2.234909154644161230e-04
7.000000000000000000e+01,7.334288052096131234e-04,7.430574368007780402e-04,7.506309518860819615e-04,7.577465028184676406e-04,2.252446879531600562e-04
7.100000000000000000e+01,7.336810801327894264e-04,7.437567398663044380e-04,7.464249773218485390e-04,7.704331131821077301e-04,2.234898776471492925e-04
7.200000000000000000e+01,7.364695185710688026e-04,7.468961626594192854e-04,7.460877599454402223e-04,7.631590761898440550e-04,2.231636902318988628e-04
7.300000000000000000e+01,7.353621696834943986e-04,7.470326721195531686e-04,7.492661517824231697e-04,7.634509303471469135e-04,2.244986366023785367e-04
7.400000000000000000e+01,7.406143777860311984e-04,7.478828228573547975e-04,7.517099579430317922e-04,7.602957142868295784e-04,2.241979404999126042e-04


==> data/benchmarks/gpu_benchmarks_2.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
2.000000000000000000e+00,8.268253910064232021e-04,8.309972092808623739e-04,9.350281315689374598e-04,2.330544517067859814e-03,2.321860048562354793e-04
5.000000000000000000e+00,8.496597899140656942e-04,8.641907812021339379e-04,1.140002113113379543e-03,4.527416793438273669e-03,2.388787749031325589e-04
6.000000000000000000e+00,8.662855854220522563e-04,8.618500749289523082e-04,1.171204582499090754e-03,5.341354576376034120e-03,2.383302637881050509e-04
7.000000000000000000e+00,8.498432622855405915e-04,8.709459758959995669e-04,1.201519678367007167e-03,6.073256231427468302e-03,2.526110976496093435e-04
8.000000000000000000e+00,8.677142517331141785e-04,8.800492695926531500e-04,1.256050094131472891e-03,6.782902159685939326e-03,2.549394245506846264e-04
9.000000000000000000e+00,8.679057250895081625e-04,8.744440331110337090e-04,1.447344031593324892e-03,7.622552720777393820e-03,2.570548037787295510e-04
1.000000000000000000e+01,8.685312387015664028e-04,9.006628549484650952e-04,1.492066073351216169e-03,8.272848458175982578e-03,2.579807263753655026e-04
1.100000000000000000e+01,8.966110354078755907e-04,9.319419491907216142e-04,1.540668377142061316e-03,8.910507651162333925e-03,2.620714871853124426e-04
1.200000000000000000e+01,8.858518436034561877e-04,9.195467575463982593e-04,1.559847235858407080e-03,9.520740478992669939e-03,2.647811599017097233e-04
1.300000000000000000e+01,8.910059840880941604e-04,9.558060784007206111e-04,1.627467639009410119e-03,1.017419346161269750e-02,2.634364533064009642e-04
1.400000000000000000e+01,8.893702075344792979e-04,9.597942615943057124e-04,1.692652796059735927e-03,1.084286487500884556e-02,2.644791381224681883e-04
1.500000000000000000e+01,8.840816907453402608e-04,9.531261734085332959e-04,1.724628654427705137e-03,1.145903870346362020e-02,2.617776751347190020e-04
1.600000000000000000e+01,8.911371271653780162e-04,9.697609745791878171e-04,1.781272947466564600e-03,1.207665390036982700e-02,2.701039287105204325e-04
1.700000000000000000e+01,9.021341794178115193e-04,9.588861197932331071e-04,1.852230803043822044e-03,1.274595730240484989e-02,2.675197568009185078e-04
1.800000000000000000e+01,8.925501291170283595e-04,9.681096743648334897e-04,2.082578157325250343e-03,1.353919710883409212e-02,2.685016061822742268e-04
1.900000000000000000e+01,9.060013731635693009e-04,9.701993604489407000e-04,2.187301345081638614e-03,1.418585275285592223e-02,2.645980109410165423e-04
2.000000000000000000e+01,9.136768569056469020e-04,9.730909097129442119e-04,2.191205769698763815e-03,1.487728193490063869e-02,2.686802863649236724e-04
2.100000000000000000e+01,8.862968348458034494e-04,9.800956217808703356e-04,2.263399466071670980e-03,1.552162828934590573e-02,2.662729972651055798e-04
2.200000000000000000e+01,8.922377890430805911e-04,9.779682887723951685e-04,2.356538985549675759e-03,1.619314692176862872e-02,2.691513750519448759e-04
2.300000000000000000e+01,9.016501786609296262e-04,1.017562083857618399e-03,2.396554578307196794e-03,1.683670269668904526e-02,2.695086646733346096e-04
2.400000000000000000e+01,8.995524510103721384e-04,1.010859174515575188e-03,2.446703751230545811e-03,1.746057394437403043e-02,2.702706597916161167e-04
2.500000000000000000e+01,9.040393163814355176e-04,1.018417290917147770e-03,2.498767131210548765e-03,1.819528085069151147e-02,2.692455306332629575e-04
2.600000000000000000e+01,9.083889227361766289e-04,1.025037835668107323e-03,2.568056700005359651e-03,1.899607843891807160e-02,2.661130652209336934e-04
2.700000000000000000e+01,9.094768497936409372e-04,1.028528836429158481e-03,2.852491431313192161e-03,1.962163833804147356e-02,2.680098720882526206e-04
2.800000000000000000e+01,9.044187036200369498e-04,1.031372657632154263e-03,2.870156312859094543e-03,2.032329538000983427e-02,2.714226315968683973e-04
2.900000000000000000e+01,9.043954463517625206e-04,1.031565073599385830e-03,2.912172462587855806e-03,2.103554837125226618e-02,2.738589401333441455e-04
3.000000000000000000e+01,9.072444656098794039e-04,1.029238563657660721e-03,2.915595234180467978e-03,2.178275999347014172e-02,2.740738206152205274e-04
3.100000000000000000e+01,9.037705910288163034e-04,1.031476522571340721e-03,2.955378575271294835e-03,2.239851268981250809e-02,2.700518098458996982e-04
3.200000000000000000e+01,9.253531546552543844e-04,1.045376155991107172e-03,3.001733522252238336e-03,2.313123776637577428e-02,2.748051872787784047e-04
3.300000000000000000e+01,9.400709976484490854e-04,1.050246272598205849e-03,3.058281802979007872e-03,2.435902602072538906e-02,2.855083461377660916e-04
3.400000000000000000e+01,9.198587340732195970e-04,1.043273912724321196e-03,3.147232676217717046e-03,2.462265455925466417e-02,2.938932059174439440e-04
3.500000000000000000e+01,9.353592012873074334e-04,1.056196731631842047e-03,3.198666083879870246e-03,2.541531962560343930e-02,2.810582083880388041e-04
3.600000000000000000e+01,9.508636625564517936e-04,1.084352446246405295e-03,3.524561083112849342e-03,2.627583017267359419e-02,2.404064433587195038e-04
3.700000000000000000e+01,9.169492096194834657e-04,1.060785150584591090e-03,3.530017057935418926e-03,2.699509306352526616e-02,2.341025267632508057e-04
3.800000000000000000e+01,9.447499420791808777e-04,1.079667078585655861e-03,3.599085408569653501e-03,2.777842027056659155e-02,2.289320220798900772e-04
3.900000000000000000e+01,9.462832947967250285e-04,1.044861598630502167e-03,3.626429365308746385e-03,2.840937458778190067e-02,2.444891303098209543e-04
4.000000000000000000e+01,9.300431963688732826e-04,1.087486869225556905e-03,3.649882385710733878e-03,3.599557018726346619e-02,2.341537775957162166e-04
4.100000000000000000e+01,9.184223052008227408e-04,1.070043940953924275e-03,3.672597755350926439e-03,3.693947199138901405e-02,2.244872362983490728e-04
4.200000000000000000e+01,9.184214967820450741e-04,1.071415412661575958e-03,3.752185134290702152e-03,3.757809469224322046e-02,2.345329403303497153e-04
4.300000000000000000e+01,9.442015516316369433e-04,1.079274485192453347e-03,3.798090744447628168e-03,3.860528513712382231e-02,2.408616895549695850e-04
4.400000000000000000e+01,9.362994144650569218e-04,1.082567461786051663e-03,3.843513408428407205e-03,4.281969174990081506e-02,2.434438517392707268e-04
4.500000000000000000e+01,9.331395874120524151e-04,1.151361259332920857e-03,4.207155487457630433e-03,4.059547038272112024e-02,2.488347386487663616e-04
4.600000000000000000e+01,9.128814947855841844e-04,1.158293102046410944e-03,4.205396504406789041e-03,4.086685956194525265e-02,2.512989929202290068e-04
4.700000000000000000e+01,9.249001302854264204e-04,1.159843956324039084e-03,4.233600486052153077e-03,4.290733815984597993e-02,2.494254885522978514e-04
4.800000000000000000e+01,9.377792107827762373e-04,1.165704032697748201e-03,4.278054211770982579e-03,4.248353452604663322e-02,2.454651414390121361e-04
4.900000000000000000e+01,9.411439184619345161e-04,1.174640435081008563e-03,4.315633683025498282e-03,4.381567413184545012e-02,2.511325651143446361e-04
5.000000000000000000e+01,9.297514250652306632e-04,1.171782477822789267e-03,4.343940972642855274e-03,4.447194370089334325e-02,3.089115742301686072e-04
5.100000000000000000e+01,9.240279277142863677e-04,1.170771754784384871e-03,4.717066425218945785e-03,4.639707729896015015e-02,3.122873598449153808e-04
5.200000000000000000e+01,9.159207989999844195e-04,1.178806255815066087e-03,4.475451848987603391e-03,4.589167822233154032e-02,3.034847517746110655e-04
5.300000000000000000e+01,9.289836282836969657e-04,1.183650853309952495e-03,4.500559507969457626e-03,4.763720569984904868e-02,3.114681721514799407e-04
5.400000000000000000e+01,9.378606910118140625e-04,1.189523360675333839e-03,4.841811767262350560e-03,4.907604553715957940e-02,3.353507075589732102e-04
5.500000000000000000e+01,9.142830717303838950e-04,1.194605718932685362e-03,4.907778706226525837e-03,4.898879958861122180e-02,3.410034282782896105e-04
5.600000000000000000e+01,9.282286887385205517e-04,1.194635310818822167e-03,4.944228731819984984e-03,4.991441025824268352e-02,3.279816464527794120e-04
5.700000000000000000e+01,9.532810400186072933e-04,1.202068311984995927e-03,4.978308990388801217e-03,5.081762166436029626e-02,3.364875048199402504e-04
5.800000000000000000e+01,9.356936414287442402e-04,1.202244609570438279e-03,5.331101048284576406e-03,5.231803942010239405e-02,3.394833786573144495e-04
5.900000000000000000e+01,9.263210726167017380e-04,1.206224377982185363e-03,5.125259033136119781e-03,5.286896777392290081e-02,3.460599305633098007e-04
6.000000000000000000e+01,9.247040287626164630e-04,1.211300740553212076e-03,5.148175652071903911e-03,5.362844079756454857e-02,3.462609668164828109e-04
6.100000000000000000e+01,9.176059013689934901e-04,1.218372171056606498e-03,5.246442832742883797e-03,5.428891222878259870e-02,3.657330055297019979e-04
6.200000000000000000e+01,9.373004789051178880e-04,1.215602560477730505e-03,5.266738954585022982e-03,5.492568365337016645e-02,3.770935616880056801e-04
6.300000000000000000e+01,9.230645075261106804e-04,1.228362809069429712e-03,5.613372646696786553e-03,5.596649921343279516e-02,3.754103609374267146e-04
6.400000000000000000e+01,9.491373600565046476e-04,1.226879452700917932e-03,5.621214804432903347e-03,5.632845628150139755e-02,3.770866191785899116e-04
6.500000000000000000e+01,9.466522946377587192e-04,1.233795788744222049e-03,5.713606956236444608e-03,5.792050452160072554e-02,3.930648703383104168e-04
6.600000000000000000e+01,9.359624221684356617e-04,1.238908972000013833e-03,5.775306264030015749e-03,5.847007811040006581e-02,3.973645725459096483e-04
6.700000000000000000e+01,9.518974970354444291e-04,1.236728675302113797e-03,5.811142379122277019e-03,5.969915892740838836e-02,4.382796142411545448e-04
6.800000000000000000e+01,9.538066276710846720e-04,1.242635656492036261e-03,5.870798424921564070e-03,6.069100441485975744e-02,4.133404640790623932e-04
6.900000000000000000e+01,9.301647624281254422e-04,1.246380868476742619e-03,5.896580797609426647e-03,6.174291960135194074e-02,4.764246401910790540e-04
7.000000000000000000e+01,9.508858229760285257e-04,1.248829147198613669e-03,5.955300244530227841e-03,6.175769940440819367e-02,4.438184540773803090e-04
7.100000000000000000e+01,9.781881288578179231e-04,1.271879019793621885e-03,5.970294958886890151e-03,6.297103479233873147e-02,4.704799396655751607e-04
7.200000000000000000e+01,9.545473232312040980e-04,1.262534577889460078e-03,6.295668921317613270e-03,6.449551742647359476e-02,5.025449686275621159e-04
7.300000000000000000e+01,9.546024876955405605e-04,1.256133844319265317e-03,6.340571932243100131e-03,6.523594397055733352e-02,5.142536779481556193e-04
7.400000000000000000e+01,9.728953157934613558e-04,1.278530564615201542e-03,6.371169820358773411e-03,6.708681054551561551e-02,5.095953982942904009e-04


==> data/benchmarks/gpu_benchmarks_3.txt <==
n,bs_1,bs_10,bs_100,bs_1000,exhaustive
2.000000000000000000e+00,9.097496572815414297e-04,9.701608205713065092e-04,1.167704400993118796e-03,4.275244634315771008e-03,2.391585298630941048e-04
4.000000000000000000e+00,8.472045384280915562e-04,1.050494131719460766e-03,1.451497378786110928e-03,7.182684002805866594e-03,2.607627797611972295e-04
5.000000000000000000e+00,9.630923242906906830e-04,1.030781757926368730e-03,1.612172315932444526e-03,8.495193853575205151e-03,2.865629280788458419e-04
6.000000000000000000e+00,8.303838203230823247e-04,1.059813638784232485e-03,1.694050044249576989e-03,9.634277837197129449e-03,2.855117592674755091e-04
7.000000000000000000e+00,9.408272007323310220e-04,1.039683107053341249e-03,1.756017578660248532e-03,1.097551644034995555e-02,2.913369371911747672e-04
8.000000000000000000e+00,8.915000773409182148e-04,1.095403725000297862e-03,1.874994443970665840e-03,1.219519989830275368e-02,2.964082225285736508e-04
9.000000000000000000e+00,9.008164356288034594e-04,1.082111746815332632e-03,2.168175434419286618e-03,1.353830867113096567e-02,2.936224633056969775e-04
1.000000000000000000e+01,9.038176114711229860e-04,1.120948828460653678e-03,2.283360307468843258e-03,1.474029686824536271e-02,2.824440166053866297e-04
1.100000000000000000e+01,8.873578004975569890e-04,1.157286240528836640e-03,2.326083870138973084e-03,1.601906854701727265e-02,2.077307324436592905e-04
1.200000000000000000e+01,9.524346119666645674e-04,1.144552469165268987e-03,2.523830782975182863e-03,1.721164535538544094e-02,2.151522323537802077e-04
1.300000000000000000e+01,9.554244970253222315e-04,1.143915167999670938e-03,2.600718868139176559e-03,1.848304609242022375e-02,2.552622436712585958e-04
1.400000000000000000e+01,9.051078441624092925e-04,1.166183866498687795e-03,2.844617422236538073e-03,1.974818764900971441e-02,2.900593024066753936e-04
1.500000000000000000e+01,9.010191188471462906e-04,1.181164857472490103e-03,2.924492091994609737e-03,2.099075222309233768e-02,3.620880066399887365e-04
1.600000000000000000e+01,1.001185854963945699e-03,1.201753309883185584e-03,3.066064694724316125e-03,2.223347193061532209e-02,3.769882828847974853e-04
1.700000000000000000e+01,9.726924956993325370e-04,1.195196097236244813e-03,3.171554408419603732e-03,2.353301824916834151e-02,4.204572072069693049e-04
1.800000000000000000e+01,9.707255617869253294e-04,1.199744284014117764e-03,3.477798384859592806e-03,2.489976427285000779e-02,4.725727836426813324e-04
1.900000000000000000e+01,1.030235328968066768e-03,1.190736376428413795e-03,3.588755224280668153e-03,2.608420603389206838e-02,5.253555227053775985e-04
2.000000000000000000e+01,1.017933242223253336e-03,1.200473059244113816e-03,3.645584563581949229e-03,2.745330630852896303e-02,5.871312929368633108e-04
2.100000000000000000e+01,9.724185391356800689e-04,1.226599390886564745e-03,3.864373069180392691e-03,2.863051204957922299e-02,6.595232279203600695e-04
2.200000000000000000e+01,9.726862498585667292e-04,1.227090154776649088e-03,3.920786362908048987e-03,3.000314833415073518e-02,7.346101189484553762e-04
2.300000000000000000e+01,1.002032572158246485e-03,1.332285979196188002e-03,4.149494147500912625e-03,3.115315901969941889e-02,8.575168127681535683e-04
2.400000000000000000e+01,9.789500887878715019e-04,1.328882225978007554e-03,4.227283979301003219e-03,3.250619696209097742e-02,9.207241329164314852e-04
2.500000000000000000e+01,1.014539529604665093e-03,1.334458327731127348e-03,4.389361932178168467e-03,3.360675542848674119e-02,1.073917006511248976e-03
2.600000000000000000e+01,9.942430089925884812e-04,1.349790826808736945e-03,4.519983161278235545e-03,3.502827592222722275e-02,1.182214362093382412e-03
2.700000000000000000e+01,1.008673967286126925e-03,1.354429434708107711e-03,4.817909376327687322e-03,3.625029458139613497e-02,1.469704084135758319e-03
2.800000000000000000e+01,9.773329229041886456e-04,1.371840876111361665e-03,4.940265140866690816e-03,3.750848571112978119e-02,1.766610528134541364e-03
2.900000000000000000e+01,9.971778226381588974e-04,1.356975028359530717e-03,4.995950454363733140e-03,3.883522610196710884e-02,2.004285809842847477e-03
3.000000000000000000e+01,9.749855031740462018e-04,1.365356742051591693e-03,5.208446315702939741e-03,4.023202691439239920e-02,2.129084004241586087e-03
3.100000000000000000e+01,9.793100012948114264e-04,1.372879143243512781e-03,5.282348222595721447e-03,4.132941659308085602e-02,2.436293231009333590e-03
3.200000000000000000e+01,1.045113009785846037e-03,1.397809309092271817e-03,5.500340938876377948e-03,4.242188198867904991e-02,2.634557007152078887e-03
3.300000000000000000e+01,1.042565118959494237e-03,1.424014225380604510e-03,5.647426608460480446e-03,4.463707145089069322e-02,3.072952054282388802e-03
3.400000000000000000e+01,1.021658202442196845e-03,1.420138453525738925e-03,5.911173228457549354e-03,4.512020050262269960e-02,3.143592025391461243e-03
3.500000000000000000e+01,1.034813435083543507e-03,1.428532095303636880e-03,5.982479612013169926e-03,4.635536879600424959e-02,3.705521875523984290e-03
3.600000000000000000e+01,1.017972651666024762e-03,1.452491202047981626e-03,6.272474531433544845e-03,4.755431903571921692e-02,3.899513841190907579e-03
3.700000000000000000e+01,1.030056920017419350e-03,1.442431598624742536e-03,6.348980509037141159e-03,4.893492840539173661e-02,4.400859932029562056e-03
3.800000000000000000e+01,1.087610225116652021e-03,1.446467165884849368e-03,6.406261538211138751e-03,5.003815337889847698e-02,4.250896564357573362e-03
3.900000000000000000e+01,1.027259087274373693e-03,1.447372065083425566e-03,6.577172261512510484e-03,5.137702463359847260e-02,4.974261170202077045e-03
4.000000000000000000e+01,1.010139864642475198e-03,1.484995446784956709e-03,6.695221304156196221e-03,7.219515517634655932e-02,5.283528549417886196e-03
4.100000000000000000e+01,1.018151671856265626e-03,1.460788944549986593e-03,6.828935886151157181e-03,7.470331485168932306e-02,5.900381306908477480e-03
4.200000000000000000e+01,1.032752789411201183e-03,1.478270532738731229e-03,6.896988255825168071e-03,8.112323794645948105e-02,5.783263304277040488e-03
4.300000000000000000e+01,1.044900576927347557e-03,1.492633177724498250e-03,7.059893583274821915e-03,7.828435550710513557e-02,6.958349454175082049e-03
4.400000000000000000e+01,1.043917941296002841e-03,1.480371968828115463e-03,7.115447546530049086e-03,8.203843421533189850e-02,6.941371458797591931e-03
4.500000000000000000e+01,1.042259873128828810e-03,1.661198613256108019e-03,7.469652478136205344e-03,8.193818776652084246e-02,8.031260017066544493e-03
4.600000000000000000e+01,1.031815792308430832e-03,1.680284935010781461e-03,7.517937267408555078e-03,8.308032729213923884e-02,7.485708486226042707e-03
4.700000000000000000e+01,1.042649538028663815e-03,1.671723513713195206e-03,7.548133789431414609e-03,8.673831884557979544e-02,9.166782510943622536e-03
4.800000000000000000e+01,1.002931364456335862e-03,1.694641788457132252e-03,7.725220621422133026e-03,8.562947570279773324e-02,8.906033064291390619e-03
4.900000000000000000e+01,1.064566220925364671e-03,1.685495969174382420e-03,7.812665689846455888e-03,8.887929017161005918e-02,1.079087593238862129e-02
5.000000000000000000e+01,1.050365322731002882e-03,1.702792378410878001e-03,7.983085142701702025e-03,8.994590093622849281e-02,1.008271761081506665e-02
5.100000000000000000e+01,1.049826554848723838e-03,1.706215390486856033e-03,8.035967539527476278e-03,9.373051587130508400e-02,1.217073569080163141e-02
5.200000000000000000e+01,9.860187818515517809e-04,1.739750769863533577e-03,8.211845950060699117e-03,9.258308395567434179e-02,1.213584624210510901e-02
5.300000000000000000e+01,1.021553830160753205e-03,1.721615690384559107e-03,8.262324684739204284e-03,9.604622964548720221e-02,1.351683733295690887e-02
5.400000000000000000e+01,1.027561041692803909e-03,1.728547364345939469e-03,8.537842559904973427e-03,9.841304135604461711e-02,1.274870433764738881e-02
5.500000000000000000e+01,1.044516642054856871e-03,1.717696614872953227e-03,8.614075681151526359e-03,9.925637697701208961e-02,1.538666147215086120e-02
5.600000000000000000e+01,1.006883390495393266e-03,1.729106097519941994e-03,8.668486746753771219e-03,1.003069450611221436e-01,1.489149530701695985e-02
5.700000000000000000e+01,1.049626167394747921e-03,1.727902774814168464e-03,8.857128172751469949e-03,1.028080756230417975e-01,1.803500926008532596e-02
5.800000000000000000e+01,1.080888834249206076e-03,1.730334054712771462e-03,8.895260478378207158e-03,1.054406327191030751e-01,1.599715244143070508e-02
5.900000000000000000e+01,9.945843945541937500e-04,1.733221676223264517e-03,9.069036224275819208e-03,1.065977764172693909e-01,1.977410358580989833e-02
6.000000000000000000e+01,1.038149748596402895e-03,1.743520419203247991e-03,9.122909533850491817e-03,1.077081700612844972e-01,1.882125270239547177e-02
6.100000000000000000e+01,9.806948326227206067e-04,1.765968908858183079e-03,9.307696830134312704e-03,1.101646829454693971e-01,2.242703083226027863e-02
6.200000000000000000e+01,1.043472507406217453e-03,1.751551583740192314e-03,9.354719504668276842e-03,1.110351473309925674e-01,1.953551821905421051e-02
6.300000000000000000e+01,1.024190330154115544e-03,1.762284589431406708e-03,9.621004325575388538e-03,1.132251981631617055e-01,2.238835508459097873e-02
6.400000000000000000e+01,1.061030904621085421e-03,1.784530385866005698e-03,9.704753297555726577e-03,1.132297118368133237e-01,2.247154679676821934e-02
6.500000000000000000e+01,1.066165905760412631e-03,1.814019972759683399e-03,9.917573472235485799e-03,1.172214404190844300e-01,2.545706652909136489e-02
6.600000000000000000e+01,1.091042896152828777e-03,1.805608352133449999e-03,9.995375968000319578e-03,1.180817944019023902e-01,2.486992991146897564e-02
6.700000000000000000e+01,1.095409060778033527e-03,1.808439075254783535e-03,1.004992791208057963e-02,1.203589880856544836e-01,3.157213775548226714e-02
6.800000000000000000e+01,1.079704764518264358e-03,1.837064954662773978e-03,1.017410368152552036e-02,1.215968085499836704e-01,2.929870168255565774e-02
6.900000000000000000e+01,1.055589794572387276e-03,1.855241831699164495e-03,1.025438141439475974e-02,1.239053944723924605e-01,3.540276671809676479e-02
7.000000000000000000e+01,1.089662847455890324e-03,1.854169394862228331e-03,1.043842314114971567e-02,1.248283153885443308e-01,3.063099412283571896e-02
7.100000000000000000e+01,1.062452303900499788e-03,1.872587329118167391e-03,1.051828570169163757e-02,1.275017349160147417e-01,3.777155809379369872e-02
7.200000000000000000e+01,1.055431409514858343e-03,1.893520535229098337e-03,1.080223082999873414e-02,1.287766886900603147e-01,3.500063625062466849e-02
7.300000000000000000e+01,1.072711234391470923e-03,1.897614813079099867e-03,1.088720656608413440e-02,1.315029191098541772e-01,4.310001671030641579e-02
7.400000000000000000e+01,1.078723729459203076e-03,1.893025059993600585e-03,1.103031024353445626e-02,1.341286120725340980e-01,3.904130988224919357e-02


==> data/replay_and_exploratory_policy/o1_e0_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,0.000000000000000000e+00
1.000000000000000000e+03,1.426469441503286362e-02,4.300000190734863281e+00,1.933333396911621094e+01,0.000000000000000000e+00
2.000000000000000000e+03,4.965195059776306152e-02,6.099999904632568359e+00,3.216666412353515625e+01,0.000000000000000000e+00
3.000000000000000000e+03,2.255052514374256134e-02,8.899999618530273438e+00,3.950000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+03,5.952248349785804749e-02,1.579999923706054688e+01,5.566666793823242188e+01,0.000000000000000000e+00
5.000000000000000000e+03,4.052904993295669556e-02,2.200000000000000000e+01,6.400000000000000000e+01,0.000000000000000000e+00
6.000000000000000000e+03,3.031842969357967377e-02,3.209999847412109375e+01,6.933333587646484375e+01,0.000000000000000000e+00
7.000000000000000000e+03,1.853377074003219604e-01,3.560000228881835938e+01,7.550000000000000000e+01,0.000000000000000000e+00
8.000000000000000000e+03,7.406443357467651367e-02,4.220000076293945312e+01,7.349999237060546875e+01,0.000000000000000000e+00
9.000000000000000000e+03,1.450296622351743281e-05,4.250000000000000000e+01,7.800000000000000000e+01,0.000000000000000000e+00
1.000000000000000000e+04,1.109882146120071411e-01,4.459999847412109375e+01,7.600000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+04,2.388547360897064209e-01,4.589999771118164062e+01,8.133333587646484375e+01,0.000000000000000000e+00
1.200000000000000000e+04,1.155110448598861694e-01,4.959999465942382812e+01,8.133333587646484375e+01,0.000000000000000000e+00
1.300000000000000000e+04,1.011610329151153564e-01,4.909999847412109375e+01,7.766667175292968750e+01,0.000000000000000000e+00
1.400000000000000000e+04,4.243110492825508118e-02,5.059999847412109375e+01,8.783333587646484375e+01,0.000000000000000000e+00
1.500000000000000000e+04,3.346497565507888794e-02,5.659999847412109375e+01,8.683333587646484375e+01,0.000000000000000000e+00
1.600000000000000000e+04,5.471338331699371338e-02,5.450000000000000000e+01,8.599999237060546875e+01,0.000000000000000000e+00
1.700000000000000000e+04,7.346743345260620117e-02,5.600000000000000000e+01,8.616667175292968750e+01,0.000000000000000000e+00
1.800000000000000000e+04,2.080102860927581787e-01,5.379999923706054688e+01,8.616667175292968750e+01,0.000000000000000000e+00
1.900000000000000000e+04,3.304182318970561028e-03,5.709999847412109375e+01,8.633333587646484375e+01,0.000000000000000000e+00
2.000000000000000000e+04,5.330485105514526367e-02,5.470000076293945312e+01,8.933332824707031250e+01,0.000000000000000000e+00
2.100000000000000000e+04,5.124968942254781723e-03,5.790000152587890625e+01,8.966667175292968750e+01,0.000000000000000000e+00
2.200000000000000000e+04,6.839135289192199707e-02,6.309999847412109375e+01,8.450000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+04,5.681905895471572876e-02,6.150000000000000000e+01,8.700000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+04,2.942195534706115723e-02,6.060000228881835938e+01,9.150000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+04,4.397690296173095703e-03,6.150000000000000000e+01,8.700000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+04,3.583448415156453848e-05,6.070000076293945312e+01,9.066667175292968750e+01,0.000000000000000000e+00
2.700000000000000000e+04,8.182114362716674805e-02,6.319999694824218750e+01,8.816667175292968750e+01,0.000000000000000000e+00
2.800000000000000000e+04,3.324654325842857361e-02,6.109999847412109375e+01,8.900000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+04,9.424795210361480713e-02,6.259999847412109375e+01,8.683333587646484375e+01,0.000000000000000000e+00
3.000000000000000000e+04,3.210928291082382202e-02,6.500000000000000000e+01,8.983332824707031250e+01,0.000000000000000000e+00
3.100000000000000000e+04,1.018456518650054932e-01,6.790000915527343750e+01,8.933332824707031250e+01,0.000000000000000000e+00
3.200000000000000000e+04,7.992911338806152344e-02,6.450000000000000000e+01,9.000000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+04,7.500849664211273193e-02,6.100000000000000000e+01,8.916667175292968750e+01,0.000000000000000000e+00
3.400000000000000000e+04,1.154706999659538269e-01,6.100000000000000000e+01,8.766667175292968750e+01,0.000000000000000000e+00
3.500000000000000000e+04,1.608994454145431519e-01,6.580000305175781250e+01,8.766667175292968750e+01,0.000000000000000000e+00
3.600000000000000000e+04,1.877876184880733490e-02,6.600000000000000000e+01,9.050000000000000000e+01,0.000000000000000000e+00
3.700000000000000000e+04,3.412110731005668640e-02,6.470000457763671875e+01,9.199999237060546875e+01,0.000000000000000000e+00
3.800000000000000000e+04,1.046275198459625244e-01,6.789999389648437500e+01,8.833333587646484375e+01,0.000000000000000000e+00
3.900000000000000000e+04,1.511935982853174210e-02,6.119999694824218750e+01,8.983332824707031250e+01,0.000000000000000000e+00
4.000000000000000000e+04,2.077761888504028320e-01,6.290000152587890625e+01,8.750000000000000000e+01,0.000000000000000000e+00
4.100000000000000000e+04,9.040068835020065308e-02,6.650000000000000000e+01,8.733333587646484375e+01,0.000000000000000000e+00
4.200000000000000000e+04,5.467961728572845459e-02,6.650000000000000000e+01,9.050000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+04,5.656945286318659782e-04,6.490000152587890625e+01,9.150000000000000000e+01,0.000000000000000000e+00
4.400000000000000000e+04,4.110040143132209778e-03,7.229999542236328125e+01,8.733333587646484375e+01,0.000000000000000000e+00
4.500000000000000000e+04,1.254178676754236221e-02,6.580000305175781250e+01,8.833333587646484375e+01,0.000000000000000000e+00
4.600000000000000000e+04,8.907410502433776855e-02,6.740000152587890625e+01,9.150000000000000000e+01,0.000000000000000000e+00
4.700000000000000000e+04,7.833759486675262451e-02,6.509999847412109375e+01,9.033333587646484375e+01,0.000000000000000000e+00
4.800000000000000000e+04,1.118476241827011108e-01,6.750000000000000000e+01,9.066667175292968750e+01,0.000000000000000000e+00
4.900000000000000000e+04,2.145379781723022461e-02,6.550000000000000000e+01,9.266666412353515625e+01,0.000000000000000000e+00
5.000000000000000000e+04,1.223949268460273743e-01,6.619999694824218750e+01,9.083333587646484375e+01,0.000000000000000000e+00
5.100000000000000000e+04,8.339428901672363281e-02,6.699999237060546875e+01,9.000000000000000000e+01,0.000000000000000000e+00
5.200000000000000000e+04,5.362541228532791138e-02,6.690000152587890625e+01,8.933332824707031250e+01,0.000000000000000000e+00
5.300000000000000000e+04,7.698054611682891846e-02,6.910000610351562500e+01,9.233333587646484375e+01,0.000000000000000000e+00
5.400000000000000000e+04,1.067926287651062012e-01,6.920000457763671875e+01,9.016667175292968750e+01,0.000000000000000000e+00
5.500000000000000000e+04,2.331057330593466759e-04,6.730000305175781250e+01,9.083333587646484375e+01,0.000000000000000000e+00
5.600000000000000000e+04,9.167550597339868546e-04,6.890000915527343750e+01,9.150000000000000000e+01,0.000000000000000000e+00
5.700000000000000000e+04,4.394442960619926453e-02,7.110000610351562500e+01,9.066667175292968750e+01,0.000000000000000000e+00
5.800000000000000000e+04,7.373472303152084351e-02,7.369998931884765625e+01,8.950000000000000000e+01,0.000000000000000000e+00
5.900000000000000000e+04,2.357345819473266602e-02,7.019999694824218750e+01,8.983332824707031250e+01,0.000000000000000000e+00
6.000000000000000000e+04,2.832495979964733124e-02,6.960000610351562500e+01,9.066667175292968750e+01,0.000000000000000000e+00
6.100000000000000000e+04,2.807455062866210938e-01,6.820000457763671875e+01,9.300000000000000000e+01,0.000000000000000000e+00
6.200000000000000000e+04,1.353929936885833740e-01,7.150000000000000000e+01,9.166667175292968750e+01,0.000000000000000000e+00
6.300000000000000000e+04,4.700681567192077637e-02,7.159999847412109375e+01,9.183333587646484375e+01,0.000000000000000000e+00
6.400000000000000000e+04,4.277279367670416832e-04,7.359999084472656250e+01,9.316666412353515625e+01,0.000000000000000000e+00
6.500000000000000000e+04,4.369542375206947327e-02,7.450000000000000000e+01,9.233333587646484375e+01,0.000000000000000000e+00
6.600000000000000000e+04,2.057346049696207047e-03,6.869999694824218750e+01,9.133333587646484375e+01,0.000000000000000000e+00
6.700000000000000000e+04,1.336243748664855957e-02,7.180000305175781250e+01,9.433333587646484375e+01,0.000000000000000000e+00
6.800000000000000000e+04,1.949416100978851318e-01,7.250000000000000000e+01,9.233333587646484375e+01,0.000000000000000000e+00
6.900000000000000000e+04,7.593030482530593872e-02,6.969999694824218750e+01,9.249999237060546875e+01,0.000000000000000000e+00
7.000000000000000000e+04,1.326635181903839111e-01,7.009999847412109375e+01,9.233333587646484375e+01,0.000000000000000000e+00
7.100000000000000000e+04,3.890679031610488892e-02,7.089999389648437500e+01,9.199999237060546875e+01,0.000000000000000000e+00
7.200000000000000000e+04,5.538287386298179626e-02,7.750000000000000000e+01,9.233333587646484375e+01,0.000000000000000000e+00
7.300000000000000000e+04,3.850043576676398516e-04,7.019999694824218750e+01,9.466667175292968750e+01,0.000000000000000000e+00
7.400000000000000000e+04,3.082392923533916473e-02,6.959999847412109375e+01,9.400000000000000000e+01,0.000000000000000000e+00
7.500000000000000000e+04,2.822839468717575073e-02,7.330000305175781250e+01,9.466667175292968750e+01,0.000000000000000000e+00
7.600000000000000000e+04,2.908430993556976318e-02,7.259999847412109375e+01,9.083333587646484375e+01,0.000000000000000000e+00
7.700000000000000000e+04,6.124091148376464844e-02,7.040000152587890625e+01,9.350000000000000000e+01,0.000000000000000000e+00
7.800000000000000000e+04,1.332300507783656940e-05,7.349999237060546875e+01,9.516667175292968750e+01,0.000000000000000000e+00
7.900000000000000000e+04,1.182134292321279645e-04,7.340000152587890625e+01,9.383333587646484375e+01,0.000000000000000000e+00
8.000000000000000000e+04,2.400320488959550858e-03,7.519999694824218750e+01,9.083333587646484375e+01,0.000000000000000000e+00
8.100000000000000000e+04,3.219658732414245605e-01,7.290000915527343750e+01,9.066667175292968750e+01,0.000000000000000000e+00
8.200000000000000000e+04,1.170730797639407683e-06,7.980000305175781250e+01,9.150000000000000000e+01,0.000000000000000000e+00
8.300000000000000000e+04,3.172187507152557373e-02,7.550000000000000000e+01,9.400000000000000000e+01,0.000000000000000000e+00
8.400000000000000000e+04,2.740351483225822449e-02,7.569999694824218750e+01,9.166667175292968750e+01,0.000000000000000000e+00
8.500000000000000000e+04,8.091764524579048157e-03,7.279999542236328125e+01,9.366666412353515625e+01,0.000000000000000000e+00
8.600000000000000000e+04,1.020545954816043377e-03,7.509999847412109375e+01,9.483333587646484375e+01,0.000000000000000000e+00
8.700000000000000000e+04,1.008997261524200439e-01,7.440000152587890625e+01,9.416667175292968750e+01,0.000000000000000000e+00
8.800000000000000000e+04,4.453977197408676147e-02,7.840000152587890625e+01,9.366666412353515625e+01,0.000000000000000000e+00
8.900000000000000000e+04,1.486014425754547119e-01,7.719999694824218750e+01,9.316666412353515625e+01,0.000000000000000000e+00
9.000000000000000000e+04,8.365470170974731445e-02,7.299999237060546875e+01,9.450000000000000000e+01,0.000000000000000000e+00
9.100000000000000000e+04,4.212238267064094543e-02,7.669999694824218750e+01,9.383333587646484375e+01,0.000000000000000000e+00
9.200000000000000000e+04,4.451957938726991415e-04,7.809999847412109375e+01,9.133333587646484375e+01,0.000000000000000000e+00
9.300000000000000000e+04,1.218842226080596447e-03,7.790000152587890625e+01,9.383333587646484375e+01,0.000000000000000000e+00
9.400000000000000000e+04,5.084857548354193568e-06,7.670000457763671875e+01,9.383333587646484375e+01,0.000000000000000000e+00
9.500000000000000000e+04,7.675014203414320946e-04,7.730000305175781250e+01,9.400000000000000000e+01,0.000000000000000000e+00
9.600000000000000000e+04,1.335653066635131836e-01,7.619999694824218750e+01,9.516667175292968750e+01,0.000000000000000000e+00
9.700000000000000000e+04,8.860707283020019531e-03,8.069998931884765625e+01,9.366666412353515625e+01,0.000000000000000000e+00
9.800000000000000000e+04,4.756500420626252890e-04,7.669999694824218750e+01,9.416667175292968750e+01,0.000000000000000000e+00
9.900000000000000000e+04,2.299932017922401428e-02,7.819999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.000000000000000000e+05,1.093607321381568909e-01,7.959999084472656250e+01,9.266666412353515625e+01,0.000000000000000000e+00
1.010000000000000000e+05,5.420798435807228088e-02,7.590000152587890625e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.020000000000000000e+05,8.410349488258361816e-02,7.640000915527343750e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.030000000000000000e+05,7.179081439971923828e-02,7.510000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.040000000000000000e+05,9.511195123195648193e-02,7.450000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.050000000000000000e+05,6.933027505874633789e-02,8.050000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.060000000000000000e+05,1.288747284888813738e-06,7.460000610351562500e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.070000000000000000e+05,5.623469478450715542e-04,7.990000152587890625e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.080000000000000000e+05,7.117520272731781006e-02,7.719999694824218750e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.090000000000000000e+05,1.038179267197847366e-03,7.990000152587890625e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.100000000000000000e+05,2.472298443317413330e-01,7.630000305175781250e+01,9.300000000000000000e+01,0.000000000000000000e+00
1.110000000000000000e+05,3.497703000903129578e-02,7.690000152587890625e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.120000000000000000e+05,1.911091821966692805e-04,7.969999694824218750e+01,9.316666412353515625e+01,0.000000000000000000e+00
1.130000000000000000e+05,4.274191334843635559e-03,7.850000000000000000e+01,9.333333587646484375e+01,0.000000000000000000e+00
1.140000000000000000e+05,4.351860479800961912e-05,8.139998626708984375e+01,9.433333587646484375e+01,0.000000000000000000e+00
1.150000000000000000e+05,2.219131711171939969e-04,8.250000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.160000000000000000e+05,7.143117487430572510e-02,8.280000305175781250e+01,9.383333587646484375e+01,0.000000000000000000e+00
1.170000000000000000e+05,1.139982882887125015e-02,8.220000457763671875e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.180000000000000000e+05,1.146173849701881409e-01,7.850000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.190000000000000000e+05,2.279690057039260864e-01,7.780000305175781250e+01,9.283333587646484375e+01,0.000000000000000000e+00
1.200000000000000000e+05,1.675580278970301151e-04,7.739999389648437500e+01,9.333333587646484375e+01,0.000000000000000000e+00
1.210000000000000000e+05,2.747166156768798828e-02,8.659999084472656250e+01,9.416667175292968750e+01,0.000000000000000000e+00
1.220000000000000000e+05,1.797284558415412903e-02,8.100000000000000000e+01,9.316666412353515625e+01,0.000000000000000000e+00
1.230000000000000000e+05,1.677146703004837036e-01,7.769999694824218750e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.240000000000000000e+05,1.383215747773647308e-02,7.780000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.250000000000000000e+05,3.089072927832603455e-02,7.850000000000000000e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.260000000000000000e+05,1.221541315317153931e-01,7.869999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.270000000000000000e+05,1.100959721952676773e-03,8.060000610351562500e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.280000000000000000e+05,2.505524607840925455e-04,8.110000610351562500e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.290000000000000000e+05,1.203136742115020752e-01,7.920000457763671875e+01,9.433333587646484375e+01,0.000000000000000000e+00
1.300000000000000000e+05,1.549159205751493573e-04,7.989999389648437500e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.310000000000000000e+05,5.101754795759916306e-03,7.999999237060546875e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.320000000000000000e+05,1.610192839507362805e-06,7.869999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.330000000000000000e+05,2.494787983596324921e-02,7.919999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
1.340000000000000000e+05,9.113828855333849788e-05,8.219999694824218750e+01,9.400000000000000000e+01,0.000000000000000000e+00
1.350000000000000000e+05,8.426600834354758263e-05,8.060000610351562500e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.360000000000000000e+05,7.469957321882247925e-02,7.489998626708984375e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.370000000000000000e+05,8.279462158679962158e-02,8.090000152587890625e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.380000000000000000e+05,2.363205421715974808e-03,7.740000152587890625e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.390000000000000000e+05,1.267313659191131592e-01,8.210000610351562500e+01,9.283333587646484375e+01,0.000000000000000000e+00
1.400000000000000000e+05,7.224437594413757324e-02,8.290000152587890625e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.410000000000000000e+05,1.644489937461912632e-03,8.469999694824218750e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.420000000000000000e+05,8.889112621545791626e-02,8.269999694824218750e+01,9.416667175292968750e+01,0.000000000000000000e+00
1.430000000000000000e+05,9.153747232630848885e-04,7.740000152587890625e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.440000000000000000e+05,4.156790964771062136e-05,8.440000152587890625e+01,9.716667175292968750e+01,0.000000000000000000e+00
1.450000000000000000e+05,9.264254942536354065e-03,8.280000305175781250e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.460000000000000000e+05,1.053546904586255550e-03,7.900000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.470000000000000000e+05,3.625247045420110226e-04,8.060000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.480000000000000000e+05,2.879022154957056046e-03,7.999999237060546875e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.490000000000000000e+05,2.704007783904671669e-04,8.479999542236328125e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.500000000000000000e+05,4.293021559715270996e-02,8.050000000000000000e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.510000000000000000e+05,4.118124395608901978e-02,7.980000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.520000000000000000e+05,1.328239776194095612e-02,8.190000152587890625e+01,9.300000000000000000e+01,0.000000000000000000e+00
1.530000000000000000e+05,2.020252123475074768e-02,8.380000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
1.540000000000000000e+05,5.428229924291372299e-04,8.120000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
1.550000000000000000e+05,1.476630859542638063e-04,8.090000152587890625e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.560000000000000000e+05,7.051049172878265381e-02,8.269999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.570000000000000000e+05,2.983341983053833246e-04,8.390000152587890625e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.580000000000000000e+05,2.857396602630615234e-01,7.740000152587890625e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.590000000000000000e+05,2.333223121240735054e-03,8.380000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.600000000000000000e+05,3.487357025733217597e-05,8.180000305175781250e+01,9.783333587646484375e+01,0.000000000000000000e+00
1.610000000000000000e+05,4.296309500932693481e-02,8.570000457763671875e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.620000000000000000e+05,2.195102572441101074e-01,7.730000305175781250e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.630000000000000000e+05,4.300237633287906647e-04,8.440000152587890625e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.640000000000000000e+05,6.533674895763397217e-02,8.380000305175781250e+01,9.383333587646484375e+01,0.000000000000000000e+00
1.650000000000000000e+05,8.569139754399657249e-04,8.580000305175781250e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.660000000000000000e+05,4.040169995278120041e-03,8.239999389648437500e+01,9.400000000000000000e+01,0.000000000000000000e+00
1.670000000000000000e+05,6.226504774531349540e-05,8.159999847412109375e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.680000000000000000e+05,9.822135325521230698e-04,8.300000000000000000e+01,9.450000000000000000e+01,0.000000000000000000e+00
1.690000000000000000e+05,6.830489728599786758e-04,8.160000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.700000000000000000e+05,7.186916627688333392e-05,8.400000000000000000e+01,9.849999237060546875e+01,0.000000000000000000e+00
1.710000000000000000e+05,3.189741401001811028e-04,7.830000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.720000000000000000e+05,9.304617415182292461e-04,8.230000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.730000000000000000e+05,1.827517449855804443e-01,8.390000152587890625e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.740000000000000000e+05,1.444314699620008469e-02,8.110000610351562500e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.750000000000000000e+05,2.527562610339373350e-04,8.150000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
1.760000000000000000e+05,6.482074409723281860e-02,8.269999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
1.770000000000000000e+05,1.872620433568954468e-01,8.309999847412109375e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.780000000000000000e+05,1.573507115244865417e-02,8.109999847412109375e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.790000000000000000e+05,7.630081381648778915e-04,8.209999847412109375e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+05,6.633333861827850342e-02,7.889999389648437500e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.810000000000000000e+05,6.870047748088836670e-02,8.380000305175781250e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.820000000000000000e+05,6.412659585475921631e-02,8.450000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.830000000000000000e+05,1.358600333333015442e-02,8.479999542236328125e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.840000000000000000e+05,5.063942819833755493e-02,8.359999847412109375e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.850000000000000000e+05,4.880652576684951782e-02,8.309999847412109375e+01,9.266666412353515625e+01,0.000000000000000000e+00
1.860000000000000000e+05,1.839179545640945435e-03,8.369999694824218750e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.870000000000000000e+05,3.872366249561309814e-02,8.280000305175781250e+01,9.383333587646484375e+01,0.000000000000000000e+00
1.880000000000000000e+05,1.360747963190078735e-02,7.840000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
1.890000000000000000e+05,2.653337717056274414e-01,8.210000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.900000000000000000e+05,7.754447869956493378e-03,8.350000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.910000000000000000e+05,1.333075463771820068e-01,8.019998931884765625e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.920000000000000000e+05,3.649299591779708862e-02,7.990000152587890625e+01,9.416667175292968750e+01,0.000000000000000000e+00
1.930000000000000000e+05,9.180817008018493652e-02,8.309999847412109375e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.940000000000000000e+05,1.830603182315826416e-02,8.380000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.950000000000000000e+05,9.273513406515121460e-02,8.900000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.960000000000000000e+05,1.182293752208352089e-03,8.430000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.970000000000000000e+05,1.364050209522247314e-01,8.370000457763671875e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.980000000000000000e+05,7.528468035161495209e-03,8.350000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.990000000000000000e+05,2.067947387695312500e-02,8.569999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.000000000000000000e+05,7.916692644357681274e-02,8.269999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
2.010000000000000000e+05,2.322164946235716343e-04,8.330000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.020000000000000000e+05,2.514866646379232407e-04,8.080000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.030000000000000000e+05,9.773960337042808533e-03,8.259999847412109375e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.040000000000000000e+05,2.438053488731384277e-02,8.630000305175781250e+01,9.733333587646484375e+01,0.000000000000000000e+00
2.050000000000000000e+05,2.238017879426479340e-02,8.630000305175781250e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.060000000000000000e+05,5.212265066802501678e-03,8.660000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.070000000000000000e+05,1.879032142460346222e-02,8.220000457763671875e+01,9.483333587646484375e+01,0.000000000000000000e+00
2.080000000000000000e+05,5.361638613976538181e-06,8.380000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
2.090000000000000000e+05,1.872001029551029205e-02,8.489999389648437500e+01,9.516667175292968750e+01,0.000000000000000000e+00
2.100000000000000000e+05,8.600513637065887451e-02,8.319999694824218750e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.110000000000000000e+05,4.062727838754653931e-02,8.210000610351562500e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.120000000000000000e+05,9.477463754592463374e-05,8.300000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.130000000000000000e+05,1.463114619255065918e-01,8.370000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.140000000000000000e+05,5.384868010878562927e-02,8.050000000000000000e+01,9.466667175292968750e+01,0.000000000000000000e+00
2.150000000000000000e+05,1.245257556438446045e-01,8.489999389648437500e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.160000000000000000e+05,5.512238293886184692e-02,8.430000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.170000000000000000e+05,3.157141618430614471e-03,8.169999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.180000000000000000e+05,8.744594379095360637e-05,8.280000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
2.190000000000000000e+05,2.523815929889678955e-01,8.250000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.200000000000000000e+05,2.213332615792751312e-02,8.150000000000000000e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.210000000000000000e+05,6.369666755199432373e-02,8.340000152587890625e+01,9.416667175292968750e+01,0.000000000000000000e+00
2.220000000000000000e+05,6.698524812236428261e-04,8.379999542236328125e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.230000000000000000e+05,1.027569454163312912e-02,8.260000610351562500e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.240000000000000000e+05,4.147987440228462219e-02,8.469999694824218750e+01,9.533332824707031250e+01,0.000000000000000000e+00
2.250000000000000000e+05,2.936691045761108398e-02,8.519999694824218750e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.260000000000000000e+05,2.797919884324073792e-02,8.240000152587890625e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.270000000000000000e+05,4.063679371029138565e-04,8.380000305175781250e+01,9.849999237060546875e+01,0.000000000000000000e+00
2.280000000000000000e+05,6.476697162725031376e-04,8.500000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.290000000000000000e+05,1.479933690279722214e-02,8.180000305175781250e+01,9.516667175292968750e+01,0.000000000000000000e+00
2.300000000000000000e+05,2.219162182882428169e-03,7.919999694824218750e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.310000000000000000e+05,8.883884875103831291e-04,8.350000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.320000000000000000e+05,8.911225013434886932e-04,8.469999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.330000000000000000e+05,1.856194995343685150e-02,8.270000457763671875e+01,9.733333587646484375e+01,0.000000000000000000e+00
2.340000000000000000e+05,7.697524270042777061e-04,8.270000457763671875e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.350000000000000000e+05,1.183769898489117622e-03,8.710000610351562500e+01,9.283333587646484375e+01,0.000000000000000000e+00
2.360000000000000000e+05,9.837273508310317993e-03,8.669998931884765625e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.370000000000000000e+05,2.015336230397224426e-02,8.269999694824218750e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.380000000000000000e+05,1.256211996078491211e-01,8.430000305175781250e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.390000000000000000e+05,4.154328416916541755e-05,8.630000305175781250e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.400000000000000000e+05,4.374154668767005205e-04,8.409999847412109375e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.410000000000000000e+05,1.151941791176795959e-01,8.150000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.420000000000000000e+05,2.877432480454444885e-02,8.269999694824218750e+01,9.433333587646484375e+01,0.000000000000000000e+00
2.430000000000000000e+05,2.877108752727508545e-03,8.380000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
2.440000000000000000e+05,2.114557661116123199e-02,8.450000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
2.450000000000000000e+05,4.376019164919853210e-02,8.430000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.460000000000000000e+05,1.666658704380097333e-06,8.619998931884765625e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.470000000000000000e+05,4.599691554903984070e-02,8.609999084472656250e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.480000000000000000e+05,1.257601543329656124e-03,8.569999694824218750e+01,9.416667175292968750e+01,0.000000000000000000e+00
2.490000000000000000e+05,1.899365894496440887e-02,8.510000610351562500e+01,9.616666412353515625e+01,0.000000000000000000e+00
2.500000000000000000e+05,7.458923850208520889e-03,8.500000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.510000000000000000e+05,2.557790139690041542e-04,8.640000152587890625e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.520000000000000000e+05,1.617259159684181213e-02,8.790000915527343750e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.530000000000000000e+05,8.363468805328011513e-05,8.549999237060546875e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.540000000000000000e+05,6.597592146135866642e-04,8.700000000000000000e+01,9.433333587646484375e+01,0.000000000000000000e+00
2.550000000000000000e+05,1.386818382889032364e-02,8.350000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.560000000000000000e+05,2.911674380302429199e-01,8.310000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.570000000000000000e+05,2.315496327355504036e-03,8.620000457763671875e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.580000000000000000e+05,6.084776669740676880e-02,8.350000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.590000000000000000e+05,2.801867127418518066e-01,8.310000610351562500e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.600000000000000000e+05,9.343984420411288738e-04,8.360000610351562500e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.610000000000000000e+05,6.871817260980606079e-02,8.650000000000000000e+01,9.199999237060546875e+01,0.000000000000000000e+00
2.620000000000000000e+05,1.676857471466064453e-02,8.369999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.630000000000000000e+05,1.476000808179378510e-02,8.450000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.640000000000000000e+05,2.468523941934108734e-02,8.409999847412109375e+01,9.783333587646484375e+01,0.000000000000000000e+00
2.650000000000000000e+05,8.722381293773651123e-02,8.680000305175781250e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.660000000000000000e+05,1.234484370797872543e-04,8.509999847412109375e+01,9.533332824707031250e+01,0.000000000000000000e+00
2.670000000000000000e+05,4.130101203918457031e-02,8.220000457763671875e+01,9.849999237060546875e+01,0.000000000000000000e+00
2.680000000000000000e+05,6.587342359125614166e-04,8.250000000000000000e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.690000000000000000e+05,3.672211989760398865e-02,8.599999237060546875e+01,9.416667175292968750e+01,0.000000000000000000e+00
2.700000000000000000e+05,3.188041155226528645e-04,8.760000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.710000000000000000e+05,4.215404624119400978e-05,8.549999237060546875e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.720000000000000000e+05,1.046424265950918198e-03,8.430000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
2.730000000000000000e+05,1.494545936584472656e-01,8.830000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.740000000000000000e+05,1.609490485861897469e-03,8.690000152587890625e+01,9.300000000000000000e+01,0.000000000000000000e+00
2.750000000000000000e+05,1.667499542236328125e-02,8.250000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.760000000000000000e+05,1.403485536575317383e-01,8.539999389648437500e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.770000000000000000e+05,1.590320840477943420e-02,8.400000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.780000000000000000e+05,3.505405038595199585e-02,8.740000152587890625e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.790000000000000000e+05,2.635018341243267059e-02,8.710000610351562500e+01,9.450000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+05,1.150933653116226196e-01,8.529999542236328125e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.810000000000000000e+05,4.086149036884307861e-01,8.169999694824218750e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.820000000000000000e+05,2.586716254882048815e-05,8.739998626708984375e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.830000000000000000e+05,5.746773676946759224e-04,8.890000152587890625e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.840000000000000000e+05,9.810227900743484497e-03,8.340000152587890625e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.850000000000000000e+05,7.380603253841400146e-02,8.519999694824218750e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.860000000000000000e+05,1.937407813966274261e-02,9.000000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.870000000000000000e+05,3.368356823921203613e-01,8.439999389648437500e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.880000000000000000e+05,1.695333719253540039e-01,8.680000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.890000000000000000e+05,3.889086656272411346e-04,8.529999542236328125e+01,9.350000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+05,2.839435823261737823e-03,8.690000152587890625e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.910000000000000000e+05,6.368125323206186295e-04,8.570000457763671875e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.920000000000000000e+05,3.316334550618194044e-05,8.280000305175781250e+01,9.733333587646484375e+01,0.000000000000000000e+00
2.930000000000000000e+05,5.049544572830200195e-02,8.800000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.940000000000000000e+05,8.817785419523715973e-03,8.739998626708984375e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.950000000000000000e+05,4.208712279796600342e-02,8.599999237060546875e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.960000000000000000e+05,2.582707384135574102e-04,8.589999389648437500e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.970000000000000000e+05,5.327078327536582947e-02,8.350000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.980000000000000000e+05,6.117922719568014145e-03,8.339999389648437500e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.990000000000000000e+05,2.723504323512315750e-03,8.750000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.000000000000000000e+05,3.353598527610301971e-03,8.529999542236328125e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.010000000000000000e+05,3.796572797000408173e-03,8.130000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
3.020000000000000000e+05,7.626482285559177399e-03,8.830000305175781250e+01,9.833333587646484375e+01,0.000000000000000000e+00
3.030000000000000000e+05,5.070232972502708435e-02,8.839999389648437500e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.040000000000000000e+05,9.052280336618423462e-03,8.870000457763671875e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.050000000000000000e+05,2.154161484213545918e-05,8.730000305175781250e+01,9.416667175292968750e+01,0.000000000000000000e+00
3.060000000000000000e+05,1.876429282128810883e-02,8.630000305175781250e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.070000000000000000e+05,5.844666808843612671e-02,8.519999694824218750e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.080000000000000000e+05,3.137708408758044243e-04,8.559999084472656250e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.090000000000000000e+05,1.429409370757639408e-03,8.549999237060546875e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.100000000000000000e+05,1.908181235194206238e-02,8.790000152587890625e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.110000000000000000e+05,6.050762021914124489e-04,8.659999084472656250e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.120000000000000000e+05,3.286373103037476540e-03,8.820000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.130000000000000000e+05,2.217304427176713943e-03,8.549999237060546875e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.140000000000000000e+05,3.807816887274384499e-03,8.630000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.150000000000000000e+05,5.152161465957760811e-04,8.340000152587890625e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.160000000000000000e+05,9.814983606338500977e-02,8.869999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.170000000000000000e+05,2.855614293366670609e-03,8.369999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.180000000000000000e+05,1.089398190379142761e-02,8.640000152587890625e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.190000000000000000e+05,1.341767347184941173e-05,8.230000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+05,1.414098776876926422e-03,8.650000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.210000000000000000e+05,2.811566293239593506e-01,8.250000000000000000e+01,9.833333587646484375e+01,0.000000000000000000e+00
3.220000000000000000e+05,2.235791325801983476e-04,8.680000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.230000000000000000e+05,6.787958741188049316e-02,8.640000152587890625e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.240000000000000000e+05,3.555288910865783691e-02,8.640000152587890625e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.250000000000000000e+05,5.680347792804241180e-03,8.820000457763671875e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.260000000000000000e+05,2.215860411524772644e-02,8.269999694824218750e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.270000000000000000e+05,1.153523407992906868e-04,8.030000305175781250e+01,9.316666412353515625e+01,0.000000000000000000e+00
3.280000000000000000e+05,2.419379539787769318e-03,8.809999847412109375e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.290000000000000000e+05,1.017292146570980549e-03,8.900000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.300000000000000000e+05,9.184628725051879883e-02,8.750000000000000000e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.310000000000000000e+05,2.037542435573413968e-04,8.850000000000000000e+01,9.516667175292968750e+01,0.000000000000000000e+00
3.320000000000000000e+05,4.762581735849380493e-02,9.249999237060546875e+01,9.416667175292968750e+01,0.000000000000000000e+00
3.330000000000000000e+05,8.250792743638157845e-04,8.539999389648437500e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.340000000000000000e+05,4.489494487643241882e-03,8.759999847412109375e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.350000000000000000e+05,1.884940778836607933e-03,8.680000305175781250e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.360000000000000000e+05,3.016136959195137024e-02,8.860000610351562500e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.370000000000000000e+05,1.357278823852539062e-01,8.680000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.380000000000000000e+05,2.815914750099182129e-01,8.519999694824218750e+01,9.249999237060546875e+01,0.000000000000000000e+00
3.390000000000000000e+05,3.702267073094844818e-03,8.869999694824218750e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.400000000000000000e+05,6.452935189008712769e-02,8.739998626708984375e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.410000000000000000e+05,5.207281559705734253e-03,8.589999389648437500e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.420000000000000000e+05,5.916673690080642700e-02,8.560000610351562500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.430000000000000000e+05,3.353826468810439110e-03,8.580000305175781250e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.440000000000000000e+05,3.956358341383747756e-05,8.870000457763671875e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.450000000000000000e+05,1.973695009946823120e-01,8.660000610351562500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.460000000000000000e+05,1.064475043676793575e-03,8.759999847412109375e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.470000000000000000e+05,9.636677532398607582e-06,8.690000152587890625e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.480000000000000000e+05,2.526244148612022400e-02,8.769999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.490000000000000000e+05,3.425464499741792679e-03,9.100000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.500000000000000000e+05,1.676752464845776558e-03,8.150000000000000000e+01,9.483333587646484375e+01,0.000000000000000000e+00
3.510000000000000000e+05,1.855365633964538574e-01,8.579999542236328125e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.520000000000000000e+05,2.278218278661370277e-03,8.569999694824218750e+01,9.400000000000000000e+01,0.000000000000000000e+00
3.530000000000000000e+05,3.658569650724530220e-03,8.619998931884765625e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.540000000000000000e+05,4.135372489690780640e-02,8.599999237060546875e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.550000000000000000e+05,1.252987086772918701e-01,8.820000457763671875e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.560000000000000000e+05,1.012911787256598473e-03,8.910000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.570000000000000000e+05,4.609148204326629639e-02,8.740000152587890625e+01,9.483333587646484375e+01,0.000000000000000000e+00
3.580000000000000000e+05,4.466135799884796143e-01,8.830000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.590000000000000000e+05,3.652863949537277222e-02,8.769999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.600000000000000000e+05,3.027063012123107910e-01,8.630000305175781250e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.610000000000000000e+05,1.822638150770217180e-04,8.610000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.620000000000000000e+05,2.843015128746628761e-03,8.519999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.630000000000000000e+05,1.368644443573430181e-04,8.790000152587890625e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.640000000000000000e+05,2.639014124870300293e-01,8.619998931884765625e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.650000000000000000e+05,4.222306597512215376e-05,8.489999389648437500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.660000000000000000e+05,2.666079066693782806e-02,8.720000457763671875e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.670000000000000000e+05,1.379539840854704380e-03,8.869999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.680000000000000000e+05,1.323457981925457716e-04,8.559999084472656250e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.690000000000000000e+05,4.038678109645843506e-02,8.630000305175781250e+01,9.516667175292968750e+01,0.000000000000000000e+00
3.700000000000000000e+05,1.548235714435577393e-01,8.930000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.710000000000000000e+05,1.826309198804665357e-05,8.750000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.720000000000000000e+05,2.003427594900131226e-01,8.459999847412109375e+01,9.816667175292968750e+01,0.000000000000000000e+00
3.730000000000000000e+05,1.251741312444210052e-03,8.370000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.740000000000000000e+05,1.299503957852721214e-03,8.270000457763671875e+01,9.849999237060546875e+01,0.000000000000000000e+00
3.750000000000000000e+05,2.345869317650794983e-03,8.800000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.760000000000000000e+05,1.321895569562911987e-01,9.150000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.770000000000000000e+05,4.399581998586654663e-02,8.630000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.780000000000000000e+05,3.444047179073095322e-04,8.489999389648437500e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.790000000000000000e+05,1.797913312911987305e-01,8.599999237060546875e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.800000000000000000e+05,1.860833610408008099e-03,9.079999542236328125e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.810000000000000000e+05,9.181132912635803223e-02,8.909999847412109375e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.820000000000000000e+05,7.404572516679763794e-02,8.919999694824218750e+01,9.883333587646484375e+01,0.000000000000000000e+00
3.830000000000000000e+05,3.256160709952382604e-07,8.539999389648437500e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.840000000000000000e+05,9.348309040069580078e-02,8.509999847412109375e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.850000000000000000e+05,1.359998285770416260e-01,8.809999847412109375e+01,9.816667175292968750e+01,0.000000000000000000e+00
3.860000000000000000e+05,6.166120991110801697e-03,8.130000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.870000000000000000e+05,7.221269770525395870e-04,8.620000457763671875e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.880000000000000000e+05,5.256087332963943481e-02,8.859999847412109375e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.890000000000000000e+05,2.023026719689369202e-02,8.370000457763671875e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.900000000000000000e+05,8.075796067714691162e-04,8.909999847412109375e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.910000000000000000e+05,9.714523330330848694e-04,8.910000610351562500e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.920000000000000000e+05,1.029199734330177307e-02,8.779999542236328125e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.930000000000000000e+05,1.161864493042230606e-03,8.819999694824218750e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.940000000000000000e+05,1.092148711904883385e-03,8.750000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.950000000000000000e+05,7.874474525451660156e-01,8.800000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.960000000000000000e+05,2.480353694409132004e-03,8.719999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.970000000000000000e+05,1.184653956443071365e-03,8.819999694824218750e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.980000000000000000e+05,1.432163408026099205e-03,8.440000152587890625e+01,9.833333587646484375e+01,0.000000000000000000e+00
3.990000000000000000e+05,1.009632050991058350e-01,8.780000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+05,4.325781017541885376e-03,8.450000000000000000e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.010000000000000000e+05,2.194746956229209900e-02,8.719999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.020000000000000000e+05,1.419334560632705688e-01,8.779999542236328125e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.030000000000000000e+05,5.490463227033615112e-02,8.390000152587890625e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.040000000000000000e+05,8.821201324462890625e-02,8.500000762939453125e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.050000000000000000e+05,3.951214253902435303e-03,8.579999542236328125e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.060000000000000000e+05,1.163158740382641554e-04,8.660000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.070000000000000000e+05,3.790015354752540588e-02,8.459999847412109375e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.080000000000000000e+05,4.714902388514019549e-05,8.519999694824218750e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.090000000000000000e+05,2.421256940579041839e-04,8.500000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.100000000000000000e+05,3.414066135883331299e-01,8.719999694824218750e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.110000000000000000e+05,6.034001708030700684e-04,8.760000610351562500e+01,9.533332824707031250e+01,0.000000000000000000e+00
4.120000000000000000e+05,1.079390011727809906e-02,8.969999694824218750e+01,9.516667175292968750e+01,0.000000000000000000e+00
4.130000000000000000e+05,1.109869126230478287e-02,8.850000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.140000000000000000e+05,1.751950383186340332e-02,8.750000000000000000e+01,9.883333587646484375e+01,0.000000000000000000e+00
4.150000000000000000e+05,1.375874737277626991e-03,8.840000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.160000000000000000e+05,3.320627212524414062e-01,8.659999084472656250e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.170000000000000000e+05,1.998279616236686707e-02,8.940000152587890625e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.180000000000000000e+05,1.472870935685932636e-03,8.960000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.190000000000000000e+05,9.577390551567077637e-02,8.869999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
4.200000000000000000e+05,4.749784129671752453e-04,8.419999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.210000000000000000e+05,8.858959376811981201e-02,8.730000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.220000000000000000e+05,8.421677193837240338e-05,8.510000610351562500e+01,9.933333587646484375e+01,0.000000000000000000e+00
4.230000000000000000e+05,2.288406540174037218e-04,8.870000457763671875e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.240000000000000000e+05,3.328128717839717865e-03,8.869999694824218750e+01,9.300000000000000000e+01,0.000000000000000000e+00
4.250000000000000000e+05,5.673013627529144287e-03,8.780000305175781250e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.260000000000000000e+05,1.179732009768486023e-01,9.090000152587890625e+01,9.483333587646484375e+01,0.000000000000000000e+00
4.270000000000000000e+05,3.948626574128866196e-03,8.529999542236328125e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.280000000000000000e+05,6.656934320926666260e-02,8.669998931884765625e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.290000000000000000e+05,2.435208298265933990e-03,8.950000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+05,1.100122113712131977e-03,8.680000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.310000000000000000e+05,6.531468592584133148e-03,8.450000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.320000000000000000e+05,7.339409057749435306e-05,8.430000305175781250e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.330000000000000000e+05,1.147967213910305873e-05,8.780000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.340000000000000000e+05,1.105019729584455490e-02,8.650000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.350000000000000000e+05,7.656956464052200317e-02,8.709999847412109375e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.360000000000000000e+05,9.551048278808593750e-04,8.400000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
4.370000000000000000e+05,8.848195895552635193e-03,8.700000000000000000e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.380000000000000000e+05,6.107902526855468750e-01,8.609999084472656250e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.390000000000000000e+05,5.434383824467658997e-02,8.489999389648437500e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.400000000000000000e+05,4.929380025714635849e-03,8.840000915527343750e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.410000000000000000e+05,3.531036432832479477e-03,8.769999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.420000000000000000e+05,9.321021288633346558e-02,8.630000305175781250e+01,9.566667175292968750e+01,0.000000000000000000e+00
4.430000000000000000e+05,6.834776606410741806e-03,8.710000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.440000000000000000e+05,6.448558717966079712e-02,9.210000610351562500e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.450000000000000000e+05,2.736571012064814568e-03,8.900000000000000000e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.460000000000000000e+05,3.923510015010833740e-02,8.990000152587890625e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.470000000000000000e+05,1.975108869373798370e-02,8.890000915527343750e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.480000000000000000e+05,5.858361721038818359e-02,9.050000000000000000e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.490000000000000000e+05,3.011636734008789062e-01,8.660000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.500000000000000000e+05,1.976718158402945846e-05,8.969999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.510000000000000000e+05,1.475715835113078356e-04,8.430000305175781250e+01,9.883333587646484375e+01,0.000000000000000000e+00
4.520000000000000000e+05,2.326487901882501319e-06,8.890000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.530000000000000000e+05,9.283006191253662109e-02,8.700000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.540000000000000000e+05,1.682115253061056137e-03,8.930000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.550000000000000000e+05,2.285354584455490112e-02,8.599999237060546875e+01,9.799999237060546875e+01,0.000000000000000000e+00
4.560000000000000000e+05,3.704118132591247559e-01,8.700000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.570000000000000000e+05,3.423071466386318207e-03,8.290000915527343750e+01,9.533332824707031250e+01,0.000000000000000000e+00
4.580000000000000000e+05,1.905090874060988426e-03,8.730000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
4.590000000000000000e+05,2.786076511256396770e-04,9.009999847412109375e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.600000000000000000e+05,6.519082235172390938e-04,8.630000305175781250e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.610000000000000000e+05,1.983039826154708862e-02,8.920000457763671875e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.620000000000000000e+05,3.705264767631888390e-03,8.589999389648437500e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.630000000000000000e+05,1.701910223346203566e-04,8.850000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.640000000000000000e+05,3.437985852360725403e-02,8.840000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.650000000000000000e+05,3.779898979701101780e-04,8.719999694824218750e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.660000000000000000e+05,1.485202312469482422e-01,9.269998931884765625e+01,9.500000000000000000e+01,0.000000000000000000e+00
4.670000000000000000e+05,1.907500991364941001e-04,8.689998626708984375e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.680000000000000000e+05,6.105499342083930969e-03,8.559999084472656250e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.690000000000000000e+05,4.001284763216972351e-02,8.519999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.700000000000000000e+05,6.754109263420104980e-02,8.809999847412109375e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.710000000000000000e+05,1.105688163079321384e-03,8.900000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.720000000000000000e+05,9.895529365167021751e-05,8.910000610351562500e+01,9.916666412353515625e+01,0.000000000000000000e+00
4.730000000000000000e+05,1.099178101867437363e-02,8.309999847412109375e+01,9.333333587646484375e+01,0.000000000000000000e+00
4.740000000000000000e+05,9.743953705765306950e-04,8.690000152587890625e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.750000000000000000e+05,1.518591586500406265e-02,8.760000610351562500e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.760000000000000000e+05,3.443375695496797562e-03,8.940000152587890625e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.770000000000000000e+05,7.235855795443058014e-03,8.980000305175781250e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.780000000000000000e+05,3.690867451950907707e-04,8.940000152587890625e+01,9.899999237060546875e+01,0.000000000000000000e+00
4.790000000000000000e+05,1.680437028408050537e-01,8.370000457763671875e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.800000000000000000e+05,2.367881592363119125e-03,9.100000000000000000e+01,9.799999237060546875e+01,0.000000000000000000e+00
4.810000000000000000e+05,2.522478753235191107e-04,9.019999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.820000000000000000e+05,4.885634407401084900e-03,8.599999237060546875e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.830000000000000000e+05,7.577445940114557743e-04,8.820000457763671875e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.840000000000000000e+05,6.939103826880455017e-03,8.650000000000000000e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.850000000000000000e+05,1.958619654178619385e-01,9.050000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.860000000000000000e+05,1.616840995848178864e-02,8.800000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.870000000000000000e+05,8.819358050823211670e-02,8.919999694824218750e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.880000000000000000e+05,3.041221946477890015e-02,8.630000305175781250e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.890000000000000000e+05,2.611979376524686813e-03,9.010000610351562500e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.900000000000000000e+05,3.545532526914030313e-04,8.890000152587890625e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.910000000000000000e+05,1.470054030505707487e-05,9.109999847412109375e+01,9.466667175292968750e+01,0.000000000000000000e+00
4.920000000000000000e+05,2.106863248627632856e-04,8.900000000000000000e+01,9.816667175292968750e+01,0.000000000000000000e+00
4.930000000000000000e+05,7.171561010181903839e-04,8.599999237060546875e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.940000000000000000e+05,1.886234851554036140e-03,8.870000457763671875e+01,9.516667175292968750e+01,0.000000000000000000e+00
4.950000000000000000e+05,1.106449271901510656e-04,8.319999694824218750e+01,9.483333587646484375e+01,0.000000000000000000e+00
4.960000000000000000e+05,3.944407030940055847e-02,8.700000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.970000000000000000e+05,3.467862552497535944e-04,8.919999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
4.980000000000000000e+05,4.235754604451358318e-04,8.719999694824218750e+01,9.533332824707031250e+01,0.000000000000000000e+00
4.990000000000000000e+05,4.090098664164543152e-03,8.890000915527343750e+01,9.600000000000000000e+01,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o1_e0_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.572810649871826172e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.376000213623046875e+01
2.000000000000000000e+03,8.452267199754714966e-02,1.010000038146972656e+01,4.433333587646484375e+01,6.133000183105468750e+01
3.000000000000000000e+03,9.090967476367950439e-02,1.509999942779541016e+01,5.583333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,6.556633859872817993e-02,2.270000076293945312e+01,6.850000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.427618741989135742e-02,3.070000076293945312e+01,7.583333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+03,4.982544481754302979e-02,3.619999694824218750e+01,8.016666412353515625e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.732933670282363892e-01,3.990000152587890625e+01,8.266667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+03,9.289605915546417236e-02,4.450000000000000000e+01,8.150000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,3.410567063838243484e-03,4.480000305175781250e+01,7.916667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.731273770332336426e-02,4.759999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.439401090145111084e-01,4.759999847412109375e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.646037399768829346e-01,4.940000152587890625e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.391757726669311523e-02,5.159999847412109375e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,4.190941900014877319e-02,5.360000228881835938e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.886893093585968018e-02,5.260000228881835938e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.112915016710758209e-02,5.609999847412109375e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,5.802726745605468750e-02,5.760000228881835938e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.758434921503067017e-01,5.519999694824218750e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+04,2.682163193821907043e-02,5.550000000000000000e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.303726732730865479e-01,5.690000152587890625e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.231062342412769794e-03,5.800000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,5.527775362133979797e-02,5.869999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.484252005815505981e-01,6.059999465942382812e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.250885576009750366e-01,5.859999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,6.195816397666931152e-02,5.910000228881835938e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,3.641985822468996048e-04,5.829999923706054688e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,6.080890540033578873e-03,6.050000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.653223231434822083e-02,5.659999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.220639050006866455e-01,5.929999923706054688e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+04,2.920565893873572350e-03,6.039999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,8.665867149829864502e-02,6.350000381469726562e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.534236967563629150e-02,6.259999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.335196495056152344e-01,5.730000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,8.474041521549224854e-02,6.020000076293945312e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.656074762344360352e-01,6.280000305175781250e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+04,9.470197558403015137e-02,6.370000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.926205099560320377e-04,6.279999542236328125e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.349814534187316895e-01,6.620000457763671875e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,5.759374238550662994e-03,6.049999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.109033167362213135e-01,6.140000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.107449978590011597e-01,6.340000152587890625e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.949103295803070068e-02,6.550000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.264577964320778847e-03,6.569999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,8.350917138159275055e-03,6.400000000000000000e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,2.254217490553855896e-02,6.580000305175781250e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+04,5.816070735454559326e-02,6.500000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.625831425189971924e-01,6.440000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.104495912790298462e-01,6.850000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+04,8.897295594215393066e-02,6.510000610351562500e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,5.313429608941078186e-02,6.750000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.397175043821334839e-01,6.650000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,8.280599117279052734e-02,6.650000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.128311336040496826e-01,6.840000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.697802171111106873e-02,6.959999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.673009013757109642e-03,6.629999542236328125e+01,9.300000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.661336038727313280e-04,6.910000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.521275639533996582e-02,6.890000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.015019603073596954e-02,7.090000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.900000000000000000e+04,2.260997593402862549e-01,6.809999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.021959409117698669e-01,6.550000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,3.438822329044342041e-01,7.089999389648437500e+01,9.350000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,5.659096688032150269e-02,7.000000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
6.300000000000000000e+04,6.247774697840213776e-03,7.250000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.591827720403671265e-03,7.019999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.341809704899787903e-02,7.250000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,7.738219574093818665e-03,7.059999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,3.359487280249595642e-02,6.759999847412109375e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,8.332443237304687500e-02,6.719999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.361758947372436523e-01,6.830000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.923740804195404053e-01,6.820000457763671875e+01,9.433333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,6.853176653385162354e-02,7.130000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.841817945241928101e-01,7.400000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.425982479006052017e-05,6.990000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.336367987096309662e-02,6.990000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,6.892703473567962646e-02,6.969999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.771396078169345856e-03,7.190000152587890625e+01,9.333332824707031250e+01,1.000000000000000000e+02
7.700000000000000000e+04,5.815277621150016785e-02,7.159999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.514074028818868101e-05,7.630000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.159469224512577057e-02,7.130000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.364153578877449036e-02,6.969999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.913249969482421875e-01,7.330000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.407249510521069169e-04,7.900000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.345777127426117659e-04,7.419998931884765625e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.967353820800781250e-01,6.680000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,8.637320995330810547e-02,6.970000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,6.951838731765747070e-04,7.319999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.600476056337356567e-02,7.269999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.431901566684246063e-02,7.269999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.858486175537109375e-01,7.550000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.436484187841415405e-02,7.120000457763671875e+01,9.450000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,8.965874463319778442e-02,7.380000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.566793769598007202e-02,7.190000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,8.827405981719493866e-04,7.440000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.116385102272033691e-02,7.060000610351562500e+01,9.433333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,9.063806384801864624e-03,7.609999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.269893467426300049e-02,6.939999389648437500e+01,9.483333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,8.594682440161705017e-03,7.589999389648437500e+01,9.500000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.102308481931686401e-01,7.400000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,4.811065271496772766e-02,6.990000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.460492216050624847e-02,7.480000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,5.261656269431114197e-02,7.730000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.020000000000000000e+05,3.747882321476936340e-02,7.200000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.591525577008724213e-02,7.389999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.292689085006713867e-01,6.890000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.050000000000000000e+05,8.025789866223931313e-04,7.629999542236328125e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,7.415651343762874603e-04,6.990000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.462950720451772213e-03,7.460000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.851659119129180908e-01,7.209999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.009253948926925659e-02,7.919999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.273146450519561768e-01,7.110000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,7.954749278724193573e-03,7.519999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.646766904741525650e-04,7.830000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.130000000000000000e+05,7.934736087918281555e-03,7.229999542236328125e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,5.589020438492298126e-04,7.159999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.822445472702383995e-03,7.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.222209110856056213e-01,7.669999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,4.471992328763008118e-02,7.669999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,9.937591850757598877e-02,7.949999237060546875e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.714051842689514160e-01,7.600000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,9.340964606963098049e-05,7.299999237060546875e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.571742706000804901e-03,8.159999847412109375e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.701131090521812439e-02,7.720000457763671875e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.277249604463577271e-01,7.369998931884765625e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,9.921529144048690796e-02,7.469999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.391677886247634888e-02,7.480000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.358616054058074951e-02,7.700000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.712860888801515102e-03,8.009999084472656250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,4.326753551140427589e-04,7.510000610351562500e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,7.987335324287414551e-02,7.989999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.854085687431506813e-05,7.630000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.079599722288548946e-03,7.580000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,7.106370321707800031e-05,7.809999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.545935031026601791e-02,7.619999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.559496348723769188e-04,7.900000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.492088777013123035e-03,7.949999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.340081334114074707e-02,7.570000457763671875e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.439834833145141602e-01,7.889999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.165705759078264236e-04,7.430000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.367284148931503296e-01,7.790000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.997904598712921143e-02,8.009999084472656250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.237495526671409607e-03,8.070000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.749896556138992310e-01,7.630000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,2.714368514716625214e-03,8.100000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.945166779682040215e-04,8.159999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,6.082621961832046509e-02,8.030000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.380594087298959494e-04,8.430000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,3.402340807951986790e-04,7.759999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,3.435027319937944412e-03,7.140000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,3.829993656836450100e-04,7.669999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,5.393921397626399994e-03,7.569999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,7.322850823402404785e-02,7.980000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,5.902080982923507690e-02,7.809999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.104139015078544617e-01,7.960000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.459595318417996168e-04,7.919999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,4.126504354644566774e-04,7.270000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,6.246916949748992920e-02,7.800000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.338689915835857391e-03,7.730000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,5.050829052925109863e-01,7.830000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.262939069420099258e-03,8.039999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.491591101512312889e-04,7.960000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.520845456980168819e-03,7.709999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.720443010330200195e-01,8.040000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.630000000000000000e+05,8.827806450426578522e-04,8.409999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.597165465354919434e-01,7.930000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.034965669736266136e-03,7.010000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,5.870156921446323395e-03,8.319999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.670000000000000000e+05,6.032404676079750061e-02,7.919999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.928628335008397698e-04,8.100000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.431862590834498405e-03,7.519999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,9.874145034700632095e-04,8.599999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.277352683246135712e-03,7.510000610351562500e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.499421534594148397e-04,7.689999389648437500e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.223241537809371948e-01,7.800000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.120903342962265015e-02,7.610000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.661361336708068848e-02,7.999999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,7.298220694065093994e-02,7.939999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.055080816149711609e-01,8.430000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,4.397840893943794072e-05,7.969999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.724954636301845312e-04,7.990000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,8.521137386560440063e-02,7.860000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,3.456848859786987305e-02,8.260000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.168546676635742188e-01,8.180000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.597611233592033386e-02,7.919999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,6.213015317916870117e-02,8.589999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.912560081109404564e-03,8.140000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.100267749279737473e-03,8.200000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,3.436088562011718750e-02,8.190000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.687351055443286896e-02,7.460000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.914744913578033447e-01,8.100000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.211210328619927168e-04,8.069998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.993257701396942139e-01,7.759999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.296864777803421021e-02,7.790000915527343750e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.930000000000000000e+05,3.907682001590728760e-02,7.719999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,4.181199893355369568e-02,8.069998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.835551649332046509e-02,7.919999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.913385868072509766e-01,7.819999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,2.529225647449493408e-01,8.010000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,5.043763667345046997e-04,7.980000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.632395297288894653e-02,8.219999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.420471444725990295e-02,8.409999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,9.384090080857276917e-04,7.869999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.885300200432538986e-04,7.889999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.130299925804138184e-02,7.930000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.040000000000000000e+05,4.046821966767311096e-03,8.310000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.268776461482048035e-02,8.409999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.060000000000000000e+05,7.742099929600954056e-03,7.589999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.070000000000000000e+05,5.853853002190589905e-02,7.869999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.039047710946761072e-04,7.539999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,8.659134618937969208e-04,8.150000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,9.671734645962715149e-03,8.100000762939453125e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.493034511804580688e-02,7.999999237060546875e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,2.394250486759119667e-06,8.010000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,9.309065341949462891e-02,8.319999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.853513419628143311e-01,7.760000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.150000000000000000e+05,4.251822829246520996e-03,8.650000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.745244674384593964e-02,7.980000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.119134016335010529e-02,7.910000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,2.186705933127086610e-05,7.619999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.555821239948272705e-01,8.229999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,2.166687743738293648e-03,8.250000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.210000000000000000e+05,8.411478996276855469e-02,8.380000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,4.134886898100376129e-03,8.109999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,4.333161748945713043e-03,8.360000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.361102402210235596e-01,8.119999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.928203105926513672e-01,8.169999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.466541714966297150e-02,7.869999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,4.139726981520652771e-03,7.750000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.160265482962131500e-02,7.710000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.650134027004241943e-01,7.650000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.669641584157943726e-02,8.050000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.162597909569740295e-02,7.969999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.921537768794223666e-04,8.190000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.330000000000000000e+05,4.368932917714118958e-03,8.160000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.368140947306528687e-04,8.369999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.614738175703678280e-05,8.429999542236328125e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.725295931100845337e-02,7.589999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.370000000000000000e+05,7.190283387899398804e-03,8.269999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,4.093777388334274292e-02,8.050000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.390000000000000000e+05,7.188427262008190155e-04,8.430000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.770626986399292946e-03,8.210000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.661793887615203857e-01,8.080000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,7.425186689943075180e-03,8.150000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.919438760727643967e-03,8.519999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.363983541727066040e-02,8.140000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.280892193317413330e-01,8.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.044832868501543999e-03,8.060000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,7.213412225246429443e-02,8.459999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.480000000000000000e+05,9.114499553106725216e-04,8.230000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.694614589214324951e-01,8.330000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.819462656974792480e-02,8.369999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.510000000000000000e+05,3.741047694347798824e-04,8.279999542236328125e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.167489588260650635e-01,8.260000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.806189972441643476e-04,8.279999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,3.486943664029240608e-03,8.719999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.947131395339965820e-01,7.730000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.501777410507202148e-01,8.269999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.570000000000000000e+05,3.528766101226210594e-04,8.200000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.889077201485633850e-02,8.329999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,6.563334167003631592e-02,8.069998931884765625e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.646278440952301025e-01,8.140000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.510720234364271164e-02,8.690000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,7.378940004855394363e-03,8.369999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,3.403264284133911133e-02,8.110000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,5.493246018886566162e-02,8.159999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,9.764418005943298340e-02,8.050000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,6.318491796264424920e-05,8.140000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.785117834806442261e-01,7.920000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.197147905826568604e-02,7.800000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.527609396725893021e-02,8.639999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.234685038682073355e-04,8.050000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.998218976950738579e-06,8.430000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,3.906320035457611084e-02,8.250000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.825189754366874695e-02,8.090000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.413337304256856441e-03,7.980000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,7.589028775691986084e-02,7.989999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.699949353933334351e-01,8.120000457763671875e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.799878664314746857e-02,8.599999237060546875e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.938936486840248108e-02,8.309999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,7.040630280971527100e-02,8.630000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+05,1.248143166303634644e-01,7.830000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.810000000000000000e+05,2.676358222961425781e-01,7.990000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,2.071901923045516014e-03,7.900000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.830000000000000000e+05,8.533695363439619541e-04,8.489999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,4.225904494524002075e-02,8.569999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.642049789428710938e-01,8.219999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,7.288445532321929932e-02,8.019998931884765625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,6.669408082962036133e-02,8.300000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.653075218200683594e-01,8.019998931884765625e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.134860358433797956e-04,8.549999237060546875e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.807993650436401367e-02,8.310000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,6.833623774582520127e-05,8.190000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.520089995115995407e-03,8.459999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,8.002452552318572998e-02,8.580000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,9.028615895658731461e-04,8.509999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,6.144173443317413330e-02,8.800000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,4.571578465402126312e-03,8.090000915527343750e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,7.117376476526260376e-02,8.330000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.906518638134002686e-02,7.750000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,4.593631019815802574e-04,8.210000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,2.802991773933172226e-03,7.990000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.082202699035406113e-02,8.430000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,9.284828789532184601e-03,8.130000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,6.210529804229736328e-02,8.220000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.486804485321044922e-01,8.190000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,8.250553510151803493e-04,8.419999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.501872576773166656e-02,7.990000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,9.067283570766448975e-02,8.069998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.718326238915324211e-03,8.190000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.090000000000000000e+05,4.027466289699077606e-03,8.400000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,6.921018660068511963e-02,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.349072892684489489e-04,8.459999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.587050557136535645e-01,8.260000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,6.086112000048160553e-03,8.529999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,9.616991737857460976e-04,8.240000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.261791240423917770e-03,8.150000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.424810886383056641e-01,8.670000457763671875e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,3.681120648980140686e-02,8.340000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,4.396467655897140503e-02,8.459999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.511193451937288046e-04,8.450000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.128815831383690238e-04,8.150000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.367963552474975586e-01,8.610000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,3.720626700669527054e-04,8.130000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,2.064205147325992584e-02,8.469999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.051930785179138184e-01,8.180000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,6.954389391466975212e-04,8.430000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.751102298498153687e-02,8.250000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.400244073010981083e-04,8.280000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.329992294311523438e-03,8.190000152587890625e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.290000000000000000e+05,4.846359661314636469e-05,8.599999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.475133836269378662e-01,8.080000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.204257622361183167e-02,8.159999847412109375e+01,9.966666412353515625e+01,1.000000000000000000e+02
3.320000000000000000e+05,7.380649447441101074e-02,8.390000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,3.000637516379356384e-03,8.639999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,8.240328752435743809e-04,8.369999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,6.992814596742391586e-03,8.289999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,7.476024329662322998e-02,8.660000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.444120854139328003e-01,8.620000457763671875e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.135802268981933594e-01,8.599999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.229246776551008224e-03,8.589999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,6.343774497509002686e-02,8.569999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,6.319080712273716927e-04,8.450000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.618889868259429932e-01,8.269999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.430000000000000000e+05,6.019106949679553509e-04,8.459999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.392143196426331997e-03,8.360000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.984751373529434204e-01,8.599999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,6.748901796527206898e-04,8.409999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.879275998566299677e-04,8.820000457763671875e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.207472756505012512e-01,8.469999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.942749112844467163e-02,8.700000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.086968854069709778e-01,8.539999389648437500e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,3.016867041587829590e-01,8.519999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.216872293502092361e-03,8.569999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,9.494300931692123413e-03,8.440000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.358570158481597900e-02,8.319999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.474064290523529053e-01,8.650000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.962584356078878045e-04,8.490000915527343750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,8.380948007106781006e-02,8.450000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.834065318107604980e-01,8.759999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,7.247494650073349476e-04,8.680000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.659822016954421997e-01,8.330000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,6.520156282931566238e-03,8.240000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.246239921078085899e-03,8.130000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.201369013870134950e-04,9.109999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.638450175523757935e-01,8.810000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.583445981144905090e-03,8.430000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.660000000000000000e+05,3.174744080752134323e-03,9.010000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,7.354358676820993423e-04,8.690000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.112957008648663759e-05,8.419999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.400694727897644043e-01,8.890000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,7.478046417236328125e-02,8.919999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.257994677871465683e-03,8.510000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.720000000000000000e+05,4.522283077239990234e-01,8.150000000000000000e+01,9.816666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,2.055126708000898361e-03,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.045523793436586857e-03,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,5.435633473098278046e-03,8.529999542236328125e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.760000000000000000e+05,9.556055814027786255e-02,8.910000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.025120392441749573e-01,8.200000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.247206586413085461e-03,8.370000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.302889376878738403e-01,8.150000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,8.351001888513565063e-04,9.019999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.923606663942337036e-02,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,4.577200114727020264e-02,8.479999542236328125e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.830000000000000000e+05,8.918684907257556915e-03,8.359999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.398234441876411438e-02,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,7.170966360718011856e-03,8.319999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,2.923282794654369354e-03,8.440000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.171861775219440460e-02,8.380000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,8.319783210754394531e-02,8.830000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.197625637054443359e-01,8.240000915527343750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.544543425552546978e-03,8.459999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.910000000000000000e+05,7.015142182353883982e-05,8.690000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,4.913183860480785370e-03,8.359999847412109375e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.685198247432708740e-01,8.489999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.438336145132780075e-03,8.769999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.950000000000000000e+05,6.692950725555419922e-01,8.580000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,5.233899503946304321e-02,8.800000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.501401700079441071e-02,8.489999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,6.980278412811458111e-04,8.010000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,3.174246102571487427e-02,8.689998626708984375e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.557304851710796356e-03,8.589999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,9.803137183189392090e-02,8.260000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.744275391101837158e-01,8.589999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.498653292655944824e-01,8.039999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,2.033088207244873047e-01,8.450000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.101176487281918526e-03,8.459999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.471146591939032078e-03,8.529999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.943990960717201233e-02,8.450000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.668792247073724866e-04,8.450000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.576759968884289265e-04,8.139998626708984375e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.087933123111724854e-01,8.610000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.367405850440263748e-03,8.419999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.844206005334854126e-01,8.800000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.810959428548812866e-01,8.549999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.972294226288795471e-02,8.450000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.089477842673659325e-03,8.560000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.160000000000000000e+05,5.243322849273681641e-01,8.750000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,4.445764794945716858e-02,8.689998626708984375e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.964461989700794220e-03,8.630000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.759432792663574219e-01,8.589999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,5.295876180753111839e-04,8.540000915527343750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.405485451221466064e-01,8.380000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,7.679245318286120892e-04,8.840000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,2.039700775640085340e-04,8.690000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,9.361250326037406921e-03,8.650000762939453125e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.638540183193981647e-03,8.640000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.260000000000000000e+05,4.071050882339477539e-02,8.369999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,2.651907503604888916e-03,8.200000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,3.435164391994476318e-01,8.300000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.290000000000000000e+05,4.592516343109309673e-04,8.400000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.062996569089591503e-03,8.549999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.962423816323280334e-03,8.190000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.685350995510816574e-03,8.200000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.006428596563637257e-05,8.210000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,4.554977267980575562e-02,8.500000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.191603718325495720e-03,8.750000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.360000000000000000e+05,9.010628797113895416e-03,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.072197221219539642e-03,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,7.389873266220092773e-01,8.800000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,4.443755149841308594e-01,8.869999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,3.957787752151489258e-01,8.930000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,3.033648710697889328e-03,8.430000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,3.124698065221309662e-02,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.430000000000000000e+05,4.059058614075183868e-03,8.459999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.177200004458427429e-01,8.599999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,5.017092823982238770e-02,8.640000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.176221966743469238e-01,8.740000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.628186531364917755e-02,8.769999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.480000000000000000e+05,7.801875472068786621e-02,9.000000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,4.111631810665130615e-01,8.389999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,8.549979247618466616e-05,8.529999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,3.714912571012973785e-03,8.319999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.353869098238646984e-03,8.569999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.504206657409667969e-01,8.489999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.705852337181568146e-03,8.620000457763671875e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,8.980206330306828022e-04,8.599999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.492967247962951660e-01,8.800000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,7.545870263129472733e-03,8.290000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.586722210049629211e-04,8.539999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.590000000000000000e+05,2.245755633339285851e-03,8.479999542236328125e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.491812385618686676e-03,8.539999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,8.704559504985809326e-02,8.740000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,4.381269391160458326e-04,8.500000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,4.888998810201883316e-03,8.860000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.389763876795768738e-02,8.350000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.229261280968785286e-03,8.519999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,8.223615586757659912e-02,8.810000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.524459094071062282e-05,8.370000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,4.825252399314194918e-04,8.370000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,7.774013280868530273e-02,8.510000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.713416099548339844e-03,8.459999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,4.495237953960895538e-03,8.830000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.914922147989273071e-03,8.500000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.730000000000000000e+05,6.770299514755606651e-04,8.259999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.226152991876006126e-03,8.669998931884765625e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,2.490045130252838135e-01,8.390000152587890625e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,6.183050572872161865e-04,8.430000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.770000000000000000e+05,7.958629168570041656e-03,8.610000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.432902645319700241e-03,8.750000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.278053671121597290e-01,8.130000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+05,3.013554261997342110e-03,8.769999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.810000000000000000e+05,4.639247781597077847e-04,8.650000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.407301519066095352e-03,8.539999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.830000000000000000e+05,3.576587419956922531e-03,8.580000305175781250e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.840000000000000000e+05,5.904363095760345459e-02,8.230000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.864888668060302734e-01,8.739998626708984375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.380932867527008057e-02,8.620000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.465358078479766846e-01,8.200000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.107359468936920166e-02,8.489999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.872548416256904602e-02,8.780000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.888782935566268861e-05,8.650000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.295449562370777130e-02,8.479999542236328125e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,5.549350171349942684e-04,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.421869139652699232e-04,8.380000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.510847359895706177e-03,8.739998626708984375e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,7.869190536439418793e-03,8.740000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.025458611547946930e-02,8.730000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.975363120436668396e-03,8.300000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.899212482385337353e-03,8.549999237060546875e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,8.589444682002067566e-03,8.650000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02


==> data/replay_and_exploratory_policy/o1_e1_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,0.000000000000000000e+00
1.000000000000000000e+03,1.426559686660766602e-02,4.300000190734863281e+00,1.933333396911621094e+01,0.000000000000000000e+00
2.000000000000000000e+03,4.970698803663253784e-02,6.099999904632568359e+00,3.216666412353515625e+01,0.000000000000000000e+00
3.000000000000000000e+03,2.078836224973201752e-02,8.899999618530273438e+00,3.950000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+03,5.122515186667442322e-02,1.590000057220458984e+01,5.583333206176757812e+01,0.000000000000000000e+00
5.000000000000000000e+03,3.576587513089179993e-02,2.230000114440917969e+01,6.433332824707031250e+01,0.000000000000000000e+00
6.000000000000000000e+03,1.688966527581214905e-02,3.340000152587890625e+01,7.016666412353515625e+01,0.000000000000000000e+00
7.000000000000000000e+03,1.707706302404403687e-01,3.720000076293945312e+01,7.583333587646484375e+01,0.000000000000000000e+00
8.000000000000000000e+03,8.931200206279754639e-02,4.340000152587890625e+01,7.299999237060546875e+01,0.000000000000000000e+00
9.000000000000000000e+03,3.241366721340455115e-05,4.380000305175781250e+01,7.883333587646484375e+01,0.000000000000000000e+00
1.000000000000000000e+04,1.103292107582092285e-01,4.480000305175781250e+01,7.633332824707031250e+01,0.000000000000000000e+00
1.100000000000000000e+04,2.341765463352203369e-01,4.569999694824218750e+01,8.116667175292968750e+01,0.000000000000000000e+00
1.200000000000000000e+04,1.001139134168624878e-01,5.140000152587890625e+01,8.266667175292968750e+01,0.000000000000000000e+00
1.300000000000000000e+04,8.588990569114685059e-02,4.980000305175781250e+01,7.850000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+04,3.272941708564758301e-02,5.069999694824218750e+01,8.850000000000000000e+01,0.000000000000000000e+00
1.500000000000000000e+04,2.340900152921676636e-02,5.800000381469726562e+01,8.733333587646484375e+01,0.000000000000000000e+00
1.600000000000000000e+04,4.225336015224456787e-02,5.409999465942382812e+01,8.549999237060546875e+01,0.000000000000000000e+00
1.700000000000000000e+04,6.084038317203521729e-02,5.690000152587890625e+01,8.616667175292968750e+01,0.000000000000000000e+00
1.800000000000000000e+04,1.732742637395858765e-01,5.490000152587890625e+01,8.666666412353515625e+01,0.000000000000000000e+00
1.900000000000000000e+04,1.655591418966650963e-03,5.829999923706054688e+01,8.633333587646484375e+01,0.000000000000000000e+00
2.000000000000000000e+04,3.248636797070503235e-02,5.540000152587890625e+01,8.883332824707031250e+01,0.000000000000000000e+00
2.100000000000000000e+04,3.950077109038829803e-03,5.849999618530273438e+01,8.966667175292968750e+01,0.000000000000000000e+00
2.200000000000000000e+04,6.686262041330337524e-02,6.350000000000000000e+01,8.416667175292968750e+01,0.000000000000000000e+00
2.300000000000000000e+04,5.373392999172210693e-02,6.240000152587890625e+01,8.833333587646484375e+01,0.000000000000000000e+00
2.400000000000000000e+04,2.111971750855445862e-02,6.020000076293945312e+01,9.100000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+04,5.078051239252090454e-03,6.109999847412109375e+01,8.650000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+04,6.672267045360058546e-05,6.039999771118164062e+01,9.100000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+04,6.518302857875823975e-02,6.400000000000000000e+01,8.816667175292968750e+01,0.000000000000000000e+00
2.800000000000000000e+04,2.819114364683628082e-02,6.130000305175781250e+01,8.983332824707031250e+01,0.000000000000000000e+00
2.900000000000000000e+04,9.674830734729766846e-02,6.300000000000000000e+01,8.650000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+04,2.919332683086395264e-02,6.439999389648437500e+01,8.983332824707031250e+01,0.000000000000000000e+00
3.100000000000000000e+04,8.933961391448974609e-02,6.790000152587890625e+01,8.883332824707031250e+01,0.000000000000000000e+00
3.200000000000000000e+04,8.121020346879959106e-02,6.440000152587890625e+01,9.033333587646484375e+01,0.000000000000000000e+00
3.300000000000000000e+04,7.290691137313842773e-02,6.090000152587890625e+01,8.833333587646484375e+01,0.000000000000000000e+00
3.400000000000000000e+04,8.955384045839309692e-02,6.240000152587890625e+01,8.900000000000000000e+01,0.000000000000000000e+00
3.500000000000000000e+04,1.568837165832519531e-01,6.639999389648437500e+01,8.733333587646484375e+01,0.000000000000000000e+00
3.600000000000000000e+04,2.251151390373706818e-02,6.569999694824218750e+01,9.183333587646484375e+01,0.000000000000000000e+00
3.700000000000000000e+04,3.222406283020973206e-02,6.540000152587890625e+01,9.283333587646484375e+01,0.000000000000000000e+00
3.800000000000000000e+04,1.008277386426925659e-01,6.840000152587890625e+01,8.833333587646484375e+01,0.000000000000000000e+00
3.900000000000000000e+04,2.946336288005113602e-03,6.219999694824218750e+01,8.950000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+04,1.791168153285980225e-01,6.320000457763671875e+01,8.716666412353515625e+01,0.000000000000000000e+00
4.100000000000000000e+04,6.069371849298477173e-02,6.860000610351562500e+01,8.950000000000000000e+01,0.000000000000000000e+00
4.200000000000000000e+04,4.443505406379699707e-02,6.690000152587890625e+01,9.050000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+04,5.732813151553273201e-04,6.500000000000000000e+01,9.249999237060546875e+01,0.000000000000000000e+00
4.400000000000000000e+04,6.460684351623058319e-03,7.200000000000000000e+01,8.750000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+04,5.627288948744535446e-03,6.559999847412109375e+01,8.933332824707031250e+01,0.000000000000000000e+00
4.600000000000000000e+04,8.105675876140594482e-02,6.800000000000000000e+01,9.133333587646484375e+01,0.000000000000000000e+00
4.700000000000000000e+04,7.716099917888641357e-02,6.519999694824218750e+01,8.916667175292968750e+01,0.000000000000000000e+00
4.800000000000000000e+04,7.770372927188873291e-02,6.750000000000000000e+01,9.116667175292968750e+01,0.000000000000000000e+00
4.900000000000000000e+04,1.564315706491470337e-02,6.650000000000000000e+01,9.350000000000000000e+01,0.000000000000000000e+00
5.000000000000000000e+04,1.123854070901870728e-01,6.650000000000000000e+01,9.100000000000000000e+01,0.000000000000000000e+00
5.100000000000000000e+04,7.282893359661102295e-02,6.739999389648437500e+01,9.050000000000000000e+01,0.000000000000000000e+00
5.200000000000000000e+04,5.843099579215049744e-02,6.800000000000000000e+01,9.033333587646484375e+01,0.000000000000000000e+00
5.300000000000000000e+04,7.010941207408905029e-02,6.880000305175781250e+01,9.233333587646484375e+01,0.000000000000000000e+00
5.400000000000000000e+04,9.607756137847900391e-02,6.980000305175781250e+01,9.050000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+04,3.132506972178816795e-04,6.729999542236328125e+01,9.083333587646484375e+01,0.000000000000000000e+00
5.600000000000000000e+04,5.354402819648385048e-04,6.810000610351562500e+01,9.066667175292968750e+01,0.000000000000000000e+00
5.700000000000000000e+04,5.339854955673217773e-02,7.150000000000000000e+01,9.116667175292968750e+01,0.000000000000000000e+00
5.800000000000000000e+04,7.530421018600463867e-02,7.340000152587890625e+01,9.033333587646484375e+01,0.000000000000000000e+00
5.900000000000000000e+04,2.413936145603656769e-02,7.119999694824218750e+01,9.166667175292968750e+01,0.000000000000000000e+00
6.000000000000000000e+04,1.951085217297077179e-02,7.009999847412109375e+01,9.183333587646484375e+01,0.000000000000000000e+00
6.100000000000000000e+04,3.856380581855773926e-01,6.850000000000000000e+01,9.183333587646484375e+01,0.000000000000000000e+00
6.200000000000000000e+04,1.009302884340286255e-01,7.159999847412109375e+01,9.249999237060546875e+01,0.000000000000000000e+00
6.300000000000000000e+04,3.703391551971435547e-02,7.150000000000000000e+01,9.133333587646484375e+01,0.000000000000000000e+00
6.400000000000000000e+04,1.286301703657954931e-04,7.359999084472656250e+01,9.316666412353515625e+01,0.000000000000000000e+00
6.500000000000000000e+04,4.612036049365997314e-02,7.469999694824218750e+01,9.199999237060546875e+01,0.000000000000000000e+00
6.600000000000000000e+04,1.854299451224505901e-03,6.980000305175781250e+01,9.266666412353515625e+01,0.000000000000000000e+00
6.700000000000000000e+04,1.231355592608451843e-02,7.190000152587890625e+01,9.283333587646484375e+01,0.000000000000000000e+00
6.800000000000000000e+04,1.837847679853439331e-01,7.260000610351562500e+01,9.350000000000000000e+01,0.000000000000000000e+00
6.900000000000000000e+04,7.410032302141189575e-02,6.980000305175781250e+01,9.249999237060546875e+01,0.000000000000000000e+00
7.000000000000000000e+04,1.089983731508255005e-01,7.020000457763671875e+01,9.216667175292968750e+01,0.000000000000000000e+00
7.100000000000000000e+04,5.301976948976516724e-02,7.019999694824218750e+01,9.249999237060546875e+01,0.000000000000000000e+00
7.200000000000000000e+04,3.855569288134574890e-02,7.730000305175781250e+01,9.316666412353515625e+01,0.000000000000000000e+00
7.300000000000000000e+04,4.750197404064238071e-04,7.040000152587890625e+01,9.383333587646484375e+01,0.000000000000000000e+00
7.400000000000000000e+04,2.965720184147357941e-02,7.000000000000000000e+01,9.366666412353515625e+01,0.000000000000000000e+00
7.500000000000000000e+04,2.377105318009853363e-02,7.400000000000000000e+01,9.433333587646484375e+01,0.000000000000000000e+00
7.600000000000000000e+04,1.968912594020366669e-02,7.200000000000000000e+01,9.199999237060546875e+01,0.000000000000000000e+00
7.700000000000000000e+04,5.260236561298370361e-02,7.060000610351562500e+01,9.383333587646484375e+01,0.000000000000000000e+00
7.800000000000000000e+04,5.004302947781980038e-04,7.419998931884765625e+01,9.600000000000000000e+01,0.000000000000000000e+00
7.900000000000000000e+04,8.330434502568095922e-05,7.400000000000000000e+01,9.383333587646484375e+01,0.000000000000000000e+00
8.000000000000000000e+04,3.166737966239452362e-03,7.530000305175781250e+01,9.083333587646484375e+01,0.000000000000000000e+00
8.100000000000000000e+04,3.528926372528076172e-01,7.279999542236328125e+01,9.116667175292968750e+01,0.000000000000000000e+00
8.200000000000000000e+04,6.027314157108776271e-05,8.030000305175781250e+01,9.249999237060546875e+01,0.000000000000000000e+00
8.300000000000000000e+04,2.851318754255771637e-02,7.679999542236328125e+01,9.366666412353515625e+01,0.000000000000000000e+00
8.400000000000000000e+04,2.639122307300567627e-02,7.669999694824218750e+01,9.166667175292968750e+01,0.000000000000000000e+00
8.500000000000000000e+04,1.249505858868360519e-02,7.279999542236328125e+01,9.350000000000000000e+01,0.000000000000000000e+00
8.600000000000000000e+04,8.213112596422433853e-04,7.430000305175781250e+01,9.383333587646484375e+01,0.000000000000000000e+00
8.700000000000000000e+04,1.083447933197021484e-01,7.600000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
8.800000000000000000e+04,2.959562651813030243e-02,7.800000000000000000e+01,9.249999237060546875e+01,0.000000000000000000e+00
8.900000000000000000e+04,1.949549615383148193e-01,7.650000000000000000e+01,9.183333587646484375e+01,0.000000000000000000e+00
9.000000000000000000e+04,7.480449974536895752e-02,7.340000152587890625e+01,9.500000000000000000e+01,0.000000000000000000e+00
9.100000000000000000e+04,2.676130086183547974e-02,7.650000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
9.200000000000000000e+04,5.629346123896539211e-04,7.830000305175781250e+01,9.233333587646484375e+01,0.000000000000000000e+00
9.300000000000000000e+04,1.059440081007778645e-03,7.790000152587890625e+01,9.450000000000000000e+01,0.000000000000000000e+00
9.400000000000000000e+04,5.551558933802880347e-05,7.869999694824218750e+01,9.333333587646484375e+01,0.000000000000000000e+00
9.500000000000000000e+04,2.207411744166165590e-04,7.780000305175781250e+01,9.400000000000000000e+01,0.000000000000000000e+00
9.600000000000000000e+04,1.121236681938171387e-01,7.850000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
9.700000000000000000e+04,9.474222548305988312e-03,8.100000000000000000e+01,9.416667175292968750e+01,0.000000000000000000e+00
9.800000000000000000e+04,2.130197361111640930e-02,7.730000305175781250e+01,9.450000000000000000e+01,0.000000000000000000e+00
9.900000000000000000e+04,5.122827365994453430e-03,7.850000000000000000e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.000000000000000000e+05,9.803815186023712158e-02,7.840000152587890625e+01,9.216667175292968750e+01,0.000000000000000000e+00
1.010000000000000000e+05,1.926644705235958099e-02,7.700000000000000000e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.020000000000000000e+05,7.828777283430099487e-02,7.730000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.030000000000000000e+05,4.830983653664588928e-02,7.539999389648437500e+01,9.683333587646484375e+01,0.000000000000000000e+00
1.040000000000000000e+05,6.928369402885437012e-02,7.520000457763671875e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.050000000000000000e+05,4.832344502210617065e-02,8.060000610351562500e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.060000000000000000e+05,2.553664671722799540e-05,7.450000000000000000e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.070000000000000000e+05,1.445981673896312714e-03,7.980000305175781250e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.080000000000000000e+05,5.824626982212066650e-02,7.780000305175781250e+01,9.383333587646484375e+01,0.000000000000000000e+00
1.090000000000000000e+05,2.338648540899157524e-03,8.030000305175781250e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.100000000000000000e+05,1.835296899080276489e-01,7.650000000000000000e+01,9.350000000000000000e+01,0.000000000000000000e+00
1.110000000000000000e+05,3.496118634939193726e-02,7.580000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.120000000000000000e+05,8.902620174922049046e-05,7.900000000000000000e+01,9.233333587646484375e+01,0.000000000000000000e+00
1.130000000000000000e+05,3.425691276788711548e-03,7.959999084472656250e+01,9.333333587646484375e+01,0.000000000000000000e+00
1.140000000000000000e+05,2.310119739945548645e-08,8.240000152587890625e+01,9.350000000000000000e+01,0.000000000000000000e+00
1.150000000000000000e+05,2.373762254137545824e-04,8.200000000000000000e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.160000000000000000e+05,3.806104883551597595e-02,8.269999694824218750e+01,9.433333587646484375e+01,0.000000000000000000e+00
1.170000000000000000e+05,7.908920757472515106e-03,8.180000305175781250e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.180000000000000000e+05,1.035074293613433838e-01,7.879999542236328125e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.190000000000000000e+05,2.193509936332702637e-01,7.919999694824218750e+01,9.300000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+05,1.850343542173504829e-04,7.720000457763671875e+01,9.383333587646484375e+01,0.000000000000000000e+00
1.210000000000000000e+05,2.092174813151359558e-02,8.459999847412109375e+01,9.350000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+05,1.228078827261924744e-02,8.150000000000000000e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.230000000000000000e+05,1.594734638929367065e-01,7.879999542236328125e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.240000000000000000e+05,1.375652663409709930e-02,7.830000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
1.250000000000000000e+05,4.858617112040519714e-02,7.690000152587890625e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.260000000000000000e+05,9.753075242042541504e-02,7.850000000000000000e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.270000000000000000e+05,1.463192515075206757e-03,8.190000152587890625e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.280000000000000000e+05,3.363139112479984760e-04,8.190000152587890625e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.290000000000000000e+05,1.158718466758728027e-01,7.900000000000000000e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.300000000000000000e+05,1.028942351695150137e-04,7.819999694824218750e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.310000000000000000e+05,6.583407521247863770e-03,7.980000305175781250e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.320000000000000000e+05,5.297307870932854712e-05,7.969999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.330000000000000000e+05,7.314166426658630371e-02,8.090000152587890625e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.340000000000000000e+05,1.912816951517015696e-04,8.380000305175781250e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.350000000000000000e+05,4.252132494002580643e-04,8.100000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.360000000000000000e+05,5.229255929589271545e-02,7.629999542236328125e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.370000000000000000e+05,6.891147792339324951e-02,8.180000305175781250e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.380000000000000000e+05,1.388988108374178410e-03,7.919999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.390000000000000000e+05,1.073360368609428406e-01,8.219999694824218750e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.400000000000000000e+05,6.485466659069061279e-02,8.370000457763671875e+01,9.450000000000000000e+01,0.000000000000000000e+00
1.410000000000000000e+05,1.763454172760248184e-03,8.459999847412109375e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.420000000000000000e+05,1.208637282252311707e-01,8.369999694824218750e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.430000000000000000e+05,2.744334749877452850e-03,7.819999694824218750e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.440000000000000000e+05,2.201230963692069054e-04,8.289999389648437500e+01,9.716667175292968750e+01,0.000000000000000000e+00
1.450000000000000000e+05,9.804461151361465454e-03,8.250000000000000000e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.460000000000000000e+05,1.186411129310727119e-03,8.080000305175781250e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.470000000000000000e+05,1.437038445146754384e-04,7.909999847412109375e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.480000000000000000e+05,1.238086115336045623e-04,7.999999237060546875e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.490000000000000000e+05,6.059244333300739527e-05,8.459999847412109375e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.500000000000000000e+05,6.910885870456695557e-02,8.160000610351562500e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.510000000000000000e+05,5.201940983533859253e-02,7.949999237060546875e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.520000000000000000e+05,1.591143943369388580e-02,8.269999694824218750e+01,9.366666412353515625e+01,0.000000000000000000e+00
1.530000000000000000e+05,2.382475137710571289e-02,8.230000305175781250e+01,9.716667175292968750e+01,0.000000000000000000e+00
1.540000000000000000e+05,2.114722883561626077e-04,8.080000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.550000000000000000e+05,9.391851563123054802e-06,8.019998931884765625e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.560000000000000000e+05,5.181553959846496582e-02,8.010000610351562500e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.570000000000000000e+05,3.774688229896128178e-04,8.409999847412109375e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.580000000000000000e+05,3.002952337265014648e-01,7.809999847412109375e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.590000000000000000e+05,4.486217163503170013e-03,8.430000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.600000000000000000e+05,2.055552977253682911e-05,8.350000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.610000000000000000e+05,5.171684920787811279e-02,8.599999237060546875e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.620000000000000000e+05,9.667702019214630127e-02,7.720000457763671875e+01,9.566667175292968750e+01,0.000000000000000000e+00
1.630000000000000000e+05,5.593182868324220181e-04,8.469999694824218750e+01,9.633332824707031250e+01,0.000000000000000000e+00
1.640000000000000000e+05,5.507396534085273743e-02,8.319999694824218750e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.650000000000000000e+05,2.870757365599274635e-03,8.230000305175781250e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.660000000000000000e+05,9.588891640305519104e-03,8.159999847412109375e+01,9.466667175292968750e+01,0.000000000000000000e+00
1.670000000000000000e+05,1.724878529785200953e-05,8.160000610351562500e+01,9.433333587646484375e+01,0.000000000000000000e+00
1.680000000000000000e+05,4.158130323048681021e-04,8.209999847412109375e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.690000000000000000e+05,4.296225379221141338e-04,8.109999847412109375e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.700000000000000000e+05,2.245680370833724737e-04,8.519999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
1.710000000000000000e+05,1.042226213030517101e-04,8.059999847412109375e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.720000000000000000e+05,1.569456537254154682e-03,8.280000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
1.730000000000000000e+05,9.556970000267028809e-02,8.159999847412109375e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.740000000000000000e+05,1.997358864173293114e-03,8.189999389648437500e+01,9.616667175292968750e+01,0.000000000000000000e+00
1.750000000000000000e+05,1.381466863676905632e-04,8.250000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
1.760000000000000000e+05,8.122982084751129150e-02,8.300000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.770000000000000000e+05,2.396010011434555054e-01,8.190000152587890625e+01,9.450000000000000000e+01,0.000000000000000000e+00
1.780000000000000000e+05,9.964013472199440002e-03,7.889999389648437500e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.790000000000000000e+05,1.481188694015145302e-03,8.150000000000000000e+01,9.450000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+05,3.782144188880920410e-02,7.910000610351562500e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.810000000000000000e+05,4.806801304221153259e-02,8.479999542236328125e+01,9.533332824707031250e+01,0.000000000000000000e+00
1.820000000000000000e+05,4.238836839795112610e-02,8.450000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.830000000000000000e+05,1.186491735279560089e-02,8.479999542236328125e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.840000000000000000e+05,4.073445498943328857e-02,8.350000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.850000000000000000e+05,2.294881455600261688e-02,8.190000152587890625e+01,9.216667175292968750e+01,0.000000000000000000e+00
1.860000000000000000e+05,1.733757555484771729e-03,8.759999847412109375e+01,9.550000000000000000e+01,0.000000000000000000e+00
1.870000000000000000e+05,4.365902394056320190e-02,8.459999847412109375e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.880000000000000000e+05,1.539601944386959076e-02,7.790000152587890625e+01,9.650000000000000000e+01,0.000000000000000000e+00
1.890000000000000000e+05,2.395011335611343384e-01,8.340000152587890625e+01,9.700000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+05,1.436270959675312042e-02,8.400000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
1.910000000000000000e+05,1.024186015129089355e-01,8.030000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
1.920000000000000000e+05,2.352091856300830841e-02,8.010000610351562500e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.930000000000000000e+05,8.727672696113586426e-02,8.340000152587890625e+01,9.583332824707031250e+01,0.000000000000000000e+00
1.940000000000000000e+05,1.768165677785873413e-01,8.469999694824218750e+01,9.516667175292968750e+01,0.000000000000000000e+00
1.950000000000000000e+05,7.299617677927017212e-02,8.810000610351562500e+01,9.600000000000000000e+01,0.000000000000000000e+00
1.960000000000000000e+05,1.798062439775094390e-04,8.630000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
1.970000000000000000e+05,7.356283068656921387e-02,8.140000152587890625e+01,9.416667175292968750e+01,0.000000000000000000e+00
1.980000000000000000e+05,3.443101188167929649e-03,8.319999694824218750e+01,9.666667175292968750e+01,0.000000000000000000e+00
1.990000000000000000e+05,1.632950641214847565e-02,8.400000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.000000000000000000e+05,8.224742859601974487e-02,8.419999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.010000000000000000e+05,5.329233827069401741e-04,8.380000305175781250e+01,9.283333587646484375e+01,0.000000000000000000e+00
2.020000000000000000e+05,1.251150970347225666e-04,8.280000305175781250e+01,9.466667175292968750e+01,0.000000000000000000e+00
2.030000000000000000e+05,2.655127458274364471e-02,8.509999847412109375e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.040000000000000000e+05,2.749254554510116577e-02,8.640000915527343750e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.050000000000000000e+05,1.060829497873783112e-02,8.580000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.060000000000000000e+05,5.545164458453655243e-04,8.310000610351562500e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.070000000000000000e+05,1.830308511853218079e-02,8.239999389648437500e+01,9.483333587646484375e+01,0.000000000000000000e+00
2.080000000000000000e+05,2.190484565289807506e-06,8.419999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.090000000000000000e+05,1.167673966847360134e-03,8.390000152587890625e+01,9.450000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+05,1.191134750843048096e-01,8.599999237060546875e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.110000000000000000e+05,9.440530091524124146e-02,8.150000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.120000000000000000e+05,7.127843564376235008e-04,8.340000152587890625e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.130000000000000000e+05,1.103255823254585266e-01,8.559999084472656250e+01,9.533332824707031250e+01,0.000000000000000000e+00
2.140000000000000000e+05,3.335791081190109253e-02,8.050000000000000000e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.150000000000000000e+05,1.070721223950386047e-01,8.549999237060546875e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.160000000000000000e+05,7.052923738956451416e-02,8.549999237060546875e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.170000000000000000e+05,1.068426109850406647e-02,8.209999847412109375e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.180000000000000000e+05,1.398877648171037436e-04,8.180000305175781250e+01,9.516667175292968750e+01,0.000000000000000000e+00
2.190000000000000000e+05,1.931734383106231689e-01,8.599999237060546875e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.200000000000000000e+05,6.644036620855331421e-03,8.130000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.210000000000000000e+05,7.176373898983001709e-02,8.430000305175781250e+01,9.516667175292968750e+01,0.000000000000000000e+00
2.220000000000000000e+05,3.347161982674151659e-04,8.360000610351562500e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.230000000000000000e+05,4.778376221656799316e-02,8.359999847412109375e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.240000000000000000e+05,7.193915080279111862e-03,8.430000305175781250e+01,9.416667175292968750e+01,0.000000000000000000e+00
2.250000000000000000e+05,2.266920730471611023e-02,8.709999847412109375e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.260000000000000000e+05,1.038792543113231659e-02,8.329999542236328125e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.270000000000000000e+05,4.183017881587147713e-04,8.320000457763671875e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.280000000000000000e+05,4.221188835799694061e-03,8.700000000000000000e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.290000000000000000e+05,9.988658130168914795e-03,7.949999237060546875e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+05,9.957343339920043945e-03,8.030000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.310000000000000000e+05,1.713137025944888592e-03,8.510000610351562500e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.320000000000000000e+05,1.099095097742974758e-03,8.440000152587890625e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.330000000000000000e+05,8.388221263885498047e-03,8.219999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.340000000000000000e+05,1.474034041166305542e-03,8.180000305175781250e+01,9.433333587646484375e+01,0.000000000000000000e+00
2.350000000000000000e+05,1.341503812000155449e-03,8.650000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.360000000000000000e+05,6.099906750023365021e-03,8.539999389648437500e+01,9.316666412353515625e+01,0.000000000000000000e+00
2.370000000000000000e+05,2.844019234180450439e-02,8.309999847412109375e+01,9.600000000000000000e+01,0.000000000000000000e+00
2.380000000000000000e+05,1.078557968139648438e-01,8.300000000000000000e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.390000000000000000e+05,2.035918732872232795e-04,8.730000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.400000000000000000e+05,4.370258538983762264e-04,8.450000000000000000e+01,9.533332824707031250e+01,0.000000000000000000e+00
2.410000000000000000e+05,1.589124798774719238e-01,8.510000610351562500e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.420000000000000000e+05,1.447468996047973633e-02,8.339999389648437500e+01,9.400000000000000000e+01,0.000000000000000000e+00
2.430000000000000000e+05,6.133761256933212280e-03,8.569999694824218750e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.440000000000000000e+05,1.330694369971752167e-02,8.680000305175781250e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.450000000000000000e+05,3.656522184610366821e-02,8.400000000000000000e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.460000000000000000e+05,1.050767332344548777e-05,8.549999237060546875e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.470000000000000000e+05,2.916807308793067932e-02,8.570000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.480000000000000000e+05,8.979381527751684189e-04,8.680000305175781250e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.490000000000000000e+05,2.110548689961433411e-02,8.459999847412109375e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+05,1.748551055788993835e-02,8.479999542236328125e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.510000000000000000e+05,8.003181574167683721e-05,8.619998931884765625e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.520000000000000000e+05,2.543120086193084717e-02,8.660000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.530000000000000000e+05,4.207589081488549709e-04,8.589999389648437500e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.540000000000000000e+05,2.465752768330276012e-04,8.719999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.550000000000000000e+05,2.479502186179161072e-02,8.139998626708984375e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.560000000000000000e+05,2.555590867996215820e-01,8.609999084472656250e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.570000000000000000e+05,2.154803136363625526e-03,8.569999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.580000000000000000e+05,1.338515058159828186e-02,8.510000610351562500e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.590000000000000000e+05,2.465365231037139893e-01,8.419999694824218750e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.600000000000000000e+05,9.567792876623570919e-04,8.489999389648437500e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.610000000000000000e+05,6.221792101860046387e-02,8.680000305175781250e+01,9.483333587646484375e+01,0.000000000000000000e+00
2.620000000000000000e+05,2.808094490319490433e-03,8.650000000000000000e+01,9.833333587646484375e+01,0.000000000000000000e+00
2.630000000000000000e+05,8.138674497604370117e-02,8.409999847412109375e+01,9.533332824707031250e+01,0.000000000000000000e+00
2.640000000000000000e+05,1.369650755077600479e-02,8.440000152587890625e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.650000000000000000e+05,7.539981603622436523e-02,8.800000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.660000000000000000e+05,1.359847956337034702e-04,8.589999389648437500e+01,9.416667175292968750e+01,0.000000000000000000e+00
2.670000000000000000e+05,1.570582389831542969e-02,8.629998779296875000e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.680000000000000000e+05,5.131271318532526493e-04,8.369999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.690000000000000000e+05,1.499397121369838715e-02,8.700000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
2.700000000000000000e+05,2.658676821738481522e-04,8.669998931884765625e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.710000000000000000e+05,3.200402716174721718e-04,8.710000610351562500e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.720000000000000000e+05,1.065240614116191864e-02,8.479999542236328125e+01,9.766667175292968750e+01,0.000000000000000000e+00
2.730000000000000000e+05,3.416067361831665039e-02,8.570000457763671875e+01,9.783333587646484375e+01,0.000000000000000000e+00
2.740000000000000000e+05,2.015125006437301636e-03,8.509999847412109375e+01,9.566667175292968750e+01,0.000000000000000000e+00
2.750000000000000000e+05,3.714811429381370544e-02,8.380000305175781250e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.760000000000000000e+05,7.295472919940948486e-02,8.500000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
2.770000000000000000e+05,2.433368414640426636e-01,8.559999084472656250e+01,9.650000000000000000e+01,0.000000000000000000e+00
2.780000000000000000e+05,2.873803488910198212e-02,8.670000457763671875e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.790000000000000000e+05,2.990929409861564636e-02,8.820000457763671875e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.800000000000000000e+05,1.050627827644348145e-01,8.669998931884765625e+01,9.550000000000000000e+01,0.000000000000000000e+00
2.810000000000000000e+05,3.559277355670928955e-01,8.110000610351562500e+01,9.716667175292968750e+01,0.000000000000000000e+00
2.820000000000000000e+05,2.210544917033985257e-04,8.519999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.830000000000000000e+05,7.010600529611110687e-05,8.809999847412109375e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.840000000000000000e+05,2.199509739875793457e-02,8.459999847412109375e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.850000000000000000e+05,9.463100135326385498e-02,8.529999542236328125e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.860000000000000000e+05,2.546235918998718262e-02,8.810000610351562500e+01,9.583332824707031250e+01,0.000000000000000000e+00
2.870000000000000000e+05,1.668627262115478516e-01,8.710000610351562500e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.880000000000000000e+05,2.861621081829071045e-01,8.610000610351562500e+01,9.783333587646484375e+01,0.000000000000000000e+00
2.890000000000000000e+05,3.019106588908471167e-05,8.690000152587890625e+01,9.333333587646484375e+01,0.000000000000000000e+00
2.900000000000000000e+05,1.039528567343950272e-02,8.630000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.910000000000000000e+05,7.054361776681616902e-05,8.780000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
2.920000000000000000e+05,1.078798668459057808e-03,8.539999389648437500e+01,9.666667175292968750e+01,0.000000000000000000e+00
2.930000000000000000e+05,4.826281964778900146e-02,8.780000305175781250e+01,9.700000000000000000e+01,0.000000000000000000e+00
2.940000000000000000e+05,5.458486266434192657e-04,8.759999847412109375e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.950000000000000000e+05,1.250039413571357727e-02,8.689998626708984375e+01,9.633332824707031250e+01,0.000000000000000000e+00
2.960000000000000000e+05,6.133748684078454971e-04,8.630000305175781250e+01,9.799999237060546875e+01,0.000000000000000000e+00
2.970000000000000000e+05,3.956314921379089355e-02,8.250000000000000000e+01,9.500000000000000000e+01,0.000000000000000000e+00
2.980000000000000000e+05,3.048919141292572021e-03,8.259999847412109375e+01,9.683333587646484375e+01,0.000000000000000000e+00
2.990000000000000000e+05,7.681610295549035072e-04,8.920000457763671875e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.000000000000000000e+05,3.887817729264497757e-03,8.419999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.010000000000000000e+05,6.063658511266112328e-04,8.559999084472656250e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.020000000000000000e+05,3.576312959194183350e-02,8.750000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
3.030000000000000000e+05,1.696514151990413666e-02,9.010000610351562500e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.040000000000000000e+05,4.099911544471979141e-03,9.129999542236328125e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.050000000000000000e+05,4.077970806974917650e-04,8.800000000000000000e+01,9.483333587646484375e+01,0.000000000000000000e+00
3.060000000000000000e+05,2.489672228693962097e-02,8.769999694824218750e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.070000000000000000e+05,7.785066962242126465e-02,8.200000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.080000000000000000e+05,4.567290656268596649e-03,8.350000000000000000e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.090000000000000000e+05,4.487226251512765884e-03,8.549999237060546875e+01,9.333333587646484375e+01,0.000000000000000000e+00
3.100000000000000000e+05,9.296480566263198853e-03,8.790000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.110000000000000000e+05,1.623505027964711189e-03,8.690000152587890625e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.120000000000000000e+05,1.326850801706314087e-02,8.809998321533203125e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.130000000000000000e+05,2.332681789994239807e-03,8.610000610351562500e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.140000000000000000e+05,1.922050956636667252e-03,8.599999237060546875e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.150000000000000000e+05,1.336726563749834895e-04,8.469999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.160000000000000000e+05,7.961029559373855591e-02,8.930000305175781250e+01,9.849999237060546875e+01,0.000000000000000000e+00
3.170000000000000000e+05,2.615175209939479828e-03,8.309999847412109375e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.180000000000000000e+05,1.251872628927230835e-02,8.500000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.190000000000000000e+05,6.303543341346085072e-04,8.789999389648437500e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+05,1.766530331224203110e-03,8.640000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.210000000000000000e+05,3.690768778324127197e-01,8.469999694824218750e+01,9.799999237060546875e+01,0.000000000000000000e+00
3.220000000000000000e+05,1.639808615436777472e-04,8.730000305175781250e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.230000000000000000e+05,6.344510614871978760e-02,8.719999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.240000000000000000e+05,3.059342317283153534e-02,8.790000915527343750e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.250000000000000000e+05,2.359872311353683472e-02,8.809999847412109375e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.260000000000000000e+05,1.048845201730728149e-01,8.500000000000000000e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.270000000000000000e+05,2.638428304635453969e-05,8.300000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.280000000000000000e+05,5.678456276655197144e-03,8.720000457763671875e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.290000000000000000e+05,1.953711034730076790e-04,9.030000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.300000000000000000e+05,4.191488027572631836e-02,8.690000152587890625e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.310000000000000000e+05,1.965128467418253422e-04,8.770000457763671875e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.320000000000000000e+05,9.507742524147033691e-02,8.529999542236328125e+01,9.433333587646484375e+01,0.000000000000000000e+00
3.330000000000000000e+05,5.179533618502318859e-04,8.539999389648437500e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.340000000000000000e+05,2.966113947331905365e-02,8.769999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.350000000000000000e+05,2.937985118478536606e-03,8.680000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.360000000000000000e+05,1.636308152228593826e-03,9.010000610351562500e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.370000000000000000e+05,1.337325721979141235e-01,8.769999694824218750e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.380000000000000000e+05,1.594178825616836548e-01,8.830000305175781250e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.390000000000000000e+05,9.086756967008113861e-03,8.880000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.400000000000000000e+05,4.980565980076789856e-02,8.680000305175781250e+01,9.550000000000000000e+01,0.000000000000000000e+00
3.410000000000000000e+05,4.535852931439876556e-04,8.640000152587890625e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.420000000000000000e+05,5.557993799448013306e-02,8.719999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.430000000000000000e+05,8.385453111259266734e-05,8.519999694824218750e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.440000000000000000e+05,2.372871240368112922e-04,8.800000000000000000e+01,9.566667175292968750e+01,0.000000000000000000e+00
3.450000000000000000e+05,3.333693444728851318e-01,8.589999389648437500e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.460000000000000000e+05,5.512888310477137566e-04,8.890000152587890625e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.470000000000000000e+05,2.528307377360761166e-04,8.599999237060546875e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.480000000000000000e+05,2.477841824293136597e-02,8.730000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.490000000000000000e+05,9.424982126802206039e-04,8.910000610351562500e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.500000000000000000e+05,3.482089610770344734e-03,8.489999389648437500e+01,9.483333587646484375e+01,0.000000000000000000e+00
3.510000000000000000e+05,2.471316456794738770e-01,8.529999542236328125e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.520000000000000000e+05,6.970839574933052063e-03,8.710000610351562500e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.530000000000000000e+05,8.872331120073795319e-03,8.529999542236328125e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.540000000000000000e+05,5.765796080231666565e-02,8.609999084472656250e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.550000000000000000e+05,9.562371671199798584e-02,8.789999389648437500e+01,9.450000000000000000e+01,0.000000000000000000e+00
3.560000000000000000e+05,1.892908592708408833e-03,8.990000152587890625e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.570000000000000000e+05,7.747975178062915802e-03,8.880000305175781250e+01,9.533332824707031250e+01,0.000000000000000000e+00
3.580000000000000000e+05,3.932160735130310059e-01,8.730000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.590000000000000000e+05,1.977093517780303955e-02,8.730000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.600000000000000000e+05,2.693282961845397949e-01,8.769999694824218750e+01,9.799999237060546875e+01,0.000000000000000000e+00
3.610000000000000000e+05,1.149422489106655121e-03,8.569999694824218750e+01,9.650000000000000000e+01,0.000000000000000000e+00
3.620000000000000000e+05,1.011013425886631012e-02,8.519999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
3.630000000000000000e+05,2.007536295423051342e-06,9.010000610351562500e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.640000000000000000e+05,7.297271490097045898e-02,8.710000610351562500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.650000000000000000e+05,2.013715275097638369e-04,8.739998626708984375e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.660000000000000000e+05,1.405279804021120071e-02,8.960000610351562500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.670000000000000000e+05,5.637676804326474667e-04,8.650000000000000000e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.680000000000000000e+05,3.598981420509517193e-04,8.500000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.690000000000000000e+05,5.255588889122009277e-02,8.610000610351562500e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.700000000000000000e+05,7.220218330621719360e-02,8.609999084472656250e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.710000000000000000e+05,4.909832496196031570e-04,8.890000152587890625e+01,9.799999237060546875e+01,0.000000000000000000e+00
3.720000000000000000e+05,2.152007520198822021e-01,8.560000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.730000000000000000e+05,1.319402595981955528e-03,8.450000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.740000000000000000e+05,5.872627953067421913e-04,8.589999389648437500e+01,9.833333587646484375e+01,0.000000000000000000e+00
3.750000000000000000e+05,2.425916725769639015e-03,8.610000610351562500e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.760000000000000000e+05,1.020142957568168640e-01,9.090000152587890625e+01,9.700000000000000000e+01,0.000000000000000000e+00
3.770000000000000000e+05,3.664265619590878487e-03,8.800000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.780000000000000000e+05,3.242641978431493044e-04,8.599999237060546875e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.790000000000000000e+05,2.492788583040237427e-01,8.730000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.800000000000000000e+05,1.724309637211263180e-03,9.009999847412109375e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.810000000000000000e+05,1.221592202782630920e-01,8.539999389648437500e+01,9.500000000000000000e+01,0.000000000000000000e+00
3.820000000000000000e+05,5.963294208049774170e-02,8.780000305175781250e+01,9.833333587646484375e+01,0.000000000000000000e+00
3.830000000000000000e+05,3.490151721052825451e-05,8.599999237060546875e+01,9.616667175292968750e+01,0.000000000000000000e+00
3.840000000000000000e+05,4.759129509329795837e-02,8.810000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.850000000000000000e+05,1.203162670135498047e-01,8.610000610351562500e+01,9.883333587646484375e+01,0.000000000000000000e+00
3.860000000000000000e+05,1.931744976900517941e-03,8.080000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
3.870000000000000000e+05,3.866846207529306412e-03,8.790000152587890625e+01,9.300000000000000000e+01,0.000000000000000000e+00
3.880000000000000000e+05,4.642638564109802246e-02,8.739998626708984375e+01,9.816667175292968750e+01,0.000000000000000000e+00
3.890000000000000000e+05,7.974991574883460999e-03,8.650000000000000000e+01,9.716667175292968750e+01,0.000000000000000000e+00
3.900000000000000000e+05,4.244481096975505352e-04,8.869999694824218750e+01,9.666667175292968750e+01,0.000000000000000000e+00
3.910000000000000000e+05,4.748697392642498016e-04,8.900000000000000000e+01,9.600000000000000000e+01,0.000000000000000000e+00
3.920000000000000000e+05,1.110377162694931030e-02,8.750000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
3.930000000000000000e+05,1.432187622413039207e-03,8.879999542236328125e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.940000000000000000e+05,1.844950020313262939e-03,8.900000000000000000e+01,9.516667175292968750e+01,0.000000000000000000e+00
3.950000000000000000e+05,7.366272807121276855e-01,8.730000305175781250e+01,9.750000000000000000e+01,0.000000000000000000e+00
3.960000000000000000e+05,1.094767241738736629e-03,8.840000152587890625e+01,9.733333587646484375e+01,0.000000000000000000e+00
3.970000000000000000e+05,1.970350276678800583e-03,8.860000610351562500e+01,9.816667175292968750e+01,0.000000000000000000e+00
3.980000000000000000e+05,2.635866112541407347e-04,8.580000305175781250e+01,9.766667175292968750e+01,0.000000000000000000e+00
3.990000000000000000e+05,7.141977548599243164e-02,8.789999389648437500e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+05,5.056290887296199799e-03,8.430000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.010000000000000000e+05,4.061654582619667053e-02,8.720000457763671875e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.020000000000000000e+05,9.749105572700500488e-02,8.980000305175781250e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.030000000000000000e+05,4.783878847956657410e-02,8.260000610351562500e+01,9.816667175292968750e+01,0.000000000000000000e+00
4.040000000000000000e+05,8.086176216602325439e-02,8.730000305175781250e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.050000000000000000e+05,7.116812281310558319e-03,8.579999542236328125e+01,9.616667175292968750e+01,0.000000000000000000e+00
4.060000000000000000e+05,7.070072024362161756e-05,8.740000152587890625e+01,9.566667175292968750e+01,0.000000000000000000e+00
4.070000000000000000e+05,2.960213832557201385e-02,8.440000152587890625e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.080000000000000000e+05,1.100042718462646008e-04,8.659999084472656250e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.090000000000000000e+05,6.710368907079100609e-04,8.430000305175781250e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.100000000000000000e+05,1.530219912528991699e-01,8.780000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
4.110000000000000000e+05,5.478741950355470181e-04,8.890000152587890625e+01,9.466667175292968750e+01,0.000000000000000000e+00
4.120000000000000000e+05,7.122472859919071198e-03,8.860000610351562500e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.130000000000000000e+05,3.221800923347473145e-02,8.769999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.140000000000000000e+05,1.986297313123941422e-03,8.830000305175781250e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.150000000000000000e+05,1.271694083698093891e-03,8.810000610351562500e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.160000000000000000e+05,3.753663301467895508e-01,8.750000000000000000e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.170000000000000000e+05,2.562038600444793701e-03,8.500000000000000000e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.180000000000000000e+05,3.915725415026827250e-07,8.780000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.190000000000000000e+05,1.076297685503959656e-01,8.770000457763671875e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.200000000000000000e+05,1.791258546290919185e-04,8.559999084472656250e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.210000000000000000e+05,3.831607475876808167e-02,8.980000305175781250e+01,9.500000000000000000e+01,0.000000000000000000e+00
4.220000000000000000e+05,6.364392902469262481e-05,8.510000610351562500e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.230000000000000000e+05,9.720139205455780029e-04,8.860000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.240000000000000000e+05,6.601775065064430237e-03,8.740000152587890625e+01,9.433333587646484375e+01,0.000000000000000000e+00
4.250000000000000000e+05,2.632437372085405514e-06,8.730000305175781250e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.260000000000000000e+05,1.200062409043312073e-01,8.919999694824218750e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.270000000000000000e+05,2.032548887655138969e-03,8.650000000000000000e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.280000000000000000e+05,1.155759990215301514e-01,8.619998931884765625e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.290000000000000000e+05,7.588556502014398575e-03,9.040000152587890625e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.300000000000000000e+05,9.545099455863237381e-04,8.840000915527343750e+01,9.516667175292968750e+01,0.000000000000000000e+00
4.310000000000000000e+05,6.354677490890026093e-03,8.350000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.320000000000000000e+05,3.284824924776330590e-05,8.319999694824218750e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.330000000000000000e+05,3.212231831639655866e-06,8.599999237060546875e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.340000000000000000e+05,1.727265678346157074e-02,8.610000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.350000000000000000e+05,4.376950487494468689e-02,8.690000152587890625e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.360000000000000000e+05,5.624654702842235565e-03,8.419999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.370000000000000000e+05,7.510736759286373854e-05,8.869999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.380000000000000000e+05,7.201523780822753906e-01,8.469999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.390000000000000000e+05,2.873191833496093750e-01,8.680000305175781250e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.400000000000000000e+05,9.556275606155395508e-02,8.660000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.410000000000000000e+05,2.097368706017732620e-03,8.669998931884765625e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.420000000000000000e+05,1.210697665810585022e-01,8.580000305175781250e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.430000000000000000e+05,8.164066821336746216e-03,8.709999847412109375e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.440000000000000000e+05,7.018681615591049194e-02,9.000000000000000000e+01,9.616667175292968750e+01,0.000000000000000000e+00
4.450000000000000000e+05,3.044138196855783463e-03,8.730000305175781250e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.460000000000000000e+05,5.648548156023025513e-02,9.019999694824218750e+01,9.799999237060546875e+01,0.000000000000000000e+00
4.470000000000000000e+05,1.623504422605037689e-02,8.910000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.480000000000000000e+05,5.935793742537498474e-02,9.109999847412109375e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.490000000000000000e+05,1.325115263462066650e-01,8.650000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.500000000000000000e+05,3.887725179083645344e-04,8.599999237060546875e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.510000000000000000e+05,1.910140854306519032e-03,8.469999694824218750e+01,9.799999237060546875e+01,0.000000000000000000e+00
4.520000000000000000e+05,5.420255474746227264e-04,8.810000610351562500e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.530000000000000000e+05,4.528786242008209229e-02,8.519999694824218750e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.540000000000000000e+05,1.864063524408265948e-04,8.919999694824218750e+01,9.583332824707031250e+01,0.000000000000000000e+00
4.550000000000000000e+05,2.811747370287775993e-03,8.610000610351562500e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.560000000000000000e+05,2.908920049667358398e-01,8.750000000000000000e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.570000000000000000e+05,2.100147074088454247e-03,8.060000610351562500e+01,9.516667175292968750e+01,0.000000000000000000e+00
4.580000000000000000e+05,4.951746668666601181e-04,8.609999084472656250e+01,9.716667175292968750e+01,0.000000000000000000e+00
4.590000000000000000e+05,2.554076781962066889e-04,8.980000305175781250e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.600000000000000000e+05,1.335574197582900524e-03,8.690000152587890625e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.610000000000000000e+05,2.946745231747627258e-02,8.929999542236328125e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.620000000000000000e+05,9.843521984294056892e-04,8.450000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.630000000000000000e+05,6.016439758241176605e-03,8.990000152587890625e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.640000000000000000e+05,4.694845899939537048e-02,8.760000610351562500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.650000000000000000e+05,6.161844794405624270e-06,8.850000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.660000000000000000e+05,9.761714935302734375e-02,8.960000610351562500e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.670000000000000000e+05,1.472678559366613626e-04,8.620000457763671875e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.680000000000000000e+05,7.876247400417923927e-04,8.560000610351562500e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.690000000000000000e+05,7.361096795648336411e-03,8.599999237060546875e+01,9.683333587646484375e+01,0.000000000000000000e+00
4.700000000000000000e+05,4.298908635973930359e-02,8.519999694824218750e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.710000000000000000e+05,1.665028743445873260e-03,9.090000152587890625e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.720000000000000000e+05,3.439451975282281637e-04,8.980000305175781250e+01,9.616667175292968750e+01,0.000000000000000000e+00
4.730000000000000000e+05,3.483408130705356598e-03,7.919999694824218750e+01,9.316666412353515625e+01,0.000000000000000000e+00
4.740000000000000000e+05,1.470993156544864178e-04,8.860000610351562500e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.750000000000000000e+05,5.727796349674463272e-03,8.610000610351562500e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.760000000000000000e+05,4.229824058711528778e-03,8.700000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.770000000000000000e+05,5.900686606764793396e-03,8.800000000000000000e+01,9.700000000000000000e+01,0.000000000000000000e+00
4.780000000000000000e+05,3.892260137945413589e-03,8.939999389648437500e+01,9.833333587646484375e+01,0.000000000000000000e+00
4.790000000000000000e+05,1.233065575361251831e-01,8.519999694824218750e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.800000000000000000e+05,1.015428104437887669e-03,9.019999694824218750e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.810000000000000000e+05,1.803713152185082436e-03,9.150000000000000000e+01,9.666667175292968750e+01,0.000000000000000000e+00
4.820000000000000000e+05,1.821824116632342339e-03,8.409999847412109375e+01,9.450000000000000000e+01,0.000000000000000000e+00
4.830000000000000000e+05,7.979128276929259300e-04,8.809999847412109375e+01,9.916666412353515625e+01,0.000000000000000000e+00
4.840000000000000000e+05,4.601301625370979309e-02,8.500000000000000000e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.850000000000000000e+05,8.271819353103637695e-02,9.039999389648437500e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.860000000000000000e+05,5.719261243939399719e-03,8.869999694824218750e+01,9.600000000000000000e+01,0.000000000000000000e+00
4.870000000000000000e+05,1.255218386650085449e-01,8.800000000000000000e+01,9.783333587646484375e+01,0.000000000000000000e+00
4.880000000000000000e+05,5.146332085132598877e-03,8.559999084472656250e+01,9.633332824707031250e+01,0.000000000000000000e+00
4.890000000000000000e+05,6.313611520454287529e-04,8.760000610351562500e+01,9.550000000000000000e+01,0.000000000000000000e+00
4.900000000000000000e+05,4.715817049145698547e-04,8.819999694824218750e+01,9.799999237060546875e+01,0.000000000000000000e+00
4.910000000000000000e+05,4.660367034375667572e-03,9.150000000000000000e+01,9.466667175292968750e+01,0.000000000000000000e+00
4.920000000000000000e+05,6.375458557158708572e-03,8.800000000000000000e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.930000000000000000e+05,9.586893720552325249e-04,8.559999084472656250e+01,9.650000000000000000e+01,0.000000000000000000e+00
4.940000000000000000e+05,3.016877744812518358e-04,8.859999847412109375e+01,9.849999237060546875e+01,0.000000000000000000e+00
4.950000000000000000e+05,5.302073433995246887e-03,9.000000000000000000e+01,9.750000000000000000e+01,0.000000000000000000e+00
4.960000000000000000e+05,6.227936223149299622e-02,8.710000610351562500e+01,9.733333587646484375e+01,0.000000000000000000e+00
4.970000000000000000e+05,5.636742804199457169e-03,8.880000305175781250e+01,9.766667175292968750e+01,0.000000000000000000e+00
4.980000000000000000e+05,1.404503127560019493e-03,8.719999694824218750e+01,9.566667175292968750e+01,0.000000000000000000e+00
4.990000000000000000e+05,2.143498742952942848e-03,9.010000610351562500e+01,9.650000000000000000e+01,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o1_e1_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.561834752559661865e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.365000152587890625e+01
2.000000000000000000e+03,7.995454967021942139e-02,1.010000038146972656e+01,4.433333587646484375e+01,5.952000045776367188e+01
3.000000000000000000e+03,6.603622436523437500e-02,1.500000095367431641e+01,5.633333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,7.102525234222412109e-02,2.229999923706054688e+01,6.766666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.535423427820205688e-02,3.070000076293945312e+01,7.566667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,3.980998694896697998e-02,3.670000457763671875e+01,8.033333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.603927910327911377e-01,4.050000000000000000e+01,8.416667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+03,9.571419656276702881e-02,4.450000000000000000e+01,8.150000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,4.168490879237651825e-03,4.490000152587890625e+01,7.933333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+04,8.024910092353820801e-02,4.850000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.454442322254180908e-01,4.859999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.266836822032928467e-01,4.979999923706054688e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.531388312578201294e-02,5.159999847412109375e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.730009123682975769e-02,5.360000228881835938e+01,9.083332061767578125e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.064425736665725708e-02,5.349999618530273438e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.122895441949367523e-02,5.640000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.328807771205902100e-02,5.650000000000000000e+01,9.166666412353515625e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.415517032146453857e-01,5.659999847412109375e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+04,2.629648521542549133e-02,5.619999694824218750e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.162589713931083679e-01,5.730000305175781250e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+04,9.468506323173642159e-04,5.800000381469726562e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.958979785442352295e-02,5.820000076293945312e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.405151426792144775e-01,6.030000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.326628476381301880e-01,5.849999618530273438e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+04,7.588186860084533691e-02,5.889999771118164062e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.150843454524874687e-04,5.879999923706054688e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,5.824145860970020294e-03,6.059999465942382812e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.115190356969833374e-02,5.779999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.142121180891990662e-01,6.049999618530273438e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.226323984563350677e-03,6.130000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,7.032534480094909668e-02,6.350000381469726562e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.742517016828060150e-02,6.190000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.294810771942138672e-01,5.800000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,9.135817736387252808e-02,6.119999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.198224365711212158e-01,6.309999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+04,8.700165152549743652e-02,6.440000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.204651176929473877e-03,6.330000305175781250e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.276000142097473145e-01,6.590000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.406810410320758820e-03,6.039999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.566785871982574463e-01,6.169999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.647363424301147461e-02,6.369999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.982535541057586670e-02,6.650000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.176194520667195320e-03,6.540000152587890625e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,8.838256821036338806e-03,6.379999542236328125e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.024912670254707336e-02,6.500000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,5.808328837156295776e-02,6.390000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.605741381645202637e-01,6.439999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.621513962745666504e-01,6.930000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,8.010694384574890137e-02,6.590000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,5.056548491120338440e-02,6.809999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.236410439014434814e-01,6.660000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.222427859902381897e-01,6.459999847412109375e+01,9.466667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.011286556720733643e-01,6.709999084472656250e+01,9.583332824707031250e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.565556041896343231e-02,6.919999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,5.199341103434562683e-04,6.740000152587890625e+01,9.266666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.934683241415768862e-04,6.959999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.374484300613403320e-02,6.900000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.025055069476366043e-02,7.110000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.950491964817047119e-01,6.800000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,9.622275829315185547e-02,6.569999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.100000000000000000e+04,3.375535011291503906e-01,7.030000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.200000000000000000e+04,7.001874595880508423e-02,6.950000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.622034609317779541e-02,7.100000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.649484736844897270e-03,7.119999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.489631924778223038e-02,7.169999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.989545464515686035e-03,7.109999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.449284121394157410e-02,6.719999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,7.950437813997268677e-02,6.629999542236328125e+01,9.433333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.730531156063079834e-01,6.830000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.737252175807952881e-01,6.990000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,4.571418836712837219e-02,7.219999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.531871259212493896e-01,7.559999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.010912965284660459e-04,6.969999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.125476788729429245e-02,7.159999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,2.526326850056648254e-02,7.000000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,8.534678258001804352e-03,7.209999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,6.398194283246994019e-02,7.119999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.404601265676319599e-03,7.600000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.736338133923709393e-03,7.320000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.000000000000000000e+04,2.403358742594718933e-02,7.000000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.852703571319580078e-01,7.360000610351562500e+01,9.283333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.905347307911142707e-04,7.790000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.064857206074520946e-04,7.380000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.640723943710327148e-01,6.840000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,7.915257662534713745e-02,7.040000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
8.600000000000000000e+04,9.061477612704038620e-04,7.450000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,5.725148320198059082e-02,7.250000000000000000e+01,9.450000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.616416126489639282e-02,7.239999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.941100001335144043e-01,7.469999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.579627931118011475e-02,7.119999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,6.185773387551307678e-02,7.400000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.209534145891666412e-02,7.299999237060546875e+01,9.333333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,5.240844911895692348e-04,7.409999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.162946596741676331e-02,7.080000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.304158940911293030e-02,7.659999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.266641661524772644e-02,6.950000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.700000000000000000e+04,5.351137369871139526e-03,7.690000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.142342090606689453e-01,7.319999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.900000000000000000e+04,5.860482342541217804e-03,7.050000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,8.043584972620010376e-02,7.380000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,2.540075406432151794e-02,7.690000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.020000000000000000e+05,4.173588752746582031e-02,7.440000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.569931022822856903e-02,7.509999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.905957758426666260e-01,6.869999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.075098756700754166e-03,7.600000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.040942490566521883e-05,7.289999389648437500e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.070000000000000000e+05,3.686079289764165878e-03,7.419998931884765625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.672944724559783936e-01,7.330000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.198926009237766266e-02,7.590000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.504168808460235596e-01,7.039999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,6.385798566043376923e-03,7.619999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.987597788684070110e-04,7.640000915527343750e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,8.483637869358062744e-02,7.360000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.588136121630668640e-04,7.400000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.526814186945557594e-03,7.530000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.503756046295166016e-01,7.669999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.635580837726593018e-02,7.609999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.941902220249176025e-02,8.010000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.607579171657562256e-01,7.510000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.738092687446624041e-04,7.159999847412109375e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.210000000000000000e+05,5.011684261262416840e-03,8.269999694824218750e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.276739105582237244e-02,7.680000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.220187842845916748e-01,7.390000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,9.061014652252197266e-02,7.509999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.250000000000000000e+05,5.856699496507644653e-02,7.680000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.732898950576782227e-02,7.999999237060546875e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.283981201704591513e-05,8.090000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,4.176214861217886209e-05,7.589999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.182011961936950684e-01,8.080000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.414612925145775080e-04,7.560000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,4.815450403839349747e-03,7.580000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,3.092100371304695727e-07,7.990000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.170638133771717548e-04,7.469999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.243215519934892654e-04,7.909999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.120397122576832771e-03,7.959999084472656250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.729879111051559448e-02,7.370000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.596507132053375244e-01,7.869999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.109559707401786000e-05,7.389999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.149321720004081726e-01,7.750000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,5.039156973361968994e-02,7.879999542236328125e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,4.166993871331214905e-02,7.919999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.556878089904785156e-01,7.660000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,7.996504427865147591e-04,8.130000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.291718032211065292e-03,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.473504751920700073e-01,7.949999237060546875e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.568052830407395959e-04,8.110000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,6.856223102658987045e-03,7.760000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.769272843375802040e-03,7.340000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.383765484206378460e-04,7.680000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.500000000000000000e+05,4.493544995784759521e-02,7.500000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.510000000000000000e+05,6.620882451534271240e-02,8.019998931884765625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,6.367849558591842651e-02,7.789999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,4.510606452822685242e-02,8.039999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.379552799742668867e-05,8.010000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.569285243225749582e-05,7.239999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.560000000000000000e+05,3.868389129638671875e-02,7.990000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,2.534685656428337097e-03,7.619999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.716532051563262939e-01,7.869999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.502584433183073997e-03,8.130000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.581984128686599433e-05,8.150000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.365655683912336826e-03,7.860000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.776193082332611084e-01,7.980000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,8.188819512724876404e-03,8.240000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.640000000000000000e+05,6.983328610658645630e-02,8.050000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,3.321446129120886326e-04,7.229999542236328125e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.107638585381209850e-03,8.390000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.185396151617169380e-04,7.919999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.268686075694859028e-04,7.910000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,6.592464633285999298e-04,7.919999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,4.573231854010373354e-04,8.529999542236328125e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,6.699325749650597572e-04,7.760000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.489357964601367712e-04,7.949999237060546875e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.102930754423141479e-01,7.630000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.740000000000000000e+05,7.224197033792734146e-03,7.710000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.959038130939006805e-03,8.040000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.348876059055328369e-01,7.869999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.069471031427383423e-01,7.879999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.391728572547435760e-03,8.109999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.790000000000000000e+05,5.072539206594228745e-04,7.999999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.061648577451705933e-01,7.740000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.810000000000000000e+05,5.736930668354034424e-02,8.280000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,6.255449354648590088e-02,8.219999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,2.150701172649860382e-02,7.949999237060546875e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,4.044269770383834839e-02,8.500000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,6.287125870585441589e-04,8.419999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,4.681392759084701538e-02,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.401867648586630821e-03,8.169999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,3.442548215389251709e-03,7.490000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.569415867328643799e-01,8.090000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,7.066463120281696320e-03,8.100000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,7.765898853540420532e-02,7.930000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.849977254867553711e-02,7.969999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,2.680972963571548462e-02,7.729999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.491698920726776123e-01,7.879999542236328125e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.950000000000000000e+05,4.470103234052658081e-02,7.830000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.367361783981323242e-01,7.759999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,7.609750330448150635e-02,7.949999237060546875e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.576547860167920589e-03,7.889999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.586903423070907593e-02,8.259999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,6.576873362064361572e-02,8.450000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,8.775673923082649708e-04,7.750000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.020000000000000000e+05,4.626751979230903089e-05,7.930000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.934274941682815552e-02,8.090000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.548538148403167725e-03,8.269999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.942785829305648804e-02,8.230000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,3.689792065415531397e-04,7.480000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,4.847100004553794861e-03,7.939999389648437500e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,3.974278806708753109e-04,7.500000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.090000000000000000e+05,2.266364870592951775e-03,8.290000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.100493501871824265e-02,8.030000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.607748121023178101e-01,8.069998931884765625e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.120000000000000000e+05,2.970908553834306076e-06,8.100000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.109011322259902954e-01,8.080000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,3.229065984487533569e-02,7.840000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.359930634498596191e-02,8.529999542236328125e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.160000000000000000e+05,6.667729467153549194e-02,8.310000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.224700175225734711e-02,7.949999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,5.535615491680800915e-05,7.869999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.820583581924438477e-01,8.209999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+05,9.701130911707878113e-04,7.949999237060546875e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,5.042290315032005310e-02,8.080000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,9.682670934125781059e-04,8.100000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.762380801141262054e-02,7.999999237060546875e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.061279475688934326e-01,8.150000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.876639425754547119e-01,8.239999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,9.129882790148258209e-03,7.659999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.017930684611201286e-03,7.680000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,8.732120506465435028e-03,8.039999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,3.122764639556407928e-02,7.900000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.261847257614135742e-03,8.080000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.310000000000000000e+05,6.799388676881790161e-03,8.090000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,4.377554869279265404e-04,7.930000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.330000000000000000e+05,5.801748484373092651e-04,8.269999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,3.071044047828763723e-04,7.980000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.296345872106030583e-04,8.269999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,7.584388554096221924e-02,7.700000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.584248408675193787e-02,8.079998779296875000e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.122842505574226379e-01,8.070000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.039576949551701546e-03,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.428071409463882446e-03,8.059999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.410000000000000000e+05,6.076371297240257263e-02,8.020000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,9.519013576209545135e-03,8.089998626708984375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.271848333999514580e-03,8.280000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.440000000000000000e+05,4.806641489267349243e-03,8.150000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,3.321146219968795776e-02,8.340000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.148589421063661575e-03,7.980000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.722965575754642487e-02,8.660000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.480000000000000000e+05,9.291101378039456904e-06,8.479999542236328125e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,2.114819139242172241e-01,8.090000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,7.784492522478103638e-02,8.479999542236328125e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.028835540637373924e-03,8.210000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.064180076122283936e-01,8.650000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.266604958800598979e-04,8.219999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,3.483889251947402954e-02,8.140000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,9.039560705423355103e-02,7.809999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.504513263702392578e-01,8.300000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.570000000000000000e+05,6.160174962133169174e-04,8.400000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,7.031735032796859741e-02,7.959999084472656250e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.590000000000000000e+05,9.217736124992370605e-02,8.250000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.490928322076797485e-01,7.949999237060546875e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,3.109956346452236176e-02,8.560000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.563047617673873901e-02,8.290000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,9.027647785842418671e-03,8.100000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,8.784159272909164429e-02,8.269999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.305685684084892273e-02,8.080000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,8.348008850589394569e-05,8.369999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.867467463016510010e-01,7.710000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.767306625377386808e-04,8.190000915527343750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,7.137827109545469284e-03,8.669998931884765625e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.265232324134558439e-04,8.150000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.128902476921211928e-05,8.180000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,8.550181984901428223e-02,8.359999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.099839508533477783e-01,7.839999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,5.319744786902447231e-07,7.939999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.851179897785186768e-02,7.930000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.876967936754226685e-02,8.080000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.201104223728179932e-01,8.289999389648437500e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.645113438367843628e-02,8.400000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,9.853676706552505493e-02,8.430000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+05,9.126004576683044434e-02,7.819999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,3.868247866630554199e-01,7.889999389648437500e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,7.635829970240592957e-04,8.019998931884765625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.830000000000000000e+05,5.750308278948068619e-03,8.810000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,6.323926150798797607e-02,8.430000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.005831748247146606e-01,8.160000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,2.169405370950698853e-01,7.740000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.121810764074325562e-01,8.290000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,2.612298727035522461e-01,8.190000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.186563866212964058e-03,8.250000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+05,5.923258513212203979e-02,8.130000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.118401624262332916e-02,8.269999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.823432627134025097e-03,8.370000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,5.232611298561096191e-02,8.009999084472656250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,2.707927953451871872e-03,8.160000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,6.543023884296417236e-02,8.390000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.202217932790517807e-03,8.159999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,5.835530161857604980e-02,8.230000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,5.720349960029125214e-03,7.949999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.012463704682886600e-03,8.110000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,3.636999754235148430e-04,7.939999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.112812571227550507e-02,8.370000457763671875e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.489578187465667725e-02,8.190000915527343750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,5.375086516141891479e-02,8.400000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,6.515768170356750488e-02,8.180000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,8.797234040684998035e-04,8.640000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,4.337664321064949036e-02,7.909999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,3.997408971190452576e-02,8.219999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,5.694638565182685852e-02,8.069998931884765625e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.090000000000000000e+05,5.337994080036878586e-03,8.430000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,4.506041482090950012e-02,8.599999237060546875e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.795152431644964963e-05,8.430000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.459188573062419891e-02,8.489999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.284844569861888885e-03,8.280000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,6.302514113485813141e-03,8.250000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,2.689016982913017273e-04,8.010000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,4.558848589658737183e-02,8.650000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.488251518458127975e-02,8.369999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,2.894647978246212006e-02,8.599999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.973162870854139328e-03,8.549999237060546875e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,9.892445523291826248e-04,8.110000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.210000000000000000e+05,8.728336542844772339e-02,8.100000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.220000000000000000e+05,4.359986342024058104e-04,8.340000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.230000000000000000e+05,3.477080166339874268e-02,8.330000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.503826677799224854e-01,8.369999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.814424224197864532e-03,8.439999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.414329908788204193e-03,8.400000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,5.915890142205171287e-05,8.180000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.127803862094879150e-01,8.190000915527343750e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,6.003679591231048107e-04,8.269999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.300164014101028442e-01,8.360000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.570929005742073059e-02,8.239999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.960250735282897949e-01,8.089998626708984375e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.330000000000000000e+05,6.103908526711165905e-04,8.789999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,2.437328919768333435e-02,8.290000915527343750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.147888228297233582e-02,8.290000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.594416495412588120e-03,8.669998931884765625e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.615648865699768066e-01,8.500000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.380000000000000000e+05,4.314765334129333496e-01,8.150000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.120783785358071327e-03,8.250000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.481400728225708008e-01,8.490000915527343750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.666759934276342392e-03,8.479999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,7.035931944847106934e-02,8.150000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.863010756002040580e-06,8.030000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.440000000000000000e+05,4.683578154072165489e-04,8.549999237060546875e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.721362322568893433e-01,8.690000915527343750e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.274854410439729691e-03,8.510000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,4.338644430390559137e-05,8.669998931884765625e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.480000000000000000e+05,3.657702505588531494e-01,8.510000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.287742793560028076e-01,8.390000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+05,6.345714628696441650e-02,8.669998931884765625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.076282948255538940e-01,8.150000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.708518015220761299e-03,8.770000457763671875e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.150560565292835236e-02,8.350000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.802649909630417824e-03,8.220000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,9.913302958011627197e-02,8.559999084472656250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,2.945238666143268347e-04,8.670000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.539470851421356201e-01,8.450000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.315546274185180664e-01,8.430000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,3.795974480453878641e-04,8.580000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.337944507598876953e-01,8.369999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,6.574343424290418625e-03,8.340000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,3.266220167279243469e-02,8.069998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.298490911722183228e-03,8.880000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.389635384082794189e-01,8.409999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,5.005596322007477283e-04,8.240000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.378274464514106512e-05,8.550000762939453125e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.236840151250362396e-03,8.359999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,7.757778512313961983e-04,8.400000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.064004123210906982e-01,8.549999237060546875e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.655432581901550293e-01,8.619998931884765625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,5.959765403531491756e-04,8.469999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,3.253423571586608887e-01,8.289999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.532094203867018223e-03,8.219999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.853855792433023453e-03,7.879999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,9.904381819069385529e-03,8.390000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,9.296154975891113281e-02,8.769999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.417773008346557617e-02,8.380000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,5.480427353177219629e-05,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.043312773108482361e-01,8.599999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.355377584695816040e-02,8.570000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,9.674235433340072632e-02,8.500000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.607566654682159424e-02,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,9.958332404494285583e-03,8.409999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,4.115808755159378052e-03,8.320000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,3.870086278766393661e-03,8.430000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.068433376029133797e-03,8.309999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,2.982167061418294907e-03,8.130000305175781250e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.880000000000000000e+05,4.911506175994873047e-02,8.529999542236328125e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.903039515018463135e-01,7.939999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.900000000000000000e+05,5.103224143385887146e-02,8.780000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.910000000000000000e+05,3.339212271384894848e-04,8.360000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.150885364040732384e-03,8.330000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.266522407531738281e-01,8.440000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,3.785770535469055176e-01,8.479999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,5.644587278366088867e-01,8.469999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,6.697981734760105610e-04,8.659999084472656250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.987966708838939667e-03,8.469999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,3.316933580208569765e-04,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,4.748632200062274933e-03,8.390000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.692101381602697074e-05,8.539999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.266514115035533905e-02,8.360000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.697947025299072266e-01,8.509999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.030000000000000000e+05,9.229618310928344727e-02,8.119999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.476928591728210449e-01,8.429999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.590598866343498230e-02,8.150000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,2.218077890574932098e-03,8.340000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,5.962792783975601196e-02,8.369999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,8.239675662480294704e-04,8.560000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.428481773473322392e-03,8.080000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.605200320482254028e-01,8.560000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,7.039083633571863174e-03,8.100000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.194867864251136780e-02,8.549999237060546875e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.110308803617954254e-02,8.340000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,4.038135230075567961e-04,8.400000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,1.558830030262470245e-03,8.350000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,3.844246268272399902e-01,8.840000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.076375462114810944e-02,8.369999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.159655395895242691e-03,8.839999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.115383744239807129e-01,8.589999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,2.524373121559619904e-04,8.400000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.402052521705627441e-01,8.489999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.531093195080757141e-02,8.619998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,3.375187225174158812e-05,8.580000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.084817927330732346e-03,8.619998931884765625e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.092926366254687309e-03,8.330000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.987840607762336731e-02,8.290000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.253396764397621155e-03,8.179999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,3.557898104190826416e-01,8.169999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,8.512610220350325108e-04,8.580000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.300000000000000000e+05,8.685879409313201904e-03,8.669998931884765625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.498354016803205013e-03,8.330000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,6.644874345511198044e-03,8.340000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,5.476016085594892502e-04,8.109999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.154211550951004028e-01,8.200000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,9.057138115167617798e-03,8.519999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,5.072182102594524622e-05,8.259999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.955068998038768768e-03,8.529999542236328125e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,5.090082883834838867e-01,8.430000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,4.641014337539672852e-01,8.289999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.013183891773223877e-01,8.529999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.696545805316418409e-04,8.549999237060546875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.148918271064758301e-01,8.469999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.052033552899956703e-03,8.369999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,2.908366918563842773e-01,8.300000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,8.529480546712875366e-03,8.519999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.460000000000000000e+05,3.678569942712783813e-02,8.360000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.003447338938713074e-02,8.690000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.480000000000000000e+05,4.777879267930984497e-02,8.880000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.577699422836303711e-01,8.319999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+05,5.848351793247275054e-05,8.120000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.510000000000000000e+05,4.383131861686706543e-03,8.180000305175781250e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,6.391098722815513611e-04,8.660000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,2.113251388072967529e-02,8.340000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.540000000000000000e+05,4.368286463432013988e-04,8.589999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.002123370766639709e-02,8.549999237060546875e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,4.384422898292541504e-01,8.350000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.024218928068876266e-02,8.040000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.313224133104085922e-03,8.630000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.590000000000000000e+05,4.535434418357908726e-04,8.200000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.622581272386014462e-03,8.650000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.610000000000000000e+05,7.425555028021335602e-03,8.669998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.272650086320936680e-03,8.330000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.787750029005110264e-04,8.119999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.760210841894149780e-02,8.330000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,4.723491147160530090e-03,8.140000915527343750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.660000000000000000e+05,6.675416976213455200e-02,8.760000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,7.164642011048272252e-05,8.320000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.680000000000000000e+05,3.409296739846467972e-03,8.439999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.174319885671138763e-02,8.450000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,9.324048459529876709e-02,8.360000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,9.004727471619844437e-04,8.720000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.720000000000000000e+05,7.733660750091075897e-04,8.320000457763671875e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.670984482392668724e-03,7.960000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.740000000000000000e+05,5.058465176261961460e-04,8.640000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,3.025529440492391586e-03,8.570000457763671875e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.853608991950750351e-03,7.970000457763671875e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.770000000000000000e+05,6.812536157667636871e-03,8.740000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.731194836087524891e-04,9.019999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.070813905447721481e-03,8.019998931884765625e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.922403648495674133e-02,8.759999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,4.269649798516184092e-04,8.769999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.500489161117002368e-04,8.519999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.940706443041563034e-03,8.609999084472656250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,4.714684933423995972e-02,8.040000915527343750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.608770936727523804e-01,8.489999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.519862726330757141e-02,8.440000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.564563214778900146e-01,8.419999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.880000000000000000e+05,7.039876282215118408e-02,8.489999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.739048168063163757e-02,8.690000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.003449237439781427e-04,8.440000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.219279063865542412e-03,8.710000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,3.385152202099561691e-03,8.549999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.172368578612804413e-03,8.290000915527343750e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.940000000000000000e+05,9.509664960205554962e-04,8.500000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.479199909226736054e-06,8.570000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.120784785598516464e-02,8.809999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,6.355057703331112862e-04,8.610000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.554727088660001755e-03,8.270000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.488766495138406754e-03,8.519999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02


==> data/replay_and_exploratory_policy/o2_e0_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.063503265380859375e+01,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,3.316479176282882690e-02,2.000000029802322388e-01,6.666666865348815918e-01,0.000000000000000000e+00
3.000000000000000000e+03,1.890296452700113150e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+03,2.317370073612323722e-09,2.000000029802322388e-01,8.333333730697631836e-01,0.000000000000000000e+00
5.000000000000000000e+03,2.546929955826726655e-08,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+03,8.306562904181191698e-08,3.000000119209289551e-01,1.666666746139526367e+00,0.000000000000000000e+00
7.000000000000000000e+03,1.558591797947883606e-02,4.000000059604644775e-01,3.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+03,7.415127356580342166e-07,1.000000000000000000e+00,6.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+03,1.480479681958968285e-06,4.000000059604644775e-01,2.833333492279052734e+00,0.000000000000000000e+00
1.000000000000000000e+04,4.253684528521262109e-05,8.000000119209289551e-01,7.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+04,3.088060766458511353e-02,1.600000023841857910e+00,8.166666984558105469e+00,0.000000000000000000e+00
1.200000000000000000e+04,1.101757735013961792e-01,1.700000047683715820e+00,8.250000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+04,1.290112995775416493e-04,4.099999904632568359e+00,1.900000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+04,5.146943149156868458e-04,6.099999904632568359e+00,2.766666793823242188e+01,0.000000000000000000e+00
1.500000000000000000e+04,6.878555566072463989e-02,7.400000095367431641e+00,3.150000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+04,1.227099969983100891e-01,9.999999046325683594e+00,3.491666793823242188e+01,0.000000000000000000e+00
1.700000000000000000e+04,2.469763532280921936e-02,1.340000057220458984e+01,4.500000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+04,1.041106209158897400e-01,1.260000038146972656e+01,4.008333206176757812e+01,0.000000000000000000e+00
1.900000000000000000e+04,1.361593045294284821e-02,1.280000019073486328e+01,4.125000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+04,3.305159136652946472e-02,1.700000000000000000e+01,4.866666793823242188e+01,0.000000000000000000e+00
2.100000000000000000e+04,1.478351745754480362e-02,1.639999961853027344e+01,5.358333587646484375e+01,0.000000000000000000e+00
2.200000000000000000e+04,7.732217758893966675e-02,1.550000000000000000e+01,4.283333587646484375e+01,0.000000000000000000e+00
2.300000000000000000e+04,8.770027756690979004e-02,1.829999923706054688e+01,4.958333206176757812e+01,0.000000000000000000e+00
2.400000000000000000e+04,5.402930080890655518e-02,1.840000152587890625e+01,5.050000381469726562e+01,0.000000000000000000e+00
2.500000000000000000e+04,1.870437338948249817e-02,1.780000114440917969e+01,4.891666793823242188e+01,0.000000000000000000e+00
2.600000000000000000e+04,9.318660013377666473e-04,1.920000076293945312e+01,5.333333587646484375e+01,0.000000000000000000e+00
2.700000000000000000e+04,2.281648963689804077e-01,2.010000038146972656e+01,5.358333587646484375e+01,0.000000000000000000e+00
2.800000000000000000e+04,4.725335538387298584e-02,2.390000152587890625e+01,5.533333587646484375e+01,0.000000000000000000e+00
2.900000000000000000e+04,1.412377059459686279e-01,2.529999923706054688e+01,5.349999618530273438e+01,0.000000000000000000e+00
3.000000000000000000e+04,4.776506498456001282e-02,2.420000076293945312e+01,5.783333206176757812e+01,0.000000000000000000e+00
3.100000000000000000e+04,7.615554332733154297e-02,2.340000152587890625e+01,5.424999618530273438e+01,0.000000000000000000e+00
3.200000000000000000e+04,1.834350228309631348e-01,2.779999923706054688e+01,6.033333587646484375e+01,0.000000000000000000e+00
3.300000000000000000e+04,6.587824225425720215e-02,2.449999809265136719e+01,6.024999618530273438e+01,0.000000000000000000e+00
3.400000000000000000e+04,1.195917204022407532e-01,2.690000152587890625e+01,6.291666793823242188e+01,0.000000000000000000e+00
3.500000000000000000e+04,2.017430067062377930e-01,2.639999961853027344e+01,5.966666412353515625e+01,0.000000000000000000e+00
3.600000000000000000e+04,3.038197383284568787e-02,2.800000000000000000e+01,6.074999618530273438e+01,0.000000000000000000e+00
3.700000000000000000e+04,9.346641309093683958e-05,3.050000000000000000e+01,6.258333206176757812e+01,0.000000000000000000e+00
3.800000000000000000e+04,1.270398050546646118e-01,2.759999847412109375e+01,6.350000381469726562e+01,0.000000000000000000e+00
3.900000000000000000e+04,2.429203732390305959e-06,2.669999885559082031e+01,5.808333587646484375e+01,0.000000000000000000e+00
4.000000000000000000e+04,1.174824088811874390e-01,2.720000076293945312e+01,5.633333206176757812e+01,0.000000000000000000e+00
4.100000000000000000e+04,9.435541927814483643e-02,3.140000152587890625e+01,6.191666793823242188e+01,0.000000000000000000e+00
4.200000000000000000e+04,1.178864836692810059e-01,3.150000000000000000e+01,6.150000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+04,5.618007853627204895e-02,2.800000000000000000e+01,5.866666412353515625e+01,0.000000000000000000e+00
4.400000000000000000e+04,8.632870018482208252e-02,3.189999771118164062e+01,6.141666793823242188e+01,0.000000000000000000e+00
4.500000000000000000e+04,1.785358935594558716e-01,3.240000152587890625e+01,6.108332824707031250e+01,0.000000000000000000e+00
4.600000000000000000e+04,7.060848176479339600e-02,3.200000000000000000e+01,6.450000000000000000e+01,0.000000000000000000e+00
4.700000000000000000e+04,2.224949896335601807e-01,3.509999847412109375e+01,6.258333206176757812e+01,0.000000000000000000e+00
4.800000000000000000e+04,1.126586943864822388e-01,3.259999847412109375e+01,6.016666412353515625e+01,0.000000000000000000e+00
4.900000000000000000e+04,2.261631190776824951e-02,3.240000152587890625e+01,6.566667175292968750e+01,0.000000000000000000e+00
5.000000000000000000e+04,3.646013736724853516e-01,3.300000381469726562e+01,6.175000000000000000e+01,0.000000000000000000e+00
5.100000000000000000e+04,1.646777093410491943e-01,3.340000152587890625e+01,6.275000000000000000e+01,0.000000000000000000e+00
5.200000000000000000e+04,6.737542897462844849e-02,3.619999694824218750e+01,6.441667175292968750e+01,0.000000000000000000e+00
5.300000000000000000e+04,6.499253213405609131e-02,3.450000000000000000e+01,5.900000381469726562e+01,0.000000000000000000e+00
5.400000000000000000e+04,1.979877054691314697e-01,3.720000457763671875e+01,6.800000000000000000e+01,0.000000000000000000e+00
5.500000000000000000e+04,6.052406970411539078e-04,3.639999771118164062e+01,6.641667175292968750e+01,0.000000000000000000e+00
5.600000000000000000e+04,6.384238600730895996e-03,3.460000228881835938e+01,6.908333587646484375e+01,0.000000000000000000e+00
5.700000000000000000e+04,1.460335850715637207e-01,3.850000381469726562e+01,6.758333587646484375e+01,0.000000000000000000e+00
5.800000000000000000e+04,1.327659785747528076e-01,3.679999542236328125e+01,6.391666412353515625e+01,0.000000000000000000e+00
5.900000000000000000e+04,2.137667685747146606e-02,3.649999618530273438e+01,6.791666412353515625e+01,0.000000000000000000e+00
6.000000000000000000e+04,8.154136128723621368e-03,3.810000228881835938e+01,6.433332824707031250e+01,0.000000000000000000e+00
6.100000000000000000e+04,4.663188755512237549e-02,3.669999694824218750e+01,6.416667175292968750e+01,0.000000000000000000e+00
6.200000000000000000e+04,4.152183886617422104e-03,3.869999694824218750e+01,6.850000000000000000e+01,0.000000000000000000e+00
6.300000000000000000e+04,2.732591331005096436e-02,3.969999694824218750e+01,7.250000000000000000e+01,0.000000000000000000e+00
6.400000000000000000e+04,9.091415442526340485e-03,3.770000076293945312e+01,6.500000000000000000e+01,0.000000000000000000e+00
6.500000000000000000e+04,1.170375496149063110e-01,3.999999618530273438e+01,6.758333587646484375e+01,0.000000000000000000e+00
6.600000000000000000e+04,6.168810650706291199e-02,4.020000076293945312e+01,6.433332824707031250e+01,0.000000000000000000e+00
6.700000000000000000e+04,5.825124680995941162e-02,3.780000305175781250e+01,6.716667175292968750e+01,0.000000000000000000e+00
6.800000000000000000e+04,9.883872419595718384e-02,3.720000457763671875e+01,6.608333587646484375e+01,0.000000000000000000e+00
6.900000000000000000e+04,1.397426426410675049e-01,3.730000305175781250e+01,6.825000000000000000e+01,0.000000000000000000e+00
7.000000000000000000e+04,1.169674620032310486e-01,4.059999847412109375e+01,6.791666412353515625e+01,0.000000000000000000e+00
7.100000000000000000e+04,5.971968546509742737e-02,4.030000305175781250e+01,7.041667175292968750e+01,0.000000000000000000e+00
7.200000000000000000e+04,1.797207593917846680e-01,4.039999389648437500e+01,6.883333587646484375e+01,0.000000000000000000e+00
7.300000000000000000e+04,1.381885522278025746e-04,3.920000076293945312e+01,6.691667175292968750e+01,0.000000000000000000e+00
7.400000000000000000e+04,8.094668388366699219e-02,4.250000000000000000e+01,6.625000000000000000e+01,0.000000000000000000e+00
7.500000000000000000e+04,6.477911770343780518e-02,4.180000305175781250e+01,6.658333587646484375e+01,0.000000000000000000e+00
7.600000000000000000e+04,7.786054909229278564e-02,4.310000228881835938e+01,7.075000000000000000e+01,0.000000000000000000e+00
7.700000000000000000e+04,1.283533573150634766e-01,4.100000000000000000e+01,7.091667175292968750e+01,0.000000000000000000e+00
7.800000000000000000e+04,2.849110169336199760e-04,4.239999771118164062e+01,6.816667175292968750e+01,0.000000000000000000e+00
7.900000000000000000e+04,7.518845796585083008e-01,4.159999847412109375e+01,6.683333587646484375e+01,0.000000000000000000e+00
8.000000000000000000e+04,7.577083073556423187e-03,4.370000076293945312e+01,6.725000000000000000e+01,0.000000000000000000e+00
8.100000000000000000e+04,2.171590626239776611e-01,4.090000152587890625e+01,6.650000000000000000e+01,0.000000000000000000e+00
8.200000000000000000e+04,3.154802834615111351e-05,4.340000152587890625e+01,6.850000000000000000e+01,0.000000000000000000e+00
8.300000000000000000e+04,5.948984250426292419e-02,4.500000000000000000e+01,6.850000000000000000e+01,0.000000000000000000e+00
8.400000000000000000e+04,4.716115593910217285e-01,4.309999465942382812e+01,6.816667175292968750e+01,0.000000000000000000e+00
8.500000000000000000e+04,9.826787747442722321e-03,4.200000000000000000e+01,6.925000000000000000e+01,0.000000000000000000e+00
8.600000000000000000e+04,3.011294454336166382e-02,4.420000076293945312e+01,6.958333587646484375e+01,0.000000000000000000e+00
8.700000000000000000e+04,1.581770479679107666e-01,4.529999923706054688e+01,7.291667175292968750e+01,0.000000000000000000e+00
8.800000000000000000e+04,9.119546413421630859e-02,4.609999847412109375e+01,7.066667175292968750e+01,0.000000000000000000e+00
8.900000000000000000e+04,2.640309333801269531e-01,4.599999618530273438e+01,7.050000000000000000e+01,0.000000000000000000e+00
9.000000000000000000e+04,1.404700279235839844e-01,4.730000305175781250e+01,7.391666412353515625e+01,0.000000000000000000e+00
9.100000000000000000e+04,2.515841275453567505e-02,4.720000076293945312e+01,6.941667175292968750e+01,0.000000000000000000e+00
9.200000000000000000e+04,4.058446735143661499e-03,4.940000152587890625e+01,7.425000000000000000e+01,0.000000000000000000e+00
9.300000000000000000e+04,1.674068905413150787e-02,4.740000152587890625e+01,6.991667175292968750e+01,0.000000000000000000e+00
9.400000000000000000e+04,3.134819053229875863e-07,4.710000228881835938e+01,7.158333587646484375e+01,0.000000000000000000e+00
9.500000000000000000e+04,1.077168807387351990e-02,4.809999847412109375e+01,7.333333587646484375e+01,0.000000000000000000e+00
9.600000000000000000e+04,1.036613509058952332e-01,4.820000076293945312e+01,7.025000000000000000e+01,0.000000000000000000e+00
9.700000000000000000e+04,1.615448482334613800e-02,4.729999923706054688e+01,7.058332824707031250e+01,0.000000000000000000e+00
9.800000000000000000e+04,4.814956709742546082e-02,4.670000076293945312e+01,7.175000000000000000e+01,0.000000000000000000e+00
9.900000000000000000e+04,5.636719614267349243e-02,4.679999923706054688e+01,7.316666412353515625e+01,0.000000000000000000e+00
1.000000000000000000e+05,5.348261073231697083e-02,4.840000152587890625e+01,7.200000000000000000e+01,0.000000000000000000e+00
1.010000000000000000e+05,1.537507176399230957e-01,4.869999694824218750e+01,7.233333587646484375e+01,0.000000000000000000e+00
1.020000000000000000e+05,7.343556284904479980e-01,5.090000152587890625e+01,7.208333587646484375e+01,0.000000000000000000e+00
1.030000000000000000e+05,1.087941005825996399e-01,4.959999465942382812e+01,7.241667175292968750e+01,0.000000000000000000e+00
1.040000000000000000e+05,6.678032875061035156e-02,4.930000305175781250e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.050000000000000000e+05,3.735396638512611389e-02,5.170000076293945312e+01,7.158333587646484375e+01,0.000000000000000000e+00
1.060000000000000000e+05,3.621540599851869047e-06,4.850000000000000000e+01,7.050000000000000000e+01,0.000000000000000000e+00
1.070000000000000000e+05,4.586426541209220886e-02,4.879999923706054688e+01,7.125000000000000000e+01,0.000000000000000000e+00
1.080000000000000000e+05,1.273410916328430176e-01,4.869999694824218750e+01,7.258333587646484375e+01,0.000000000000000000e+00
1.090000000000000000e+05,1.083429083228111267e-01,4.979999923706054688e+01,7.541667175292968750e+01,0.000000000000000000e+00
1.100000000000000000e+05,1.580674946308135986e-01,4.959999465942382812e+01,7.183333587646484375e+01,0.000000000000000000e+00
1.110000000000000000e+05,7.870529592037200928e-02,4.919999694824218750e+01,7.141667175292968750e+01,0.000000000000000000e+00
1.120000000000000000e+05,5.643100848828908056e-06,5.189999771118164062e+01,7.425000000000000000e+01,0.000000000000000000e+00
1.130000000000000000e+05,2.024461701512336731e-02,5.200000000000000000e+01,7.275000000000000000e+01,0.000000000000000000e+00
1.140000000000000000e+05,3.514471929520368576e-03,5.050000000000000000e+01,7.358333587646484375e+01,0.000000000000000000e+00
1.150000000000000000e+05,7.273064511537086219e-06,4.949999618530273438e+01,7.458333587646484375e+01,0.000000000000000000e+00
1.160000000000000000e+05,2.963438257575035095e-02,5.249999618530273438e+01,7.591667175292968750e+01,0.000000000000000000e+00
1.170000000000000000e+05,2.848239615559577942e-02,5.489999771118164062e+01,7.500000000000000000e+01,0.000000000000000000e+00
1.180000000000000000e+05,1.102111339569091797e-01,5.159999847412109375e+01,7.600000000000000000e+01,0.000000000000000000e+00
1.190000000000000000e+05,4.851124286651611328e-01,5.410000228881835938e+01,7.216667175292968750e+01,0.000000000000000000e+00
1.200000000000000000e+05,4.718758165836334229e-03,4.929999542236328125e+01,7.466667175292968750e+01,0.000000000000000000e+00
1.210000000000000000e+05,9.676150977611541748e-02,5.360000228881835938e+01,7.541667175292968750e+01,0.000000000000000000e+00
1.220000000000000000e+05,8.141577243804931641e-03,5.270000076293945312e+01,7.324999237060546875e+01,0.000000000000000000e+00
1.230000000000000000e+05,1.376876831054687500e-01,5.270000076293945312e+01,7.283333587646484375e+01,0.000000000000000000e+00
1.240000000000000000e+05,1.797902435064315796e-01,5.289999771118164062e+01,7.508333587646484375e+01,0.000000000000000000e+00
1.250000000000000000e+05,2.458207458257675171e-01,5.309999465942382812e+01,7.775000000000000000e+01,0.000000000000000000e+00
1.260000000000000000e+05,2.505810372531414032e-02,5.239999771118164062e+01,7.441666412353515625e+01,0.000000000000000000e+00
1.270000000000000000e+05,1.074932157174579572e-11,5.189999771118164062e+01,7.316667175292968750e+01,0.000000000000000000e+00
1.280000000000000000e+05,3.468878276180475950e-05,5.259999465942382812e+01,7.150000000000000000e+01,0.000000000000000000e+00
1.290000000000000000e+05,2.353766262531280518e-01,5.329999923706054688e+01,7.316667175292968750e+01,0.000000000000000000e+00
1.300000000000000000e+05,4.742008059110958129e-06,5.629999542236328125e+01,7.441666412353515625e+01,0.000000000000000000e+00
1.310000000000000000e+05,4.791076481342315674e-02,5.750000000000000000e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.320000000000000000e+05,1.633597207728598733e-06,5.440000152587890625e+01,7.191667175292968750e+01,0.000000000000000000e+00
1.330000000000000000e+05,4.480654299259185791e-01,5.590000152587890625e+01,7.475000000000000000e+01,0.000000000000000000e+00
1.340000000000000000e+05,1.903987431433051825e-04,5.490000152587890625e+01,7.450000000000000000e+01,0.000000000000000000e+00
1.350000000000000000e+05,2.730985160237509035e-10,5.420000457763671875e+01,7.299999237060546875e+01,0.000000000000000000e+00
1.360000000000000000e+05,1.943567693233489990e-01,5.630000305175781250e+01,7.466667175292968750e+01,0.000000000000000000e+00
1.370000000000000000e+05,1.226852834224700928e-01,5.609999847412109375e+01,7.500000000000000000e+01,0.000000000000000000e+00
1.380000000000000000e+05,4.240613430738449097e-03,5.289999771118164062e+01,7.833333587646484375e+01,0.000000000000000000e+00
1.390000000000000000e+05,1.555256247520446777e-01,5.479999923706054688e+01,7.508333587646484375e+01,0.000000000000000000e+00
1.400000000000000000e+05,1.179855316877365112e-01,5.509999847412109375e+01,7.225000000000000000e+01,0.000000000000000000e+00
1.410000000000000000e+05,1.824868097901344299e-02,5.389999771118164062e+01,7.608333587646484375e+01,0.000000000000000000e+00
1.420000000000000000e+05,1.898614019155502319e-01,5.459999465942382812e+01,7.483333587646484375e+01,0.000000000000000000e+00
1.430000000000000000e+05,6.597538013011217117e-04,5.450000000000000000e+01,7.750000000000000000e+01,0.000000000000000000e+00
1.440000000000000000e+05,1.190681755542755127e-02,5.630000305175781250e+01,8.008333587646484375e+01,0.000000000000000000e+00
1.450000000000000000e+05,3.874620795249938965e-02,5.759999847412109375e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.460000000000000000e+05,5.795685574412345886e-03,5.450000000000000000e+01,7.308333587646484375e+01,0.000000000000000000e+00
1.470000000000000000e+05,9.553957730531692505e-02,5.669999694824218750e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.480000000000000000e+05,3.689756616950035095e-02,5.580000305175781250e+01,7.816667175292968750e+01,0.000000000000000000e+00
1.490000000000000000e+05,1.023193076252937317e-02,5.559999847412109375e+01,7.616667175292968750e+01,0.000000000000000000e+00
1.500000000000000000e+05,2.679880261421203613e-01,5.360000228881835938e+01,7.816667175292968750e+01,0.000000000000000000e+00
1.510000000000000000e+05,2.044933438301086426e-01,5.459999465942382812e+01,7.650000000000000000e+01,0.000000000000000000e+00
1.520000000000000000e+05,1.994212716817855835e-02,5.459999465942382812e+01,7.908332824707031250e+01,0.000000000000000000e+00
1.530000000000000000e+05,2.576844207942485809e-02,5.650000000000000000e+01,7.908333587646484375e+01,0.000000000000000000e+00
1.540000000000000000e+05,9.275183401769027114e-06,5.759999847412109375e+01,7.625000000000000000e+01,0.000000000000000000e+00
1.550000000000000000e+05,1.017527421936392784e-03,5.600000000000000000e+01,7.483333587646484375e+01,0.000000000000000000e+00
1.560000000000000000e+05,1.175186261534690857e-01,5.979999923706054688e+01,7.716667175292968750e+01,0.000000000000000000e+00
1.570000000000000000e+05,1.468017399020027369e-05,5.700000000000000000e+01,7.783333587646484375e+01,0.000000000000000000e+00
1.580000000000000000e+05,2.732398733496665955e-02,5.659999847412109375e+01,7.841667175292968750e+01,0.000000000000000000e+00
1.590000000000000000e+05,3.358800336718559265e-02,5.730000305175781250e+01,7.900000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+05,4.173792898654937744e-03,5.640000152587890625e+01,7.758333587646484375e+01,0.000000000000000000e+00
1.610000000000000000e+05,8.252995461225509644e-02,5.719999694824218750e+01,7.566667175292968750e+01,0.000000000000000000e+00
1.620000000000000000e+05,1.432395279407501221e-01,5.790000152587890625e+01,7.633332824707031250e+01,0.000000000000000000e+00
1.630000000000000000e+05,2.515845298767089844e-01,5.929999923706054688e+01,7.958333587646484375e+01,0.000000000000000000e+00
1.640000000000000000e+05,4.471485912799835205e-01,5.819999694824218750e+01,7.758333587646484375e+01,0.000000000000000000e+00
1.650000000000000000e+05,2.974672270283917896e-06,5.839999771118164062e+01,7.558333587646484375e+01,0.000000000000000000e+00
1.660000000000000000e+05,3.954991698265075684e-02,5.939999771118164062e+01,7.908333587646484375e+01,0.000000000000000000e+00
1.670000000000000000e+05,3.155021404381841421e-04,5.820000076293945312e+01,7.933333587646484375e+01,0.000000000000000000e+00
1.680000000000000000e+05,1.019516587257385254e-02,5.759999847412109375e+01,7.691667175292968750e+01,0.000000000000000000e+00
1.690000000000000000e+05,9.701435267925262451e-02,5.740000152587890625e+01,7.741667175292968750e+01,0.000000000000000000e+00
1.700000000000000000e+05,9.894078597426414490e-03,5.690000152587890625e+01,7.816667175292968750e+01,0.000000000000000000e+00
1.710000000000000000e+05,2.581496722996234894e-03,5.829999923706054688e+01,8.041666412353515625e+01,0.000000000000000000e+00
1.720000000000000000e+05,1.683045737445354462e-02,5.389999771118164062e+01,7.933333587646484375e+01,0.000000000000000000e+00
1.730000000000000000e+05,1.263298280537128448e-02,6.070000076293945312e+01,7.908333587646484375e+01,0.000000000000000000e+00
1.740000000000000000e+05,1.208587735891342163e-01,5.959999465942382812e+01,7.825000000000000000e+01,0.000000000000000000e+00
1.750000000000000000e+05,1.048825867474079132e-02,6.010000228881835938e+01,8.233333587646484375e+01,0.000000000000000000e+00
1.760000000000000000e+05,1.076603084802627563e-01,5.829999923706054688e+01,7.708332824707031250e+01,0.000000000000000000e+00
1.770000000000000000e+05,2.538954317569732666e-01,5.839999771118164062e+01,8.016666412353515625e+01,0.000000000000000000e+00
1.780000000000000000e+05,5.416861269623041153e-03,5.590000152587890625e+01,7.974999237060546875e+01,0.000000000000000000e+00
1.790000000000000000e+05,3.510369686409831047e-03,5.939999771118164062e+01,7.900000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+05,1.443205475807189941e-01,5.709999847412109375e+01,7.566667175292968750e+01,0.000000000000000000e+00
1.810000000000000000e+05,6.543533504009246826e-02,5.870000076293945312e+01,8.041666412353515625e+01,0.000000000000000000e+00
1.820000000000000000e+05,2.974664831913631426e-16,5.979999923706054688e+01,7.891667175292968750e+01,0.000000000000000000e+00
1.830000000000000000e+05,1.852183416485786438e-02,6.039999771118164062e+01,7.508333587646484375e+01,0.000000000000000000e+00
1.840000000000000000e+05,2.003208100795745850e-01,6.030000305175781250e+01,8.008333587646484375e+01,0.000000000000000000e+00
1.850000000000000000e+05,4.765855148434638977e-02,5.879999923706054688e+01,7.666667175292968750e+01,0.000000000000000000e+00
1.860000000000000000e+05,1.179683357477188110e-01,6.009999465942382812e+01,8.150000000000000000e+01,0.000000000000000000e+00
1.870000000000000000e+05,7.799550890922546387e-02,5.959999465942382812e+01,7.875000000000000000e+01,0.000000000000000000e+00
1.880000000000000000e+05,6.933031976222991943e-02,5.989999771118164062e+01,7.775000000000000000e+01,0.000000000000000000e+00
1.890000000000000000e+05,2.958533167839050293e-01,6.020000076293945312e+01,8.033333587646484375e+01,0.000000000000000000e+00
1.900000000000000000e+05,2.233043871819972992e-02,6.190000152587890625e+01,7.858333587646484375e+01,0.000000000000000000e+00
1.910000000000000000e+05,2.136997282505035400e-01,6.259999847412109375e+01,8.083333587646484375e+01,0.000000000000000000e+00
1.920000000000000000e+05,4.964841902256011963e-02,6.130000305175781250e+01,7.933333587646484375e+01,0.000000000000000000e+00
1.930000000000000000e+05,7.779667526483535767e-02,5.750000000000000000e+01,8.025000000000000000e+01,0.000000000000000000e+00
1.940000000000000000e+05,3.858444094657897949e-02,6.159999847412109375e+01,7.700000000000000000e+01,0.000000000000000000e+00
1.950000000000000000e+05,7.616335153579711914e-02,6.130000305175781250e+01,7.974999237060546875e+01,0.000000000000000000e+00
1.960000000000000000e+05,4.524588584899902344e-01,6.280000305175781250e+01,7.850000000000000000e+01,0.000000000000000000e+00
1.970000000000000000e+05,4.917954504489898682e-01,6.209999847412109375e+01,7.791667175292968750e+01,0.000000000000000000e+00
1.980000000000000000e+05,2.947333455085754395e-02,6.100000000000000000e+01,8.133333587646484375e+01,0.000000000000000000e+00
1.990000000000000000e+05,4.744210839271545410e-02,6.159999847412109375e+01,8.058333587646484375e+01,0.000000000000000000e+00
2.000000000000000000e+05,9.858431667089462280e-02,6.130000305175781250e+01,7.933333587646484375e+01,0.000000000000000000e+00
2.010000000000000000e+05,2.094813250005245209e-02,5.989999771118164062e+01,7.775000000000000000e+01,0.000000000000000000e+00
2.020000000000000000e+05,3.586852926673600450e-06,6.140000152587890625e+01,7.908333587646484375e+01,0.000000000000000000e+00
2.030000000000000000e+05,9.013423696160316467e-03,5.770000076293945312e+01,7.666667175292968750e+01,0.000000000000000000e+00
2.040000000000000000e+05,1.226147264242172241e-01,6.150000000000000000e+01,7.675000000000000000e+01,0.000000000000000000e+00
2.050000000000000000e+05,2.261039018630981445e-01,6.420000457763671875e+01,8.133333587646484375e+01,0.000000000000000000e+00
2.060000000000000000e+05,1.514976494945585728e-03,5.949999618530273438e+01,7.949999237060546875e+01,0.000000000000000000e+00
2.070000000000000000e+05,8.084988594055175781e-02,5.839999771118164062e+01,7.900000000000000000e+01,0.000000000000000000e+00
2.080000000000000000e+05,6.422586739063262939e-03,6.049999618530273438e+01,8.108333587646484375e+01,0.000000000000000000e+00
2.090000000000000000e+05,2.634443156421184540e-02,6.320000457763671875e+01,7.983333587646484375e+01,0.000000000000000000e+00
2.100000000000000000e+05,1.554094105958938599e-01,5.750000000000000000e+01,7.691667175292968750e+01,0.000000000000000000e+00
2.110000000000000000e+05,5.205148458480834961e-01,6.100000000000000000e+01,8.041666412353515625e+01,0.000000000000000000e+00
2.120000000000000000e+05,7.475766778952674940e-07,6.130000305175781250e+01,8.191667175292968750e+01,0.000000000000000000e+00
2.130000000000000000e+05,2.329133749008178711e-01,6.140000152587890625e+01,7.783333587646484375e+01,0.000000000000000000e+00
2.140000000000000000e+05,1.122267767786979675e-01,6.390000152587890625e+01,8.141667175292968750e+01,0.000000000000000000e+00
2.150000000000000000e+05,3.837532922625541687e-02,6.150000000000000000e+01,8.158333587646484375e+01,0.000000000000000000e+00
2.160000000000000000e+05,2.596254348754882812e-01,6.109999465942382812e+01,8.008333587646484375e+01,0.000000000000000000e+00
2.170000000000000000e+05,1.268471963703632355e-02,6.159999847412109375e+01,7.958333587646484375e+01,0.000000000000000000e+00
2.180000000000000000e+05,9.759096641914766224e-09,6.080000305175781250e+01,8.316667175292968750e+01,0.000000000000000000e+00
2.190000000000000000e+05,5.078037381172180176e-01,6.340000152587890625e+01,7.908333587646484375e+01,0.000000000000000000e+00
2.200000000000000000e+05,1.439806772395968437e-03,6.039999771118164062e+01,8.316667175292968750e+01,0.000000000000000000e+00
2.210000000000000000e+05,1.485130339860916138e-01,6.309999847412109375e+01,7.958333587646484375e+01,0.000000000000000000e+00
2.220000000000000000e+05,8.582183718681335449e-02,6.330000305175781250e+01,8.341667175292968750e+01,0.000000000000000000e+00
2.230000000000000000e+05,9.278694540262222290e-02,6.350000000000000000e+01,8.033333587646484375e+01,0.000000000000000000e+00
2.240000000000000000e+05,4.775510430335998535e-01,6.469999694824218750e+01,8.316667175292968750e+01,0.000000000000000000e+00
2.250000000000000000e+05,6.176411360502243042e-02,6.289999389648437500e+01,7.908333587646484375e+01,0.000000000000000000e+00
2.260000000000000000e+05,9.277358651161193848e-02,6.419999694824218750e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.270000000000000000e+05,1.306593976914882660e-02,6.130000305175781250e+01,8.266667175292968750e+01,0.000000000000000000e+00
2.280000000000000000e+05,3.175056725740432739e-02,6.250000000000000000e+01,8.025000000000000000e+01,0.000000000000000000e+00
2.290000000000000000e+05,4.957446083426475525e-02,6.240000152587890625e+01,7.850000000000000000e+01,0.000000000000000000e+00
2.300000000000000000e+05,1.189053803682327271e-01,6.259999847412109375e+01,8.108333587646484375e+01,0.000000000000000000e+00
2.310000000000000000e+05,1.899971626698970795e-03,6.150000000000000000e+01,7.983333587646484375e+01,0.000000000000000000e+00
2.320000000000000000e+05,2.895354782594949938e-07,6.380000305175781250e+01,8.225000000000000000e+01,0.000000000000000000e+00
2.330000000000000000e+05,4.223037511110305786e-02,6.330000305175781250e+01,8.191667175292968750e+01,0.000000000000000000e+00
2.340000000000000000e+05,2.711579782044282183e-06,6.390000152587890625e+01,7.941667175292968750e+01,0.000000000000000000e+00
2.350000000000000000e+05,3.189471084624528885e-03,6.230000305175781250e+01,8.141667175292968750e+01,0.000000000000000000e+00
2.360000000000000000e+05,8.443293720483779907e-02,6.089999771118164062e+01,7.716667175292968750e+01,0.000000000000000000e+00
2.370000000000000000e+05,2.562748081982135773e-02,6.330000305175781250e+01,8.175000000000000000e+01,0.000000000000000000e+00
2.380000000000000000e+05,3.248398303985595703e-01,6.290000152587890625e+01,7.800000000000000000e+01,0.000000000000000000e+00
2.390000000000000000e+05,1.500552571087609977e-05,6.450000000000000000e+01,8.008333587646484375e+01,0.000000000000000000e+00
2.400000000000000000e+05,1.550602260977029800e-03,6.519999694824218750e+01,8.241667175292968750e+01,0.000000000000000000e+00
2.410000000000000000e+05,1.193038150668144226e-01,6.209999847412109375e+01,8.058333587646484375e+01,0.000000000000000000e+00
2.420000000000000000e+05,7.323549687862396240e-02,5.999999618530273438e+01,8.050000000000000000e+01,0.000000000000000000e+00
2.430000000000000000e+05,3.589935833588242531e-03,6.389999389648437500e+01,8.183333587646484375e+01,0.000000000000000000e+00
2.440000000000000000e+05,1.461780584577354603e-06,6.300000000000000000e+01,7.566667175292968750e+01,0.000000000000000000e+00
2.450000000000000000e+05,1.156767159700393677e-01,6.240000152587890625e+01,7.974999237060546875e+01,0.000000000000000000e+00
2.460000000000000000e+05,4.896409809589385986e-04,6.170000457763671875e+01,8.050000000000000000e+01,0.000000000000000000e+00
2.470000000000000000e+05,2.619351074099540710e-02,6.350000000000000000e+01,8.183333587646484375e+01,0.000000000000000000e+00
2.480000000000000000e+05,1.555732524138875306e-05,5.919999313354492188e+01,7.933333587646484375e+01,0.000000000000000000e+00
2.490000000000000000e+05,1.586344987154006958e-01,6.410000610351562500e+01,8.091666412353515625e+01,0.000000000000000000e+00
2.500000000000000000e+05,7.349920924752950668e-03,6.629999542236328125e+01,8.066666412353515625e+01,0.000000000000000000e+00
2.510000000000000000e+05,1.564381271600723267e-02,6.440000915527343750e+01,8.050000000000000000e+01,0.000000000000000000e+00
2.520000000000000000e+05,1.562540829181671143e-01,6.400000000000000000e+01,8.216667175292968750e+01,0.000000000000000000e+00
2.530000000000000000e+05,3.496406599879264832e-03,6.259999847412109375e+01,7.708332824707031250e+01,0.000000000000000000e+00
2.540000000000000000e+05,3.975355997681617737e-03,6.590000152587890625e+01,7.983333587646484375e+01,0.000000000000000000e+00
2.550000000000000000e+05,2.054300904273986816e-02,6.100000000000000000e+01,8.025000000000000000e+01,0.000000000000000000e+00
2.560000000000000000e+05,1.476950198411941528e-01,6.440000152587890625e+01,8.291667175292968750e+01,0.000000000000000000e+00
2.570000000000000000e+05,8.557063993066549301e-04,6.329999542236328125e+01,8.333332824707031250e+01,0.000000000000000000e+00
2.580000000000000000e+05,1.345249563455581665e-01,6.249999237060546875e+01,8.233333587646484375e+01,0.000000000000000000e+00
2.590000000000000000e+05,7.744505535811185837e-03,6.209999847412109375e+01,8.475000000000000000e+01,0.000000000000000000e+00
2.600000000000000000e+05,1.586503203725442290e-04,6.600000000000000000e+01,8.025000000000000000e+01,0.000000000000000000e+00
2.610000000000000000e+05,7.837909273803234100e-03,6.660000610351562500e+01,8.008333587646484375e+01,0.000000000000000000e+00
2.620000000000000000e+05,3.765714913606643677e-02,6.209999847412109375e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.630000000000000000e+05,2.103679627180099487e-02,6.829999542236328125e+01,8.624999237060546875e+01,0.000000000000000000e+00
2.640000000000000000e+05,9.553446620702743530e-02,6.090000152587890625e+01,8.308332824707031250e+01,0.000000000000000000e+00
2.650000000000000000e+05,1.935746520757675171e-01,6.209999847412109375e+01,7.883333587646484375e+01,0.000000000000000000e+00
2.660000000000000000e+05,3.321516094729304314e-03,6.430000305175781250e+01,8.450000000000000000e+01,0.000000000000000000e+00
2.670000000000000000e+05,9.559543430805206299e-02,6.430000305175781250e+01,7.791667175292968750e+01,0.000000000000000000e+00
2.680000000000000000e+05,8.314473927021026611e-02,6.379999542236328125e+01,8.275000000000000000e+01,0.000000000000000000e+00
2.690000000000000000e+05,1.659187972545623779e-01,6.330000305175781250e+01,8.350000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+05,2.529000043869018555e-01,6.419999694824218750e+01,7.808333587646484375e+01,0.000000000000000000e+00
2.710000000000000000e+05,8.234795814132667147e-07,6.409999847412109375e+01,8.175000000000000000e+01,0.000000000000000000e+00
2.720000000000000000e+05,1.004205550998449326e-02,6.370000076293945312e+01,8.075000000000000000e+01,0.000000000000000000e+00
2.730000000000000000e+05,1.759561002254486084e-01,6.730000305175781250e+01,8.066666412353515625e+01,0.000000000000000000e+00
2.740000000000000000e+05,3.833054506685584784e-06,6.490000152587890625e+01,8.100000000000000000e+01,0.000000000000000000e+00
2.750000000000000000e+05,7.226354442536830902e-03,6.350000381469726562e+01,8.450000000000000000e+01,0.000000000000000000e+00
2.760000000000000000e+05,2.272200799779966474e-05,6.699999237060546875e+01,8.100000000000000000e+01,0.000000000000000000e+00
2.770000000000000000e+05,1.229026929649990052e-05,6.580000305175781250e+01,8.241667175292968750e+01,0.000000000000000000e+00
2.780000000000000000e+05,1.658923551440238953e-02,6.720000457763671875e+01,8.291667175292968750e+01,0.000000000000000000e+00
2.790000000000000000e+05,5.394415557384490967e-02,6.490000152587890625e+01,8.100000000000000000e+01,0.000000000000000000e+00
2.800000000000000000e+05,4.706954360008239746e-01,6.480000305175781250e+01,8.133333587646484375e+01,0.000000000000000000e+00
2.810000000000000000e+05,1.139050647616386414e-01,6.289999389648437500e+01,8.108333587646484375e+01,0.000000000000000000e+00
2.820000000000000000e+05,1.581841707229614258e-02,6.540000152587890625e+01,8.175000000000000000e+01,0.000000000000000000e+00
2.830000000000000000e+05,7.422053813934326172e-02,6.530000305175781250e+01,8.525000000000000000e+01,0.000000000000000000e+00
2.840000000000000000e+05,2.458192110061645508e-01,6.559999847412109375e+01,8.116667175292968750e+01,0.000000000000000000e+00
2.850000000000000000e+05,6.230818107724189758e-02,6.490000152587890625e+01,8.624999237060546875e+01,0.000000000000000000e+00
2.860000000000000000e+05,2.843828126788139343e-02,6.580000305175781250e+01,8.283332824707031250e+01,0.000000000000000000e+00
2.870000000000000000e+05,5.289146900177001953e-01,6.270000457763671875e+01,7.783333587646484375e+01,0.000000000000000000e+00
2.880000000000000000e+05,4.079848527908325195e-02,6.209999847412109375e+01,8.225000000000000000e+01,0.000000000000000000e+00
2.890000000000000000e+05,1.888468395918607712e-04,6.520000457763671875e+01,8.225000000000000000e+01,0.000000000000000000e+00
2.900000000000000000e+05,3.416024264879524708e-04,6.480000305175781250e+01,8.241667175292968750e+01,0.000000000000000000e+00
2.910000000000000000e+05,1.780813932418823242e-02,6.400000000000000000e+01,8.450000000000000000e+01,0.000000000000000000e+00
2.920000000000000000e+05,2.439236084228468826e-07,6.359999847412109375e+01,8.141667175292968750e+01,0.000000000000000000e+00
2.930000000000000000e+05,2.691104114055633545e-01,6.410000610351562500e+01,7.983333587646484375e+01,0.000000000000000000e+00
2.940000000000000000e+05,1.108222333345842969e-10,6.459999847412109375e+01,8.358332824707031250e+01,0.000000000000000000e+00
2.950000000000000000e+05,1.889672130346298218e-02,6.469999694824218750e+01,8.433333587646484375e+01,0.000000000000000000e+00
2.960000000000000000e+05,1.086677052080631256e-02,6.540000152587890625e+01,7.850000000000000000e+01,0.000000000000000000e+00
2.970000000000000000e+05,3.083347082138061523e-01,6.509999847412109375e+01,8.150000000000000000e+01,0.000000000000000000e+00
2.980000000000000000e+05,4.000771939754486084e-01,6.400000000000000000e+01,8.041666412353515625e+01,0.000000000000000000e+00
2.990000000000000000e+05,2.672305754458648153e-08,6.839998626708984375e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.000000000000000000e+05,1.507113893239875324e-06,6.330000305175781250e+01,8.416667175292968750e+01,0.000000000000000000e+00
3.010000000000000000e+05,1.403346061706542969e-01,6.259999847412109375e+01,8.083333587646484375e+01,0.000000000000000000e+00
3.020000000000000000e+05,5.397863686084747314e-02,6.500000000000000000e+01,8.241667175292968750e+01,0.000000000000000000e+00
3.030000000000000000e+05,2.895532548427581787e-02,6.590000152587890625e+01,8.241667175292968750e+01,0.000000000000000000e+00
3.040000000000000000e+05,1.721404045820236206e-01,6.500000000000000000e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.050000000000000000e+05,7.859446782276791055e-08,6.430000305175781250e+01,8.400000000000000000e+01,0.000000000000000000e+00
3.060000000000000000e+05,9.152942895889282227e-02,6.290000152587890625e+01,8.258332824707031250e+01,0.000000000000000000e+00
3.070000000000000000e+05,2.964825630187988281e-01,6.460000610351562500e+01,8.450000000000000000e+01,0.000000000000000000e+00
3.080000000000000000e+05,1.565666496753692627e-02,6.329999542236328125e+01,8.416667175292968750e+01,0.000000000000000000e+00
3.090000000000000000e+05,4.480874049477279186e-04,6.500000000000000000e+01,8.166667175292968750e+01,0.000000000000000000e+00
3.100000000000000000e+05,9.204304963350296021e-02,6.340000152587890625e+01,8.075000000000000000e+01,0.000000000000000000e+00
3.110000000000000000e+05,1.558163203299045563e-02,6.309999847412109375e+01,8.058333587646484375e+01,0.000000000000000000e+00
3.120000000000000000e+05,2.974992990493774414e-01,6.339999389648437500e+01,7.908333587646484375e+01,0.000000000000000000e+00
3.130000000000000000e+05,1.669774064794182777e-03,6.579999542236328125e+01,8.566667175292968750e+01,0.000000000000000000e+00
3.140000000000000000e+05,1.755959820002317429e-03,6.559999847412109375e+01,8.116667175292968750e+01,0.000000000000000000e+00
3.150000000000000000e+05,5.063126087188720703e-01,6.639999389648437500e+01,8.258332824707031250e+01,0.000000000000000000e+00
3.160000000000000000e+05,2.728764414787292480e-01,6.539999389648437500e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.170000000000000000e+05,5.847428763416928632e-09,6.450000000000000000e+01,8.241667175292968750e+01,0.000000000000000000e+00
3.180000000000000000e+05,4.143840819597244263e-02,6.680000305175781250e+01,8.491667175292968750e+01,0.000000000000000000e+00
3.190000000000000000e+05,8.471395075321197510e-02,6.539999389648437500e+01,8.350000000000000000e+01,0.000000000000000000e+00
3.200000000000000000e+05,2.916935365647077560e-03,6.330000305175781250e+01,8.450000000000000000e+01,0.000000000000000000e+00
3.210000000000000000e+05,2.395248264074325562e-01,6.530000305175781250e+01,8.458333587646484375e+01,0.000000000000000000e+00
3.220000000000000000e+05,2.820735052227973938e-02,6.380000305175781250e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.230000000000000000e+05,5.563585832715034485e-02,6.270000457763671875e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.240000000000000000e+05,9.769161045551300049e-02,6.610000610351562500e+01,8.358332824707031250e+01,0.000000000000000000e+00
3.250000000000000000e+05,2.191841900348663330e-01,6.600000000000000000e+01,8.150000000000000000e+01,0.000000000000000000e+00
3.260000000000000000e+05,1.795411407947540283e-01,6.250000000000000000e+01,8.750000000000000000e+01,0.000000000000000000e+00
3.270000000000000000e+05,3.771457413677126169e-04,6.300000000000000000e+01,8.275000000000000000e+01,0.000000000000000000e+00
3.280000000000000000e+05,4.688844084739685059e-02,6.140000152587890625e+01,8.408333587646484375e+01,0.000000000000000000e+00
3.290000000000000000e+05,4.015449085272848606e-04,6.669999694824218750e+01,7.983333587646484375e+01,0.000000000000000000e+00
3.300000000000000000e+05,1.358188688755035400e-01,6.309999847412109375e+01,8.216667175292968750e+01,0.000000000000000000e+00
3.310000000000000000e+05,1.899364590644836426e-02,6.610000610351562500e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.320000000000000000e+05,1.189505159854888916e-01,6.690000152587890625e+01,8.425000000000000000e+01,0.000000000000000000e+00
3.330000000000000000e+05,8.414070308208465576e-02,6.629999542236328125e+01,8.225000000000000000e+01,0.000000000000000000e+00
3.340000000000000000e+05,7.210858166217803955e-02,6.679999542236328125e+01,8.641666412353515625e+01,0.000000000000000000e+00
3.350000000000000000e+05,9.559251338941976428e-06,6.540000152587890625e+01,8.166667175292968750e+01,0.000000000000000000e+00
3.360000000000000000e+05,1.029407371788693126e-06,6.790000152587890625e+01,8.183332824707031250e+01,0.000000000000000000e+00
3.370000000000000000e+05,8.803315460681915283e-02,6.680000305175781250e+01,8.416667175292968750e+01,0.000000000000000000e+00
3.380000000000000000e+05,1.861608475446701050e-01,6.610000610351562500e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.390000000000000000e+05,8.947435021400451660e-02,6.740000152587890625e+01,8.566667175292968750e+01,0.000000000000000000e+00
3.400000000000000000e+05,1.559391468763351440e-01,6.309999847412109375e+01,8.175000000000000000e+01,0.000000000000000000e+00
3.410000000000000000e+05,9.609022527001798153e-05,6.420000457763671875e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.420000000000000000e+05,1.794702708721160889e-01,6.400000000000000000e+01,8.266667175292968750e+01,0.000000000000000000e+00
3.430000000000000000e+05,6.288578151725232601e-05,6.430000305175781250e+01,8.300000000000000000e+01,0.000000000000000000e+00
3.440000000000000000e+05,1.969155564438551664e-04,6.960000610351562500e+01,8.558333587646484375e+01,0.000000000000000000e+00
3.450000000000000000e+05,1.378407478332519531e-01,6.469999694824218750e+01,8.758333587646484375e+01,0.000000000000000000e+00
3.460000000000000000e+05,6.480585434474050999e-04,6.500000000000000000e+01,8.300000000000000000e+01,0.000000000000000000e+00
3.470000000000000000e+05,3.239798825234174728e-04,6.650000000000000000e+01,8.491667175292968750e+01,0.000000000000000000e+00
3.480000000000000000e+05,1.043721826630928106e-23,6.439999389648437500e+01,8.533333587646484375e+01,0.000000000000000000e+00
3.490000000000000000e+05,6.745567661710083485e-04,6.329999542236328125e+01,8.316667175292968750e+01,0.000000000000000000e+00
3.500000000000000000e+05,2.201035916805267334e-01,6.369999694824218750e+01,8.475000000000000000e+01,0.000000000000000000e+00
3.510000000000000000e+05,2.167699784040451050e-01,6.469999694824218750e+01,8.325000000000000000e+01,0.000000000000000000e+00
3.520000000000000000e+05,1.709756247691984754e-07,6.660000610351562500e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.530000000000000000e+05,3.079751972109079361e-03,6.390000152587890625e+01,8.733333587646484375e+01,0.000000000000000000e+00
3.540000000000000000e+05,5.231529474258422852e-01,6.309999847412109375e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.550000000000000000e+05,2.617132961750030518e-01,6.419999694824218750e+01,8.574999237060546875e+01,0.000000000000000000e+00
3.560000000000000000e+05,5.115634202957153320e-02,6.419999694824218750e+01,8.366667175292968750e+01,0.000000000000000000e+00
3.570000000000000000e+05,2.242697924375534058e-01,6.509999847412109375e+01,8.358332824707031250e+01,0.000000000000000000e+00
3.580000000000000000e+05,1.507853567600250244e-01,6.659999847412109375e+01,8.725000000000000000e+01,0.000000000000000000e+00
3.590000000000000000e+05,2.777720615267753601e-02,6.629999542236328125e+01,8.141667175292968750e+01,0.000000000000000000e+00
3.600000000000000000e+05,2.526437044143676758e-01,6.679999542236328125e+01,8.383333587646484375e+01,0.000000000000000000e+00
3.610000000000000000e+05,4.039684142753685592e-10,6.639999389648437500e+01,8.425000000000000000e+01,0.000000000000000000e+00
3.620000000000000000e+05,3.478282087598927319e-05,6.430000305175781250e+01,8.266667175292968750e+01,0.000000000000000000e+00
3.630000000000000000e+05,2.181741720619356784e-08,6.620000457763671875e+01,8.574999237060546875e+01,0.000000000000000000e+00
3.640000000000000000e+05,1.650425642728805542e-01,6.419999694824218750e+01,8.599999237060546875e+01,0.000000000000000000e+00
3.650000000000000000e+05,1.958882901817560196e-03,6.500000000000000000e+01,8.583333587646484375e+01,0.000000000000000000e+00
3.660000000000000000e+05,1.619607792235910892e-05,6.580000305175781250e+01,8.608333587646484375e+01,0.000000000000000000e+00
3.670000000000000000e+05,5.348485956346848980e-06,6.540000152587890625e+01,8.675000000000000000e+01,0.000000000000000000e+00
3.680000000000000000e+05,6.195502937771379948e-04,6.600000000000000000e+01,8.599999237060546875e+01,0.000000000000000000e+00
3.690000000000000000e+05,1.251939386129379272e-01,6.629999542236328125e+01,8.441667175292968750e+01,0.000000000000000000e+00
3.700000000000000000e+05,6.625222507864236832e-03,6.500000000000000000e+01,8.358332824707031250e+01,0.000000000000000000e+00
3.710000000000000000e+05,1.942213566508144140e-05,6.590000152587890625e+01,8.566667175292968750e+01,0.000000000000000000e+00
3.720000000000000000e+05,3.058918714523315430e-01,6.509999847412109375e+01,8.350000000000000000e+01,0.000000000000000000e+00
3.730000000000000000e+05,2.454434987157583237e-03,6.519999694824218750e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.740000000000000000e+05,5.749242007732391357e-02,6.300000000000000000e+01,8.325000000000000000e+01,0.000000000000000000e+00
3.750000000000000000e+05,3.036706708371639252e-03,6.660000610351562500e+01,8.516667175292968750e+01,0.000000000000000000e+00
3.760000000000000000e+05,2.826240658760070801e-01,6.600000000000000000e+01,8.408333587646484375e+01,0.000000000000000000e+00
3.770000000000000000e+05,2.583690285682678223e-01,6.530000305175781250e+01,8.441667175292968750e+01,0.000000000000000000e+00
3.780000000000000000e+05,4.945770342601463199e-05,6.369999694824218750e+01,8.250000000000000000e+01,0.000000000000000000e+00
3.790000000000000000e+05,2.231854200363159180e-01,6.410000610351562500e+01,8.558333587646484375e+01,0.000000000000000000e+00
3.800000000000000000e+05,2.098160982131958008e-02,6.450000000000000000e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.810000000000000000e+05,4.194605052471160889e-01,6.259999847412109375e+01,8.241667175292968750e+01,0.000000000000000000e+00
3.820000000000000000e+05,9.130391478538513184e-02,6.400000000000000000e+01,8.516667175292968750e+01,0.000000000000000000e+00
3.830000000000000000e+05,3.922290634363889694e-04,6.660000610351562500e+01,8.599999237060546875e+01,0.000000000000000000e+00
3.840000000000000000e+05,1.373894214630126953e-01,6.530000305175781250e+01,8.725000000000000000e+01,0.000000000000000000e+00
3.850000000000000000e+05,9.849670529365539551e-02,6.430000305175781250e+01,8.675000000000000000e+01,0.000000000000000000e+00
3.860000000000000000e+05,6.450446089729666710e-04,6.490000152587890625e+01,8.908332824707031250e+01,0.000000000000000000e+00
3.870000000000000000e+05,6.463971920311450958e-03,6.329999542236328125e+01,8.266667175292968750e+01,0.000000000000000000e+00
3.880000000000000000e+05,1.057405099272727966e-01,6.650000000000000000e+01,8.591667175292968750e+01,0.000000000000000000e+00
3.890000000000000000e+05,5.187979340553283691e-02,6.769998931884765625e+01,8.416667175292968750e+01,0.000000000000000000e+00
3.900000000000000000e+05,8.989176421891897917e-06,6.619999694824218750e+01,8.591667175292968750e+01,0.000000000000000000e+00
3.910000000000000000e+05,1.364445546641945839e-03,6.519999694824218750e+01,8.450000000000000000e+01,0.000000000000000000e+00
3.920000000000000000e+05,6.712218374013900757e-02,6.450000000000000000e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.930000000000000000e+05,6.484433263540267944e-02,6.680000305175781250e+01,8.800000000000000000e+01,0.000000000000000000e+00
3.940000000000000000e+05,8.560401946306228638e-02,6.660000610351562500e+01,8.633333587646484375e+01,0.000000000000000000e+00
3.950000000000000000e+05,3.982358612120151520e-05,6.660000610351562500e+01,8.750000000000000000e+01,0.000000000000000000e+00
3.960000000000000000e+05,6.327267736196517944e-02,6.469999694824218750e+01,8.608333587646484375e+01,0.000000000000000000e+00
3.970000000000000000e+05,1.219969242811203003e-02,6.559999847412109375e+01,8.475000000000000000e+01,0.000000000000000000e+00
3.980000000000000000e+05,4.646324552595615387e-03,6.520000457763671875e+01,8.708333587646484375e+01,0.000000000000000000e+00
3.990000000000000000e+05,2.972680330276489258e-01,6.780000305175781250e+01,8.700000000000000000e+01,0.000000000000000000e+00
4.000000000000000000e+05,4.786733188666403294e-04,6.869999694824218750e+01,8.925000000000000000e+01,0.000000000000000000e+00
4.010000000000000000e+05,2.776879072189331055e-01,6.380000305175781250e+01,8.675000000000000000e+01,0.000000000000000000e+00
4.020000000000000000e+05,1.917986571788787842e-01,6.699999237060546875e+01,8.758333587646484375e+01,0.000000000000000000e+00
4.030000000000000000e+05,1.784349679946899414e-01,6.569999694824218750e+01,8.624999237060546875e+01,0.000000000000000000e+00
4.040000000000000000e+05,8.847838267683982849e-03,6.340000152587890625e+01,8.574999237060546875e+01,0.000000000000000000e+00
4.050000000000000000e+05,4.918272048234939575e-02,6.600000000000000000e+01,8.841667175292968750e+01,0.000000000000000000e+00
4.060000000000000000e+05,8.181144221452996135e-05,6.690000152587890625e+01,8.549999237060546875e+01,0.000000000000000000e+00
4.070000000000000000e+05,3.349353373050689697e-02,6.369999694824218750e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.080000000000000000e+05,6.429223140003159642e-05,6.540000152587890625e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.090000000000000000e+05,9.349784022560925223e-07,6.710000610351562500e+01,8.525000000000000000e+01,0.000000000000000000e+00
4.100000000000000000e+05,1.761630475521087646e-01,6.889999389648437500e+01,8.800000000000000000e+01,0.000000000000000000e+00
4.110000000000000000e+05,3.756575984880328178e-03,6.850000000000000000e+01,8.566667175292968750e+01,0.000000000000000000e+00
4.120000000000000000e+05,1.019275337457656860e-01,6.700000762939453125e+01,8.925000000000000000e+01,0.000000000000000000e+00
4.130000000000000000e+05,4.276563413441181183e-03,6.400000000000000000e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.140000000000000000e+05,2.206923905760049820e-03,6.709999084472656250e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.150000000000000000e+05,3.305120766162872314e-02,6.800000000000000000e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.160000000000000000e+05,6.455245018005371094e-01,7.030000305175781250e+01,8.716666412353515625e+01,0.000000000000000000e+00
4.170000000000000000e+05,7.424852399573467210e-12,6.759999847412109375e+01,8.591667175292968750e+01,0.000000000000000000e+00
4.180000000000000000e+05,6.061472959117963910e-07,6.629999542236328125e+01,8.675000000000000000e+01,0.000000000000000000e+00
4.190000000000000000e+05,1.367007642984390259e-01,6.830000305175781250e+01,8.650000000000000000e+01,0.000000000000000000e+00
4.200000000000000000e+05,3.912507556378841400e-03,6.480000305175781250e+01,8.558333587646484375e+01,0.000000000000000000e+00
4.210000000000000000e+05,3.504083156585693359e-01,6.669999694824218750e+01,8.533333587646484375e+01,0.000000000000000000e+00
4.220000000000000000e+05,3.477009236085848443e-10,6.460000610351562500e+01,8.650000000000000000e+01,0.000000000000000000e+00
4.230000000000000000e+05,3.289490996394306421e-04,6.300000000000000000e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.240000000000000000e+05,1.493259966373443604e-01,6.519999694824218750e+01,8.166667175292968750e+01,0.000000000000000000e+00
4.250000000000000000e+05,1.205369335366412997e-05,6.700000762939453125e+01,8.908332824707031250e+01,0.000000000000000000e+00
4.260000000000000000e+05,6.345476210117340088e-02,6.710000610351562500e+01,8.866667175292968750e+01,0.000000000000000000e+00
4.270000000000000000e+05,1.587727069854736328e-01,6.489999389648437500e+01,8.658333587646484375e+01,0.000000000000000000e+00
4.280000000000000000e+05,9.486836194992065430e-02,6.750000000000000000e+01,8.975000000000000000e+01,0.000000000000000000e+00
4.290000000000000000e+05,9.959924034774303436e-03,6.350000000000000000e+01,8.633333587646484375e+01,0.000000000000000000e+00
4.300000000000000000e+05,3.689179196953773499e-03,6.650000000000000000e+01,8.725000000000000000e+01,0.000000000000000000e+00
4.310000000000000000e+05,1.194584998302161694e-03,6.309999847412109375e+01,8.650000000000000000e+01,0.000000000000000000e+00
4.320000000000000000e+05,2.650970782269723713e-05,6.370000076293945312e+01,8.450000000000000000e+01,0.000000000000000000e+00
4.330000000000000000e+05,4.399366735015064478e-04,6.650000000000000000e+01,8.800000000000000000e+01,0.000000000000000000e+00
4.340000000000000000e+05,2.096889540553092957e-02,6.920000457763671875e+01,8.741667175292968750e+01,0.000000000000000000e+00
4.350000000000000000e+05,2.229064433034722015e-10,6.650000000000000000e+01,8.808333587646484375e+01,0.000000000000000000e+00
4.360000000000000000e+05,3.361690687597729266e-06,6.850000000000000000e+01,8.783333587646484375e+01,0.000000000000000000e+00
4.370000000000000000e+05,6.748991290805861354e-05,6.580000305175781250e+01,8.808333587646484375e+01,0.000000000000000000e+00
4.380000000000000000e+05,3.528992831707000732e-02,6.469999694824218750e+01,8.574999237060546875e+01,0.000000000000000000e+00
4.390000000000000000e+05,2.195773413404822350e-05,6.420000457763671875e+01,8.716666412353515625e+01,0.000000000000000000e+00
4.400000000000000000e+05,2.209150195121765137e-01,6.819999694824218750e+01,8.816667175292968750e+01,0.000000000000000000e+00
4.410000000000000000e+05,5.412322282791137695e-02,6.739999389648437500e+01,8.766667175292968750e+01,0.000000000000000000e+00
4.420000000000000000e+05,6.567691266536712646e-02,6.759999847412109375e+01,8.533333587646484375e+01,0.000000000000000000e+00
4.430000000000000000e+05,2.456332743167877197e-02,6.590000152587890625e+01,8.733333587646484375e+01,0.000000000000000000e+00
4.440000000000000000e+05,1.199817508459091187e-01,6.610000610351562500e+01,8.533333587646484375e+01,0.000000000000000000e+00
4.450000000000000000e+05,4.854002967476844788e-03,6.690000152587890625e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.460000000000000000e+05,5.529649555683135986e-02,6.540000152587890625e+01,8.808333587646484375e+01,0.000000000000000000e+00
4.470000000000000000e+05,1.708923280239105225e-02,6.740000152587890625e+01,8.808333587646484375e+01,0.000000000000000000e+00
4.480000000000000000e+05,1.427740510553121567e-02,6.810000610351562500e+01,8.933332824707031250e+01,0.000000000000000000e+00
4.490000000000000000e+05,6.950612366199493408e-02,6.840000152587890625e+01,8.933332824707031250e+01,0.000000000000000000e+00
4.500000000000000000e+05,1.842754706740379333e-02,6.699999237060546875e+01,8.858333587646484375e+01,0.000000000000000000e+00
4.510000000000000000e+05,2.996913157403469086e-02,6.669999694824218750e+01,8.908332824707031250e+01,0.000000000000000000e+00
4.520000000000000000e+05,1.484739550505764782e-05,6.650000762939453125e+01,8.683333587646484375e+01,0.000000000000000000e+00
4.530000000000000000e+05,2.529460191726684570e-01,6.440000152587890625e+01,8.624999237060546875e+01,0.000000000000000000e+00
4.540000000000000000e+05,4.500080831348896027e-04,6.680000305175781250e+01,8.458333587646484375e+01,0.000000000000000000e+00
4.550000000000000000e+05,5.970868468284606934e-02,6.750000000000000000e+01,8.966667175292968750e+01,0.000000000000000000e+00
4.560000000000000000e+05,1.542007029056549072e-01,6.830000305175781250e+01,8.675000000000000000e+01,0.000000000000000000e+00
4.570000000000000000e+05,6.122832000255584717e-02,6.780000305175781250e+01,8.700000000000000000e+01,0.000000000000000000e+00
4.580000000000000000e+05,2.755685709416866302e-03,6.769998931884765625e+01,8.791667175292968750e+01,0.000000000000000000e+00
4.590000000000000000e+05,1.095876796171069145e-03,6.859999847412109375e+01,8.933332824707031250e+01,0.000000000000000000e+00
4.600000000000000000e+05,8.066176087595522404e-05,6.699999237060546875e+01,8.900000000000000000e+01,0.000000000000000000e+00
4.610000000000000000e+05,2.651320770382881165e-02,6.400000000000000000e+01,8.816667175292968750e+01,0.000000000000000000e+00
4.620000000000000000e+05,1.564055419294163585e-04,6.440000152587890625e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.630000000000000000e+05,1.101418602047488093e-04,6.550000000000000000e+01,8.675000000000000000e+01,0.000000000000000000e+00
4.640000000000000000e+05,8.637633174657821655e-02,6.800000000000000000e+01,8.658333587646484375e+01,0.000000000000000000e+00
4.650000000000000000e+05,1.263018702957197092e-06,6.699999237060546875e+01,8.825000000000000000e+01,0.000000000000000000e+00
4.660000000000000000e+05,2.792616486549377441e-01,6.800000000000000000e+01,8.883332824707031250e+01,0.000000000000000000e+00
4.670000000000000000e+05,3.117196029052138329e-04,6.989999389648437500e+01,8.925000000000000000e+01,0.000000000000000000e+00
4.680000000000000000e+05,6.313062840490601957e-06,6.709999084472656250e+01,9.008333587646484375e+01,0.000000000000000000e+00
4.690000000000000000e+05,7.037556497380137444e-05,6.629999542236328125e+01,8.791667175292968750e+01,0.000000000000000000e+00
4.700000000000000000e+05,1.826294511556625366e-02,6.930000305175781250e+01,8.925000000000000000e+01,0.000000000000000000e+00
4.710000000000000000e+05,6.866824626922607422e-02,6.530000305175781250e+01,8.825000000000000000e+01,0.000000000000000000e+00
4.720000000000000000e+05,2.469620994816068560e-05,6.809999847412109375e+01,8.725000000000000000e+01,0.000000000000000000e+00
4.730000000000000000e+05,1.812284230254590511e-03,6.350000000000000000e+01,8.683333587646484375e+01,0.000000000000000000e+00
4.740000000000000000e+05,8.755389600992202759e-03,6.639999389648437500e+01,8.516667175292968750e+01,0.000000000000000000e+00
4.750000000000000000e+05,3.356777131557464600e-02,6.730000305175781250e+01,8.875000000000000000e+01,0.000000000000000000e+00
4.760000000000000000e+05,4.251749068498611450e-02,6.610000610351562500e+01,8.750000000000000000e+01,0.000000000000000000e+00
4.770000000000000000e+05,1.124607548117637634e-01,6.489999389648437500e+01,8.816667175292968750e+01,0.000000000000000000e+00
4.780000000000000000e+05,1.826171064749360085e-03,6.680000305175781250e+01,8.608333587646484375e+01,0.000000000000000000e+00
4.790000000000000000e+05,1.445435360074043274e-02,6.939999389648437500e+01,9.224999237060546875e+01,0.000000000000000000e+00
4.800000000000000000e+05,8.628576993942260742e-03,6.659999847412109375e+01,8.566667175292968750e+01,0.000000000000000000e+00
4.810000000000000000e+05,3.832244779914617538e-03,6.740000152587890625e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.820000000000000000e+05,3.363223746418952942e-03,6.750000000000000000e+01,8.683333587646484375e+01,0.000000000000000000e+00
4.830000000000000000e+05,8.247706294059753418e-02,6.460000610351562500e+01,8.375000000000000000e+01,0.000000000000000000e+00
4.840000000000000000e+05,4.316674768924713135e-01,6.150000000000000000e+01,8.558333587646484375e+01,0.000000000000000000e+00
4.850000000000000000e+05,2.081733644008636475e-01,6.719999694824218750e+01,8.891667175292968750e+01,0.000000000000000000e+00
4.860000000000000000e+05,1.650514889206533553e-07,6.600000000000000000e+01,8.741667175292968750e+01,0.000000000000000000e+00
4.870000000000000000e+05,2.723865509033203125e-01,6.859999847412109375e+01,8.925000000000000000e+01,0.000000000000000000e+00
4.880000000000000000e+05,3.660543262958526611e-02,6.689999389648437500e+01,9.016667175292968750e+01,0.000000000000000000e+00
4.890000000000000000e+05,2.472173981368541718e-02,6.780000305175781250e+01,9.041667175292968750e+01,0.000000000000000000e+00
4.900000000000000000e+05,9.479199536144733429e-03,6.639999389648437500e+01,8.675000000000000000e+01,0.000000000000000000e+00
4.910000000000000000e+05,6.405291557312011719e-01,6.690000152587890625e+01,8.916667175292968750e+01,0.000000000000000000e+00
4.920000000000000000e+05,1.538221072405576706e-02,6.730000305175781250e+01,8.850000000000000000e+01,0.000000000000000000e+00
4.930000000000000000e+05,2.397532057329954114e-07,6.670000457763671875e+01,8.908332824707031250e+01,0.000000000000000000e+00
4.940000000000000000e+05,6.958749145269393921e-05,6.680000305175781250e+01,8.850000000000000000e+01,0.000000000000000000e+00
4.950000000000000000e+05,3.869884312734939158e-05,6.639999389648437500e+01,8.733333587646484375e+01,0.000000000000000000e+00
4.960000000000000000e+05,4.000348038971424103e-03,6.880000305175781250e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.970000000000000000e+05,2.301805466413497925e-02,6.680000305175781250e+01,8.800000000000000000e+01,0.000000000000000000e+00
4.980000000000000000e+05,1.485813874751329422e-03,6.319999694824218750e+01,8.850000000000000000e+01,0.000000000000000000e+00
4.990000000000000000e+05,7.014584541320800781e-02,6.850000000000000000e+01,8.983332824707031250e+01,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o2_e0_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.514638137817382812e+01,1.000000014901161194e-01,1.000000000000000000e+00,8.799999952316284180e-01
2.000000000000000000e+03,4.636846482753753662e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.480000138282775879e+00
3.000000000000000000e+03,1.573326811194419861e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.480000019073486328e+00
4.000000000000000000e+03,1.360095338895916939e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.780000209808349609e+00
5.000000000000000000e+03,7.877887226641178131e-03,7.000000476837158203e-01,2.916666746139526367e+00,6.090000152587890625e+00
6.000000000000000000e+03,6.546309590339660645e-02,1.600000023841857910e+00,9.833333969116210938e+00,1.263000106811523438e+01
7.000000000000000000e+03,1.240494698286056519e-01,4.099999904632568359e+00,2.216666793823242188e+01,2.504000091552734375e+01
8.000000000000000000e+03,2.255025207996368408e-01,5.599999904632568359e+00,2.758333396911621094e+01,4.527000045776367188e+01
9.000000000000000000e+03,2.303666435182094574e-02,8.899999618530273438e+00,3.708333206176757812e+01,8.117000579833984375e+01
1.000000000000000000e+04,1.470383405685424805e-01,1.010000038146972656e+01,4.225000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,2.212706059217453003e-01,1.579999923706054688e+01,5.333333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.645921170711517334e-01,1.740000152587890625e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+04,7.853615283966064453e-02,1.999999809265136719e+01,5.458332824707031250e+01,1.000000000000000000e+02
1.400000000000000000e+04,2.986677736043930054e-02,2.159999847412109375e+01,6.366667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.424674987792968750e-01,2.320000076293945312e+01,6.091666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,5.572981387376785278e-02,2.439999961853027344e+01,5.575000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+04,9.539275616407394409e-02,2.489999961853027344e+01,5.591666793823242188e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.357974797487258911e-01,2.639999961853027344e+01,5.641666030883789062e+01,1.000000000000000000e+02
1.900000000000000000e+04,8.555651456117630005e-02,2.610000038146972656e+01,6.058333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.482396721839904785e-01,2.790000152587890625e+01,6.241666793823242188e+01,1.000000000000000000e+02
2.100000000000000000e+04,6.841498892754316330e-03,2.689999961853027344e+01,6.441667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,9.107835590839385986e-02,2.699999809265136719e+01,6.083332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.350724399089813232e-01,2.959999656677246094e+01,6.575000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,2.072549611330032349e-01,2.889999961853027344e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,2.194804996252059937e-01,2.759999847412109375e+01,6.266667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.152194337919354439e-03,3.079999923706054688e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.166208535432815552e-01,2.959999656677246094e+01,7.033332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.239861249923706055e-01,3.310000228881835938e+01,7.033332824707031250e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.703398227691650391e-01,3.190000152587890625e+01,6.341667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.570665463805198669e-02,3.359999847412109375e+01,7.008332824707031250e+01,1.000000000000000000e+02
3.100000000000000000e+04,9.132863581180572510e-02,3.120000076293945312e+01,6.508333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.329526007175445557e-01,3.430000305175781250e+01,7.125000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,2.114943265914916992e-01,3.240000152587890625e+01,7.241667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.206156909465789795e-01,3.380000305175781250e+01,6.800000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.389509975910186768e-01,3.309999847412109375e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.607863903045654297e-01,3.619999694824218750e+01,7.016667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+04,4.040960920974612236e-04,3.639999771118164062e+01,7.041667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,9.575654566287994385e-02,3.629999923706054688e+01,6.858333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+04,4.305501061026006937e-04,3.069999885559082031e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.995779573917388916e-01,3.450000000000000000e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.056875139474868774e-01,3.809999847412109375e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.200000000000000000e+04,5.474600195884704590e-02,3.590000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,6.160128861665725708e-03,3.710000228881835938e+01,7.250000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,7.928167283535003662e-02,3.680000305175781250e+01,7.241667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.452789276838302612e-02,3.740000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.058850288391113281e-01,3.780000305175781250e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.478334963321685791e-01,4.070000076293945312e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.067499756813049316e-01,3.800000000000000000e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.732568889856338501e-01,3.840000152587890625e+01,7.308333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.361007571220397949e-01,3.770000076293945312e+01,7.241667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.986445367336273193e-01,3.909999847412109375e+01,7.358333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,7.767061889171600342e-02,4.120000457763671875e+01,7.375000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.504065692424774170e-01,4.060000228881835938e+01,7.349999237060546875e+01,1.000000000000000000e+02
5.400000000000000000e+04,7.996667921543121338e-02,4.159999847412109375e+01,7.225000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.150685921311378479e-02,3.950000000000000000e+01,7.258333587646484375e+01,1.000000000000000000e+02
5.600000000000000000e+04,8.743979036808013916e-03,4.040000152587890625e+01,7.258333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.395415663719177246e-01,4.179999923706054688e+01,7.416666412353515625e+01,1.000000000000000000e+02
5.800000000000000000e+04,8.141242712736129761e-02,4.220000457763671875e+01,7.500000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.907073110342025757e-01,4.299999618530273438e+01,7.758333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.025549352169036865e-02,4.140000152587890625e+01,7.391666412353515625e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.219475045800209045e-01,3.900000000000000000e+01,7.508333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.061398699879646301e-02,4.209999847412109375e+01,7.675000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.403061021119356155e-02,4.390000152587890625e+01,7.808332824707031250e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.247849129140377045e-02,4.390000152587890625e+01,7.525000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.813933998346328735e-02,4.370000076293945312e+01,7.458333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.270930446684360504e-03,4.350000000000000000e+01,7.358333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.741342782974243164e-02,4.280000305175781250e+01,7.791667175292968750e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.582412123680114746e-01,4.299999618530273438e+01,7.475000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.491528630256652832e-01,4.179999923706054688e+01,7.766667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.193845197558403015e-01,4.160000228881835938e+01,7.508333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.346909999847412109e-01,4.359999847412109375e+01,7.850000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.653288483619689941e-01,4.490000152587890625e+01,8.125000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,7.021441124379634857e-04,4.380000305175781250e+01,8.050000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.640457101166248322e-02,4.440000152587890625e+01,7.550000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,9.804437309503555298e-02,4.550000000000000000e+01,7.941667175292968750e+01,1.000000000000000000e+02
7.600000000000000000e+04,6.637221574783325195e-02,4.540000152587890625e+01,7.883333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.592397689819335938e-01,4.410000228881835938e+01,7.941667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.266981271328404546e-04,4.570000457763671875e+01,7.833333587646484375e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.927934527397155762e-01,4.470000076293945312e+01,7.999999237060546875e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.610029071569442749e-02,4.529999923706054688e+01,7.850000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.396397471427917480e-01,4.589999771118164062e+01,7.600000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,9.456726547796279192e-05,4.569999694824218750e+01,7.775000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,5.315368995070457458e-03,4.809999847412109375e+01,7.875000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.121960952877998352e-01,4.329999542236328125e+01,8.041666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.526002287864685059e-01,4.609999847412109375e+01,7.924999237060546875e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.531777344644069672e-02,4.809999847412109375e+01,8.083333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,9.320127964019775391e-02,4.630000305175781250e+01,7.966667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.754663288593292236e-01,4.700000000000000000e+01,7.850000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,5.197654962539672852e-01,4.820000076293945312e+01,7.766667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,9.964030981063842773e-02,4.650000000000000000e+01,7.675000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,4.271676391363143921e-02,4.390000152587890625e+01,7.900000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,6.788710504770278931e-02,4.800000000000000000e+01,7.966667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,8.886606432497501373e-03,4.959999465942382812e+01,8.208333587646484375e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.147475071251392365e-02,4.809999847412109375e+01,8.108333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.024215109646320343e-02,4.900000381469726562e+01,8.116667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.457339107990264893e-02,4.990000152587890625e+01,8.025000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,6.275607645511627197e-02,4.840000152587890625e+01,7.875000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.501313149929046631e-01,4.969999313354492188e+01,8.016666412353515625e+01,1.000000000000000000e+02
9.900000000000000000e+04,3.879893198609352112e-02,4.719999694824218750e+01,8.033333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.021558880805969238e-01,4.599999618530273438e+01,8.266667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,7.723407447338104248e-02,4.820000076293945312e+01,7.883333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,4.544041752815246582e-01,4.959999465942382812e+01,8.183333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.585811078548431396e-01,4.970000076293945312e+01,8.191667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.334820389747619629e-01,4.740000152587890625e+01,8.291667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,4.591512307524681091e-02,4.770000076293945312e+01,7.941667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,4.104105028090998530e-05,4.850000000000000000e+01,7.850000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.440857887268066406e-01,4.740000152587890625e+01,7.825000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,9.033738821744918823e-02,4.740000152587890625e+01,7.933333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.460322439670562744e-01,4.979999923706054688e+01,7.991667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.715163588523864746e-01,5.239999771118164062e+01,8.116667175292968750e+01,1.000000000000000000e+02
1.110000000000000000e+05,3.233835101127624512e-02,4.920000457763671875e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.638214573380537331e-05,5.209999847412109375e+01,8.158333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,2.424350194633007050e-02,5.000000000000000000e+01,7.833333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,5.478429375216364861e-04,4.840000152587890625e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.860403714701533318e-05,4.889999771118164062e+01,8.091666412353515625e+01,1.000000000000000000e+02
1.160000000000000000e+05,8.137837052345275879e-02,5.229999923706054688e+01,8.016666412353515625e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.235850334167480469e-01,5.179999923706054688e+01,8.266667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.121613234281539917e-01,5.229999923706054688e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,5.463852882385253906e-01,5.339999771118164062e+01,8.091666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.767555251717567444e-03,4.710000228881835938e+01,7.808333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.364835053682327271e-02,5.170000076293945312e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.312099695205688477e-01,4.979999923706054688e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,2.278442382812500000e-01,5.140000152587890625e+01,7.991667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.815297901630401611e-01,5.009999847412109375e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.247074097394943237e-01,5.209999847412109375e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.318377554416656494e-01,5.040000152587890625e+01,8.150000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,4.524549179762971107e-09,5.140000152587890625e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,5.224544656812213361e-05,5.009999847412109375e+01,8.375000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.876526474952697754e-01,5.370000076293945312e+01,8.233333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,8.302376954816281796e-05,5.260000228881835938e+01,8.383333587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.415257133543491364e-02,5.310000228881835938e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,3.966938238590955734e-03,5.080000305175781250e+01,8.308332824707031250e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.034257002174854279e-02,5.120000076293945312e+01,8.266667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,6.624134723097085953e-03,5.260000228881835938e+01,8.108333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.946482441894659132e-08,5.239999771118164062e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,9.651540219783782959e-02,5.209999847412109375e+01,8.383333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.210292503237724304e-01,5.630000305175781250e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.380000000000000000e+05,5.855767987668514252e-03,5.210000228881835938e+01,8.358332824707031250e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.462686955928802490e-01,5.500000000000000000e+01,8.208333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.798411011695861816e-01,5.239999771118164062e+01,8.266667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.425903588533401489e-01,5.159999847412109375e+01,8.425000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,8.732400089502334595e-02,5.220000076293945312e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.181607790291309357e-03,5.339999771118164062e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,6.363546848297119141e-02,5.370000076293945312e+01,8.175000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,5.608878284692764282e-02,5.619999694824218750e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,6.465644575655460358e-03,5.389999771118164062e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.470000000000000000e+05,5.857555568218231201e-02,5.530000305175781250e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.124832313507795334e-02,5.310000228881835938e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,4.106233641505241394e-02,5.329999923706054688e+01,8.283332824707031250e+01,1.000000000000000000e+02
1.500000000000000000e+05,2.327332496643066406e-01,4.990000152587890625e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.281548976898193359e-01,5.490000152587890625e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.071685105562210083e-01,5.090000152587890625e+01,8.425000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,2.011276185512542725e-01,5.590000152587890625e+01,8.541667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,2.210406772792339325e-02,5.640000152587890625e+01,8.308332824707031250e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.120191905647516251e-02,5.129999542236328125e+01,8.100000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.226296424865722656e-01,5.519999694824218750e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.030001658364199102e-04,5.179999923706054688e+01,8.258332824707031250e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.883441165089607239e-02,5.530000305175781250e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.470022555440664291e-02,5.479999923706054688e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,8.533855900168418884e-03,5.359999465942382812e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.277025938034057617e-01,5.200000000000000000e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.249221444129943848e-01,5.430000305175781250e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.897269129753112793e-01,5.370000076293945312e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,4.332485198974609375e+00,5.459999465942382812e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.650000000000000000e+05,8.753818292461801320e-08,5.130000305175781250e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.966072916984558105e-01,5.650000000000000000e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.781664468580856919e-04,5.349999618530273438e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.078006044030189514e-02,5.429999923706054688e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.700306534767150879e-01,5.229999923706054688e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.899419143795967102e-02,5.529999542236328125e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.710000000000000000e+05,2.933928277343511581e-03,5.309999465942382812e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.152120344340801239e-02,5.120000076293945312e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.730000000000000000e+05,5.271751433610916138e-02,5.740000152587890625e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.352769672870635986e-01,5.239999771118164062e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,5.292043834924697876e-02,5.490000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.136361733078956604e-01,5.320000076293945312e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.802801132202148438e-01,5.270000076293945312e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,3.477559238672256470e-02,5.480000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,9.298946708440780640e-03,5.329999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.692879736423492432e-01,5.490000152587890625e+01,8.458332061767578125e+01,1.000000000000000000e+02
1.810000000000000000e+05,7.358756661415100098e-02,5.420000076293945312e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.388309192407177761e-05,5.420000457763671875e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.830000000000000000e+05,8.065693825483322144e-02,5.989999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.041399985551834106e-01,5.500000000000000000e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,5.101437866687774658e-02,5.349999618530273438e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,7.772638648748397827e-02,5.320000076293945312e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,9.608659893274307251e-02,5.500000000000000000e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.339482069015502930e-01,5.509999847412109375e+01,9.058333587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,3.461063802242279053e-01,5.720000457763671875e+01,9.083333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,5.247438326478004456e-02,5.429999923706054688e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.771576106548309326e-01,5.710000228881835938e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.405596733093261719e-01,5.450000000000000000e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.974426984786987305e-02,5.379999923706054688e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.261146068572998047e-01,5.509999847412109375e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.102944836020469666e-01,5.540000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.053842753171920776e-01,5.459999847412109375e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.970000000000000000e+05,4.147738516330718994e-01,5.480000305175781250e+01,8.541667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.631544083356857300e-01,5.589999389648437500e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,7.466842979192733765e-02,5.500000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.533536463975906372e-01,5.540000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.808306813240051270e-01,5.339999771118164062e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,6.966778164496645331e-05,5.399999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.003864318132400513e-02,5.559999847412109375e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.353512424975633621e-02,5.550000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.578820824623107910e-01,5.640000152587890625e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.043127402663230896e-01,5.450000000000000000e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.144521310925483704e-01,5.630000305175781250e+01,8.741667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.827110141515731812e-02,5.349999618530273438e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.479674410074949265e-02,5.530000305175781250e+01,8.608333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.895335793495178223e-01,5.130000305175781250e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.110000000000000000e+05,7.476094961166381836e-01,5.450000000000000000e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,7.544351974502205849e-04,5.349999618530273438e+01,8.658333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.254072785377502441e-01,5.669999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.140000000000000000e+05,9.210696816444396973e-02,5.700000000000000000e+01,8.775000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.600383371114730835e-01,5.220000076293945312e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.160000000000000000e+05,6.231519579887390137e-02,5.289999771118164062e+01,8.741667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.896491646766662598e-01,5.470000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,2.436173235764726996e-05,5.529999542236328125e+01,9.458333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,5.545645952224731445e-01,5.609999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.200000000000000000e+05,1.728981919586658478e-02,5.509999847412109375e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.005991026759147644e-01,5.640000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.742706596851348877e-01,5.450000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.291962563991546631e-01,5.650000000000000000e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,3.051779270172119141e-01,5.820000076293945312e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.856636404991149902e-01,5.490000152587890625e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.272019147872924805e-01,5.170000076293945312e+01,8.825000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.290963555220514536e-04,5.520000457763671875e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.424719393253326416e-01,5.409999465942382812e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.290000000000000000e+05,5.488292872905731201e-02,5.859999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.566306084394454956e-02,5.709999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.310000000000000000e+05,5.992602556943893433e-02,5.320000076293945312e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,4.986003659723792225e-06,5.680000305175781250e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.800525933504104614e-02,5.289999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.674587474553845823e-05,5.710000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.459081590175628662e-02,5.819999694824218750e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,2.524801492691040039e-01,5.480000305175781250e+01,8.808333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.839818954467773438e-01,5.550000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,6.530188918113708496e-01,5.640000152587890625e+01,8.858332824707031250e+01,1.000000000000000000e+02
2.390000000000000000e+05,6.835824478912400082e-06,5.820000076293945312e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,4.751537740230560303e-02,5.750000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.058353409171104431e-01,5.730000305175781250e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,5.171862989664077759e-02,5.220000076293945312e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,3.817950189113616943e-02,5.700000000000000000e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.047452795319259167e-03,5.530000305175781250e+01,8.858333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.264100372791290283e-01,5.949999618530273438e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,2.618455037008970976e-04,5.189999771118164062e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,2.042644172906875610e-01,5.820000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.965800947800744325e-06,5.229999923706054688e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.758993715047836304e-01,5.820000076293945312e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,2.046528272330760956e-02,5.889999771118164062e+01,8.641666412353515625e+01,1.000000000000000000e+02
2.510000000000000000e+05,5.659040063619613647e-02,5.480000305175781250e+01,8.775000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,4.614351391792297363e-01,5.849999618530273438e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.405811589211225510e-02,5.979999923706054688e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.977304518222808838e-01,5.999999618530273438e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.190697960555553436e-02,5.959999465942382812e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,3.943940401077270508e-01,5.759999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.697018556296825409e-02,5.659999847412109375e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.409770190715789795e-01,5.140000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,2.181713841855525970e-02,5.759999847412109375e+01,9.391667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.479486818425357342e-04,6.009999465942382812e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,3.902062028646469116e-02,5.910000228881835938e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.544625014066696167e-01,5.759999847412109375e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.826449995860457420e-03,5.829999923706054688e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.822473853826522827e-01,5.609999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,6.901486217975616455e-02,5.720000457763671875e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.721083000302314758e-02,5.719999694824218750e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.488068103790283203e-01,5.529999542236328125e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.518408894538879395e-01,5.349999618530273438e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.139746457338333130e-01,5.740000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,3.057429194450378418e-01,6.020000076293945312e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.225679297931492329e-04,5.849999618530273438e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.720000000000000000e+05,8.770681917667388916e-02,5.959999465942382812e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.424681544303894043e-01,6.080000305175781250e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.740000000000000000e+05,8.034966886043548584e-03,6.039999771118164062e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.506303399801254272e-01,5.760000228881835938e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.984476693905889988e-04,6.090000152587890625e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.105285715311765671e-03,5.949999618530273438e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.780000000000000000e+05,9.863881021738052368e-02,5.939999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.286659926176071167e-01,6.020000076293945312e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,5.380018055438995361e-02,5.790000152587890625e+01,8.841667175292968750e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.559003889560699463e-01,5.619999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.820000000000000000e+05,8.499754965305328369e-02,5.509999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.830000000000000000e+05,4.147765040397644043e-02,5.849999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.993194162845611572e-01,6.039999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.573347002267837524e-01,5.729999542236328125e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.900326311588287354e-01,5.569999694824218750e+01,9.191666412353515625e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.174680888652801514e-01,5.929999923706054688e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,8.926768600940704346e-02,5.800000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.635025721043348312e-03,6.139999771118164062e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.822629943490028381e-02,5.700000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,8.273570239543914795e-02,5.630000305175781250e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,9.138262839769595303e-07,6.180000305175781250e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,9.643931686878204346e-02,5.600000000000000000e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.801624527317471802e-06,5.839999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.890735566616058350e-01,5.839999771118164062e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,3.606783151626586914e-01,6.309999847412109375e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,5.235836505889892578e-01,5.690000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.917323321104049683e-01,5.809999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,7.430451223626732826e-04,6.100000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,4.884498193860054016e-04,5.770000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,3.773126006126403809e-02,5.879999923706054688e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,4.819846153259277344e-02,5.759999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.295062154531478882e-01,5.929999923706054688e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.542536854743957520e-01,6.030000305175781250e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.215640395457739942e-06,5.849999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.243318110704421997e-01,5.299999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,2.796776890754699707e-01,5.910000228881835938e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,9.894344955682754517e-03,5.779999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.166020870208740234e-02,5.590000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.349531710147857666e-01,5.580000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.616221070289611816e-01,5.809999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.454392313957214355e-01,5.509999847412109375e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.416346013545989990e-02,5.790000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,4.259689152240753174e-02,5.979999923706054688e+01,8.908332824707031250e+01,1.000000000000000000e+02
3.150000000000000000e+05,7.525565624237060547e-01,5.949999618530273438e+01,8.858333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.578601598739624023e-01,5.839999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.403730339772813807e-11,5.949999618530273438e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,3.213322162628173828e-02,5.970000076293945312e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.807283237576484680e-02,5.989999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,6.359521299600601196e-03,5.879999923706054688e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.858218759298324585e-01,6.039999771118164062e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.220000000000000000e+05,9.585964493453502655e-03,5.690000152587890625e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.230000000000000000e+05,5.202840641140937805e-02,5.630000305175781250e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,9.681823849678039551e-02,6.150000000000000000e+01,8.741667175292968750e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.241525053977966309e-02,5.730000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.571412980556488037e-01,5.640000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,2.451180480420589447e-04,5.889999771118164062e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,5.127511173486709595e-02,5.909999465942382812e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.492263447493314743e-04,5.800000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.318651378154754639e-01,5.509999847412109375e+01,8.975000000000000000e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.169790774583816528e-01,5.750000000000000000e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.017648726701736450e-01,5.809999847412109375e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,4.424318671226501465e-02,6.030000305175781250e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,6.413964182138442993e-02,5.979999923706054688e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.350000000000000000e+05,6.963741583376759081e-08,5.899999618530273438e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.846623440040275455e-05,5.879999923706054688e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.820230633020401001e-01,5.949999618530273438e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,6.741109490394592285e-02,6.100000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.577335014939308167e-02,6.070000076293945312e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.104741469025611877e-01,5.600000000000000000e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,9.836480021476745605e-03,6.049999618530273438e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.978228628635406494e-01,5.860000228881835938e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,9.918096475303173065e-04,5.800000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,3.050281200557947159e-03,6.140000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.927531361579895020e-01,5.519999694824218750e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.460000000000000000e+05,4.275469481945037842e-02,5.979999923706054688e+01,9.575000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.067561727017164230e-03,5.939999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,6.747917293976689535e-21,6.039999771118164062e+01,8.891667175292968750e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.706284169107675552e-03,5.929999923706054688e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+05,2.743284404277801514e-01,5.870000076293945312e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.895827353000640869e-01,5.710000228881835938e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,3.274429036537185311e-05,5.740000152587890625e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.137890219688415527e-01,5.500000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.822312653064727783e-01,6.120000457763671875e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.218653202056884766e-01,5.910000228881835938e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.406621515750885010e-02,5.740000152587890625e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.789538204669952393e-01,5.939999771118164062e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.056736931204795837e-01,6.020000457763671875e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.578814886510372162e-02,6.259999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.204968541860580444e-01,5.770000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.610000000000000000e+05,9.974015711122774519e-07,6.090000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.033007356454618275e-05,5.929999923706054688e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,4.688472898806139710e-08,5.899999618530273438e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.380905389785766602e-01,5.959999465942382812e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,4.512827098369598389e-02,6.259999847412109375e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,3.666444899863563478e-05,5.829999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.260278395420755260e-06,5.779999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.680000000000000000e+05,3.197281062602996826e-02,5.839999771118164062e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.005742967128753662e-01,5.849999618530273438e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.267428160645067692e-03,6.049999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,4.486178979277610779e-03,5.860000228881835938e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.176865845918655396e-01,5.680000305175781250e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.730000000000000000e+05,8.357086777687072754e-02,5.820000076293945312e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,6.430146098136901855e-02,5.790000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.750000000000000000e+05,8.494647219777107239e-03,6.059999465942382812e+01,9.541667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,3.223878145217895508e-01,6.309999847412109375e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.448286116123199463e-01,5.530000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,7.576235802844166756e-04,5.690000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.647880315780639648e-01,5.790000152587890625e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+05,8.195558190345764160e-02,6.009999465942382812e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,3.231352195143699646e-02,5.839999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.820000000000000000e+05,5.413831397891044617e-02,6.020000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,4.512707819230854511e-04,5.910000228881835938e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.033043041825294495e-01,5.779999923706054688e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.407344490289688110e-01,5.750000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,4.559663310647010803e-02,5.870000076293945312e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.532479561865329742e-02,5.820000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,6.671082973480224609e-02,6.079999923706054688e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.336601167917251587e-02,6.460000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.681324874880374409e-06,6.309999847412109375e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.006822846829891205e-02,5.870000076293945312e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.051465347409248352e-01,5.669999694824218750e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.930000000000000000e+05,6.033463031053543091e-02,5.909999465942382812e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.798855900764465332e-01,6.269999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.481636183802038431e-04,5.979999923706054688e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.969804167747497559e-01,6.300000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.970000000000000000e+05,5.404748395085334778e-02,6.300000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.680013421922922134e-03,6.100000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.994334161281585693e-01,6.259999847412109375e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,4.963103216141462326e-03,6.250000000000000000e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.586187124252319336e-01,5.700000000000000000e+01,8.725000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,3.077895641326904297e-01,5.839999771118164062e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.243448436260223389e-01,5.709999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.311603486537933350e-01,5.939999771118164062e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,5.163081735372543335e-02,6.019999313354492188e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,5.777884481972250796e-08,6.109999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,7.107321172952651978e-02,6.009999465942382812e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,5.283002246869727969e-05,6.090000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.299276275152806193e-06,5.939999771118164062e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,4.235688149929046631e-01,6.150000000000000000e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.337521851062774658e-02,6.419999694824218750e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.120000000000000000e+05,6.712536513805389404e-02,6.250000000000000000e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,5.308954790234565735e-02,5.500000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.140000000000000000e+05,4.752225801348686218e-02,6.200000000000000000e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.238938510417938232e-01,6.049999618530273438e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.497188210487365723e-01,6.150000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,6.911115458402023598e-16,5.970000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.009869265544693917e-05,6.300000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.220795392990112305e-01,6.410000610351562500e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.200000000000000000e+05,2.298513893038034439e-03,6.180000305175781250e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.342982769012451172e-01,6.159999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,5.077336099930107594e-04,5.979999923706054688e+01,9.058333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,6.704594852635636926e-05,5.829999923706054688e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.208021491765975952e-01,6.169999694824218750e+01,9.108332061767578125e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.796841727104038000e-05,6.090000152587890625e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.712069511413574219e-01,6.030000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.599524170160293579e-01,5.989999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.021846652030944824e+00,5.979999923706054688e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.079629808664321899e-01,6.049999618530273438e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,4.844747018069028854e-03,5.960000228881835938e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.512420296669006348e-02,5.820000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.473150632591568865e-06,6.090000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.330000000000000000e+05,5.379708600230515003e-04,6.109999847412109375e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.387823820114135742e-01,6.159999847412109375e+01,9.408332824707031250e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.061821760435122997e-06,6.269999694824218750e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.642750018821971025e-08,5.929999923706054688e+01,9.525000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.820376375690102577e-03,6.070000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.606816649436950684e-01,6.150000000000000000e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.548229167587123811e-05,6.039999771118164062e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,6.583650112152099609e-01,6.450000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.746790111064910889e-01,6.009999465942382812e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.762961894273757935e-01,6.259999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,9.688649326562881470e-03,6.329999542236328125e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.846846342086791992e-01,5.889999771118164062e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.450000000000000000e+05,2.379019558429718018e-02,6.039999771118164062e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.602097451686859131e-01,6.060000228881835938e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.087069809436798096e-01,6.119999694824218750e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.746531531214714050e-02,6.129999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.538746058940887451e-01,6.159999847412109375e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,3.433510363101959229e-01,6.159999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,1.054297983646392822e-01,5.960000228881835938e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.189975446322932839e-04,5.750000000000000000e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,2.027266621589660645e-01,6.009999465942382812e+01,9.025000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.607830636203289032e-04,6.109999465942382812e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,3.941448871046304703e-03,5.879999923706054688e+01,9.525000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.504870593547821045e-01,6.219999694824218750e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.652570813894271851e-01,5.920000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.580000000000000000e+05,4.246744501870125532e-04,6.340000152587890625e+01,9.608332824707031250e+01,1.000000000000000000e+02
4.590000000000000000e+05,5.639205686748027802e-03,5.810000228881835938e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,5.376369881560094655e-05,6.259999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.310529649257659912e-01,6.250000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.377352841198444366e-04,5.829999923706054688e+01,8.825000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,5.254228381090797484e-05,6.159999847412109375e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,3.317257016897201538e-02,6.159999847412109375e+01,9.183332061767578125e+01,1.000000000000000000e+02
4.650000000000000000e+05,4.261387402948457748e-06,5.909999465942382812e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.681295931339263916e-01,6.200000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.670000000000000000e+05,5.309130996465682983e-02,6.259999847412109375e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.090296519734579306e-09,5.870000076293945312e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.454213798046112061e-02,6.119999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,1.497271358966827393e-01,6.070000076293945312e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.496500015258789062e-01,6.280000305175781250e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,3.849802073091268539e-03,5.849999618530273438e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,3.847015090286731720e-03,5.609999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,4.963380284607410431e-03,5.920000076293945312e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.806556731462478638e-01,6.369999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.760000000000000000e+05,7.739660143852233887e-02,6.030000305175781250e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.440033316612243652e-01,5.960000228881835938e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.346259705722332001e-03,5.910000228881835938e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.466386914253234863e-01,5.720000457763671875e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.705896258354187012e-01,6.030000305175781250e+01,8.958332824707031250e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.993540301918983459e-02,6.070000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,7.954437285661697388e-02,6.129999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.248628646135330200e-01,6.140000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.840000000000000000e+05,7.487539947032928467e-02,5.470000457763671875e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.053659409284591675e-01,6.329999542236328125e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.860000000000000000e+05,5.194198138269712217e-07,5.770000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.028577625751495361e-01,6.269999694824218750e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.280351579189300537e-01,6.369999694824218750e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.890000000000000000e+05,7.056019455194473267e-02,6.020000076293945312e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+05,2.432943880558013916e-02,6.300000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.997186541557312012e-01,6.240000152587890625e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.367687284946441650e-01,5.829999923706054688e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,5.755270535701129120e-07,6.169999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.227997694921214134e-06,5.879999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.572800101712346077e-05,6.140000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.973642364144325256e-02,6.290000152587890625e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,7.456904649734497070e-02,5.939999771118164062e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.410563476383686066e-03,5.669999694824218750e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.045744299888610840e-01,6.200000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02


==> data/replay_and_exploratory_policy/o2_e1_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.054255294799804688e+01,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,3.319893032312393188e-02,2.000000029802322388e-01,6.666666865348815918e-01,0.000000000000000000e+00
3.000000000000000000e+03,1.600875698670733982e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+03,2.910072627315685168e-09,2.000000029802322388e-01,8.333333730697631836e-01,0.000000000000000000e+00
5.000000000000000000e+03,2.428134493470679445e-08,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+03,7.678407598632475128e-08,3.000000119209289551e-01,1.666666746139526367e+00,0.000000000000000000e+00
7.000000000000000000e+03,1.559919025748968124e-02,4.000000059604644775e-01,3.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+03,7.071485015330836177e-07,1.000000000000000000e+00,5.333333492279052734e+00,0.000000000000000000e+00
9.000000000000000000e+03,1.210215714309015311e-06,4.000000059604644775e-01,3.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+04,4.466172686079517007e-05,1.100000023841857910e+00,9.500000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+04,3.098599985241889954e-02,1.299999952316284180e+00,8.000000000000000000e+00,0.000000000000000000e+00
1.200000000000000000e+04,9.667086601257324219e-02,1.900000095367431641e+00,1.091666698455810547e+01,0.000000000000000000e+00
1.300000000000000000e+04,8.812830492388457060e-05,4.199999809265136719e+00,1.875000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+04,3.291656030341982841e-04,5.299999713897705078e+00,2.516666603088378906e+01,0.000000000000000000e+00
1.500000000000000000e+04,7.277584820985794067e-02,7.299999713897705078e+00,3.366666793823242188e+01,0.000000000000000000e+00
1.600000000000000000e+04,1.118537783622741699e-01,9.600000381469726562e+00,3.366666793823242188e+01,0.000000000000000000e+00
1.700000000000000000e+04,3.615222126245498657e-02,1.330000019073486328e+01,4.350000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+04,8.126025646924972534e-02,1.250000000000000000e+01,4.008333206176757812e+01,0.000000000000000000e+00
1.900000000000000000e+04,1.038725208491086960e-02,1.369999980926513672e+01,4.158333587646484375e+01,0.000000000000000000e+00
2.000000000000000000e+04,3.263893350958824158e-02,1.690000152587890625e+01,4.766666412353515625e+01,0.000000000000000000e+00
2.100000000000000000e+04,4.788325168192386627e-03,1.610000038146972656e+01,5.191666412353515625e+01,0.000000000000000000e+00
2.200000000000000000e+04,6.736825406551361084e-02,1.659999847412109375e+01,4.483333587646484375e+01,0.000000000000000000e+00
2.300000000000000000e+04,1.051529794931411743e-01,1.840000152587890625e+01,4.949999618530273438e+01,0.000000000000000000e+00
2.400000000000000000e+04,3.295269235968589783e-02,1.870000076293945312e+01,5.050000000000000000e+01,0.000000000000000000e+00
2.500000000000000000e+04,1.200393307954072952e-02,1.819999885559082031e+01,4.633333206176757812e+01,0.000000000000000000e+00
2.600000000000000000e+04,6.307463627308607101e-04,1.959999847412109375e+01,5.433333587646484375e+01,0.000000000000000000e+00
2.700000000000000000e+04,1.977021098136901855e-01,2.029999923706054688e+01,5.374999618530273438e+01,0.000000000000000000e+00
2.800000000000000000e+04,3.855792433023452759e-02,2.380000114440917969e+01,5.533333587646484375e+01,0.000000000000000000e+00
2.900000000000000000e+04,1.304573118686676025e-01,2.459999847412109375e+01,5.341666412353515625e+01,0.000000000000000000e+00
3.000000000000000000e+04,4.848311841487884521e-02,2.439999961853027344e+01,5.666666793823242188e+01,0.000000000000000000e+00
3.100000000000000000e+04,3.925658017396926880e-02,2.380000114440917969e+01,5.608333206176757812e+01,0.000000000000000000e+00
3.200000000000000000e+04,1.608194112777709961e-01,2.809999847412109375e+01,6.000000381469726562e+01,0.000000000000000000e+00
3.300000000000000000e+04,9.377004206180572510e-02,2.409999847412109375e+01,5.891666412353515625e+01,0.000000000000000000e+00
3.400000000000000000e+04,9.437739104032516479e-02,2.639999961853027344e+01,6.358333206176757812e+01,0.000000000000000000e+00
3.500000000000000000e+04,1.540464758872985840e-01,2.619999885559082031e+01,5.949999618530273438e+01,0.000000000000000000e+00
3.600000000000000000e+04,2.479360252618789673e-02,2.839999771118164062e+01,6.208333206176757812e+01,0.000000000000000000e+00
3.700000000000000000e+04,7.796128193149343133e-05,3.230000305175781250e+01,6.608333587646484375e+01,0.000000000000000000e+00
3.800000000000000000e+04,1.025656908750534058e-01,2.779999923706054688e+01,6.316666412353515625e+01,0.000000000000000000e+00
3.900000000000000000e+04,3.679122073663165793e-07,2.720000076293945312e+01,5.924999618530273438e+01,0.000000000000000000e+00
4.000000000000000000e+04,8.585881441831588745e-02,2.729999732971191406e+01,5.758333206176757812e+01,0.000000000000000000e+00
4.100000000000000000e+04,8.193808048963546753e-02,3.189999771118164062e+01,6.341666412353515625e+01,0.000000000000000000e+00
4.200000000000000000e+04,1.175624132156372070e-01,3.220000076293945312e+01,6.208333206176757812e+01,0.000000000000000000e+00
4.300000000000000000e+04,9.002156555652618408e-02,2.929999923706054688e+01,5.866666412353515625e+01,0.000000000000000000e+00
4.400000000000000000e+04,7.745341211557388306e-02,3.170000076293945312e+01,6.116666793823242188e+01,0.000000000000000000e+00
4.500000000000000000e+04,1.253401786088943481e-01,3.250000000000000000e+01,6.141666030883789062e+01,0.000000000000000000e+00
4.600000000000000000e+04,6.489065289497375488e-02,3.270000076293945312e+01,6.350000000000000000e+01,0.000000000000000000e+00
4.700000000000000000e+04,1.736810207366943359e-01,3.500000000000000000e+01,6.074999618530273438e+01,0.000000000000000000e+00
4.800000000000000000e+04,1.183112189173698425e-01,3.330000305175781250e+01,6.024999618530273438e+01,0.000000000000000000e+00
4.900000000000000000e+04,1.584966108202934265e-02,3.270000076293945312e+01,6.366667175292968750e+01,0.000000000000000000e+00
5.000000000000000000e+04,3.909488320350646973e-01,3.290000152587890625e+01,6.200000000000000000e+01,0.000000000000000000e+00
5.100000000000000000e+04,1.539207547903060913e-01,3.340000152587890625e+01,6.116666793823242188e+01,0.000000000000000000e+00
5.200000000000000000e+04,6.165763735771179199e-02,3.700000000000000000e+01,6.491667175292968750e+01,0.000000000000000000e+00
5.300000000000000000e+04,6.034706160426139832e-02,3.509999847412109375e+01,5.916667175292968750e+01,0.000000000000000000e+00
5.400000000000000000e+04,1.870897114276885986e-01,3.790000152587890625e+01,6.883333587646484375e+01,0.000000000000000000e+00
5.500000000000000000e+04,5.671433755196630955e-04,3.670000076293945312e+01,6.741667175292968750e+01,0.000000000000000000e+00
5.600000000000000000e+04,5.246511660516262054e-03,3.480000305175781250e+01,6.783333587646484375e+01,0.000000000000000000e+00
5.700000000000000000e+04,1.371203064918518066e-01,3.850000000000000000e+01,6.750000000000000000e+01,0.000000000000000000e+00
5.800000000000000000e+04,1.179873868823051453e-01,3.750000000000000000e+01,6.366666412353515625e+01,0.000000000000000000e+00
5.900000000000000000e+04,1.326261460781097412e-02,3.770000076293945312e+01,6.699999237060546875e+01,0.000000000000000000e+00
6.000000000000000000e+04,5.734144710004329681e-03,3.850000000000000000e+01,6.408332824707031250e+01,0.000000000000000000e+00
6.100000000000000000e+04,4.296517744660377502e-02,3.690000152587890625e+01,6.441667175292968750e+01,0.000000000000000000e+00
6.200000000000000000e+04,2.966129221022129059e-03,3.800000000000000000e+01,6.716666412353515625e+01,0.000000000000000000e+00
6.300000000000000000e+04,2.022572979331016541e-02,3.920000076293945312e+01,6.941667175292968750e+01,0.000000000000000000e+00
6.400000000000000000e+04,5.594175308942794800e-03,3.820000076293945312e+01,6.666667175292968750e+01,0.000000000000000000e+00
6.500000000000000000e+04,9.528914093971252441e-02,4.029999923706054688e+01,6.808333587646484375e+01,0.000000000000000000e+00
6.600000000000000000e+04,5.841303616762161255e-02,4.079999923706054688e+01,6.400000000000000000e+01,0.000000000000000000e+00
6.700000000000000000e+04,5.168481171131134033e-02,3.890000152587890625e+01,6.699999237060546875e+01,0.000000000000000000e+00
6.800000000000000000e+04,5.376362055540084839e-02,3.740000152587890625e+01,6.741667175292968750e+01,0.000000000000000000e+00
6.900000000000000000e+04,1.228267848491668701e-01,3.659999847412109375e+01,6.691667175292968750e+01,0.000000000000000000e+00
7.000000000000000000e+04,9.624151140451431274e-02,4.080000305175781250e+01,6.841667175292968750e+01,0.000000000000000000e+00
7.100000000000000000e+04,4.854908213019371033e-02,4.009999465942382812e+01,6.866667175292968750e+01,0.000000000000000000e+00
7.200000000000000000e+04,1.644534319639205933e-01,4.100000000000000000e+01,6.958333587646484375e+01,0.000000000000000000e+00
7.300000000000000000e+04,2.968242624774575233e-04,3.979999542236328125e+01,6.941667175292968750e+01,0.000000000000000000e+00
7.400000000000000000e+04,7.248507440090179443e-02,4.220000076293945312e+01,6.741667175292968750e+01,0.000000000000000000e+00
7.500000000000000000e+04,5.668117851018905640e-02,4.130000305175781250e+01,6.783333587646484375e+01,0.000000000000000000e+00
7.600000000000000000e+04,5.840881168842315674e-02,4.299999618530273438e+01,7.025000000000000000e+01,0.000000000000000000e+00
7.700000000000000000e+04,9.886676818132400513e-02,4.150000000000000000e+01,7.191667175292968750e+01,0.000000000000000000e+00
7.800000000000000000e+04,1.434700243407860398e-04,4.159999847412109375e+01,6.916667175292968750e+01,0.000000000000000000e+00
7.900000000000000000e+04,4.148162007331848145e-01,4.209999847412109375e+01,6.533333587646484375e+01,0.000000000000000000e+00
8.000000000000000000e+04,7.751398719847202301e-03,4.330000305175781250e+01,6.716667175292968750e+01,0.000000000000000000e+00
8.100000000000000000e+04,1.826641559600830078e-01,4.060000228881835938e+01,6.674999237060546875e+01,0.000000000000000000e+00
8.200000000000000000e+04,2.694663089641835541e-05,4.359999847412109375e+01,6.816667175292968750e+01,0.000000000000000000e+00
8.300000000000000000e+04,6.609707325696945190e-02,4.500000000000000000e+01,7.083332824707031250e+01,0.000000000000000000e+00
8.400000000000000000e+04,3.282275199890136719e-01,4.239999771118164062e+01,6.733333587646484375e+01,0.000000000000000000e+00
8.500000000000000000e+04,4.210759419947862625e-03,4.190000152587890625e+01,6.875000000000000000e+01,0.000000000000000000e+00
8.600000000000000000e+04,2.449288964271545410e-02,4.559999847412109375e+01,7.158333587646484375e+01,0.000000000000000000e+00
8.700000000000000000e+04,1.372508108615875244e-01,4.510000228881835938e+01,7.216667175292968750e+01,0.000000000000000000e+00
8.800000000000000000e+04,7.127516716718673706e-02,4.619999694824218750e+01,7.075000000000000000e+01,0.000000000000000000e+00
8.900000000000000000e+04,2.342340648174285889e-01,4.579999923706054688e+01,6.816667175292968750e+01,0.000000000000000000e+00
9.000000000000000000e+04,1.289827823638916016e-01,4.599999618530273438e+01,7.291667175292968750e+01,0.000000000000000000e+00
9.100000000000000000e+04,2.579125016927719116e-02,4.660000228881835938e+01,7.066667175292968750e+01,0.000000000000000000e+00
9.200000000000000000e+04,4.232876468449831009e-03,4.889999771118164062e+01,7.233333587646484375e+01,0.000000000000000000e+00
9.300000000000000000e+04,9.425457566976547241e-03,4.679999923706054688e+01,6.841667175292968750e+01,0.000000000000000000e+00
9.400000000000000000e+04,1.637179957469925284e-05,4.640000152587890625e+01,6.958333587646484375e+01,0.000000000000000000e+00
9.500000000000000000e+04,7.549032568931579590e-02,4.809999847412109375e+01,7.258333587646484375e+01,0.000000000000000000e+00
9.600000000000000000e+04,7.950141280889511108e-02,4.739999771118164062e+01,7.000000000000000000e+01,0.000000000000000000e+00
9.700000000000000000e+04,1.117745228111743927e-02,4.790000152587890625e+01,7.125000000000000000e+01,0.000000000000000000e+00
9.800000000000000000e+04,1.205437928438186646e-01,4.689999389648437500e+01,7.200000000000000000e+01,0.000000000000000000e+00
9.900000000000000000e+04,5.630027502775192261e-02,4.700000000000000000e+01,7.166666412353515625e+01,0.000000000000000000e+00
1.000000000000000000e+05,3.621241450309753418e-02,4.859999847412109375e+01,7.391666412353515625e+01,0.000000000000000000e+00
1.010000000000000000e+05,1.455242037773132324e-01,4.819999694824218750e+01,7.075000000000000000e+01,0.000000000000000000e+00
1.020000000000000000e+05,5.324571132659912109e-01,5.040000152587890625e+01,7.175000000000000000e+01,0.000000000000000000e+00
1.030000000000000000e+05,9.402060508728027344e-02,4.829999923706054688e+01,7.450000000000000000e+01,0.000000000000000000e+00
1.040000000000000000e+05,5.272128805518150330e-02,4.810000228881835938e+01,7.441666412353515625e+01,0.000000000000000000e+00
1.050000000000000000e+05,3.774859756231307983e-02,5.100000000000000000e+01,7.091667175292968750e+01,0.000000000000000000e+00
1.060000000000000000e+05,1.510746642452431843e-06,4.899999618530273438e+01,7.050000000000000000e+01,0.000000000000000000e+00
1.070000000000000000e+05,5.772848799824714661e-02,4.889999771118164062e+01,7.075000000000000000e+01,0.000000000000000000e+00
1.080000000000000000e+05,1.162205860018730164e-01,4.790000152587890625e+01,7.441666412353515625e+01,0.000000000000000000e+00
1.090000000000000000e+05,8.474630117416381836e-02,5.109999847412109375e+01,7.700000000000000000e+01,0.000000000000000000e+00
1.100000000000000000e+05,1.665206104516983032e-01,5.050000000000000000e+01,7.266667175292968750e+01,0.000000000000000000e+00
1.110000000000000000e+05,6.104045361280441284e-02,4.870000457763671875e+01,7.100000000000000000e+01,0.000000000000000000e+00
1.120000000000000000e+05,4.804361378774046898e-05,5.159999847412109375e+01,7.391666412353515625e+01,0.000000000000000000e+00
1.130000000000000000e+05,1.043745409697294235e-02,5.260000228881835938e+01,7.175000000000000000e+01,0.000000000000000000e+00
1.140000000000000000e+05,1.052720472216606140e-03,5.059999847412109375e+01,7.225000000000000000e+01,0.000000000000000000e+00
1.150000000000000000e+05,7.353030377998948097e-05,4.929999542236328125e+01,7.400000000000000000e+01,0.000000000000000000e+00
1.160000000000000000e+05,3.446115553379058838e-02,5.300000381469726562e+01,7.400000000000000000e+01,0.000000000000000000e+00
1.170000000000000000e+05,2.705264464020729065e-02,5.440000152587890625e+01,7.516667175292968750e+01,0.000000000000000000e+00
1.180000000000000000e+05,9.956973046064376831e-02,5.159999847412109375e+01,7.191667175292968750e+01,0.000000000000000000e+00
1.190000000000000000e+05,5.043805837631225586e-01,5.399999618530273438e+01,7.316667175292968750e+01,0.000000000000000000e+00
1.200000000000000000e+05,7.374189794063568115e-03,4.940000152587890625e+01,7.216667175292968750e+01,0.000000000000000000e+00
1.210000000000000000e+05,1.110297441482543945e-01,5.430000305175781250e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.220000000000000000e+05,1.525312103331089020e-02,5.289999771118164062e+01,7.225000000000000000e+01,0.000000000000000000e+00
1.230000000000000000e+05,1.112926602363586426e-01,5.329999923706054688e+01,7.183333587646484375e+01,0.000000000000000000e+00
1.240000000000000000e+05,1.787508428096771240e-01,5.339999771118164062e+01,7.425000000000000000e+01,0.000000000000000000e+00
1.250000000000000000e+05,2.169753909111022949e-01,5.450000000000000000e+01,7.600000000000000000e+01,0.000000000000000000e+00
1.260000000000000000e+05,4.688441380858421326e-02,5.299999618530273438e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.270000000000000000e+05,6.114635187071115752e-11,5.270000076293945312e+01,7.550000000000000000e+01,0.000000000000000000e+00
1.280000000000000000e+05,4.748549145006109029e-06,5.360000228881835938e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.290000000000000000e+05,1.688290834426879883e-01,5.360000228881835938e+01,7.200000000000000000e+01,0.000000000000000000e+00
1.300000000000000000e+05,8.040680768317542970e-06,5.650000000000000000e+01,7.391666412353515625e+01,0.000000000000000000e+00
1.310000000000000000e+05,4.277543351054191589e-02,5.669999694824218750e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.320000000000000000e+05,1.528906068415381014e-05,5.450000000000000000e+01,7.400000000000000000e+01,0.000000000000000000e+00
1.330000000000000000e+05,3.408142030239105225e-01,5.580000305175781250e+01,7.475000000000000000e+01,0.000000000000000000e+00
1.340000000000000000e+05,2.964796149171888828e-04,5.559999847412109375e+01,7.299999237060546875e+01,0.000000000000000000e+00
1.350000000000000000e+05,3.489320637983794882e-11,5.440000152587890625e+01,7.150000000000000000e+01,0.000000000000000000e+00
1.360000000000000000e+05,1.745454370975494385e-01,5.580000305175781250e+01,7.558333587646484375e+01,0.000000000000000000e+00
1.370000000000000000e+05,6.825885176658630371e-02,5.690000152587890625e+01,7.716667175292968750e+01,0.000000000000000000e+00
1.380000000000000000e+05,1.798929413780570030e-03,5.389999771118164062e+01,7.458333587646484375e+01,0.000000000000000000e+00
1.390000000000000000e+05,9.130376577377319336e-02,5.580000305175781250e+01,7.616667175292968750e+01,0.000000000000000000e+00
1.400000000000000000e+05,9.669315814971923828e-02,5.590000152587890625e+01,7.291667175292968750e+01,0.000000000000000000e+00
1.410000000000000000e+05,2.657345030456781387e-03,5.429999923706054688e+01,7.391666412353515625e+01,0.000000000000000000e+00
1.420000000000000000e+05,1.574056744575500488e-01,5.450000000000000000e+01,7.324999237060546875e+01,0.000000000000000000e+00
1.430000000000000000e+05,3.215121338143944740e-03,5.559999847412109375e+01,7.383333587646484375e+01,0.000000000000000000e+00
1.440000000000000000e+05,2.128633297979831696e-02,5.619999694824218750e+01,7.658332824707031250e+01,0.000000000000000000e+00
1.450000000000000000e+05,2.884345129132270813e-02,5.849999618530273438e+01,7.550000000000000000e+01,0.000000000000000000e+00
1.460000000000000000e+05,5.123367533087730408e-03,5.490000152587890625e+01,7.425000000000000000e+01,0.000000000000000000e+00
1.470000000000000000e+05,8.256587386131286621e-02,5.819999694824218750e+01,7.416666412353515625e+01,0.000000000000000000e+00
1.480000000000000000e+05,4.702116921544075012e-02,5.500000000000000000e+01,7.466667175292968750e+01,0.000000000000000000e+00
1.490000000000000000e+05,9.284383617341518402e-03,5.559999847412109375e+01,7.333333587646484375e+01,0.000000000000000000e+00
1.500000000000000000e+05,1.703816354274749756e-01,5.430000305175781250e+01,7.600000000000000000e+01,0.000000000000000000e+00
1.510000000000000000e+05,2.016922831535339355e-01,5.470000076293945312e+01,7.700000000000000000e+01,0.000000000000000000e+00
1.520000000000000000e+05,2.835588715970516205e-02,5.440000152587890625e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.530000000000000000e+05,3.426601365208625793e-02,5.850000381469726562e+01,7.725000000000000000e+01,0.000000000000000000e+00
1.540000000000000000e+05,1.497936773375840858e-05,5.949999618530273438e+01,7.458333587646484375e+01,0.000000000000000000e+00
1.550000000000000000e+05,5.113725201226770878e-04,5.740000152587890625e+01,7.324999237060546875e+01,0.000000000000000000e+00
1.560000000000000000e+05,8.753295242786407471e-02,5.970000076293945312e+01,7.758333587646484375e+01,0.000000000000000000e+00
1.570000000000000000e+05,5.969485300738597289e-06,5.729999542236328125e+01,7.641667175292968750e+01,0.000000000000000000e+00
1.580000000000000000e+05,3.393816575407981873e-02,5.659999847412109375e+01,7.558333587646484375e+01,0.000000000000000000e+00
1.590000000000000000e+05,2.089631557464599609e-02,5.690000152587890625e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+05,2.391243819147348404e-03,5.770000076293945312e+01,7.866667175292968750e+01,0.000000000000000000e+00
1.610000000000000000e+05,3.637373819947242737e-02,5.650000000000000000e+01,7.491667175292968750e+01,0.000000000000000000e+00
1.620000000000000000e+05,6.948411464691162109e-02,5.690000152587890625e+01,7.250000000000000000e+01,0.000000000000000000e+00
1.630000000000000000e+05,2.932013571262359619e-01,5.939999771118164062e+01,7.816667175292968750e+01,0.000000000000000000e+00
1.640000000000000000e+05,9.126324653625488281e-01,5.839999771118164062e+01,7.541667175292968750e+01,0.000000000000000000e+00
1.650000000000000000e+05,1.418971237399091478e-06,5.700000381469726562e+01,7.475000000000000000e+01,0.000000000000000000e+00
1.660000000000000000e+05,5.415134131908416748e-02,5.999999618530273438e+01,7.791667175292968750e+01,0.000000000000000000e+00
1.670000000000000000e+05,1.827665691962465644e-04,5.860000228881835938e+01,7.541667175292968750e+01,0.000000000000000000e+00
1.680000000000000000e+05,9.354809299111366272e-03,5.820000076293945312e+01,7.783333587646484375e+01,0.000000000000000000e+00
1.690000000000000000e+05,5.938477441668510437e-02,5.710000228881835938e+01,7.558333587646484375e+01,0.000000000000000000e+00
1.700000000000000000e+05,8.922435343265533447e-03,5.710000228881835938e+01,7.675000000000000000e+01,0.000000000000000000e+00
1.710000000000000000e+05,1.512843882665038109e-03,5.630000305175781250e+01,7.525000000000000000e+01,0.000000000000000000e+00
1.720000000000000000e+05,7.964799180626869202e-03,5.279999923706054688e+01,7.666667175292968750e+01,0.000000000000000000e+00
1.730000000000000000e+05,1.764690876007080078e-02,6.209999847412109375e+01,7.808333587646484375e+01,0.000000000000000000e+00
1.740000000000000000e+05,1.060216128826141357e-01,5.979999160766601562e+01,7.666667175292968750e+01,0.000000000000000000e+00
1.750000000000000000e+05,2.086489461362361908e-03,6.009999465942382812e+01,7.891667175292968750e+01,0.000000000000000000e+00
1.760000000000000000e+05,7.164415717124938965e-02,5.839999771118164062e+01,7.783333587646484375e+01,0.000000000000000000e+00
1.770000000000000000e+05,2.491753548383712769e-01,5.870000076293945312e+01,7.800000000000000000e+01,0.000000000000000000e+00
1.780000000000000000e+05,8.072346448898315430e-03,5.630000305175781250e+01,8.041666412353515625e+01,0.000000000000000000e+00
1.790000000000000000e+05,4.198204260319471359e-04,5.949999618530273438e+01,7.858333587646484375e+01,0.000000000000000000e+00
1.800000000000000000e+05,1.571631729602813721e-01,5.759999847412109375e+01,7.683332824707031250e+01,0.000000000000000000e+00
1.810000000000000000e+05,3.299703449010848999e-02,5.909999465942382812e+01,7.875000000000000000e+01,0.000000000000000000e+00
1.820000000000000000e+05,5.953596062903464357e-16,5.979999923706054688e+01,7.841667175292968750e+01,0.000000000000000000e+00
1.830000000000000000e+05,2.318523079156875610e-02,5.999999618530273438e+01,7.683332824707031250e+01,0.000000000000000000e+00
1.840000000000000000e+05,1.255220323801040649e-01,6.119999694824218750e+01,8.058333587646484375e+01,0.000000000000000000e+00
1.850000000000000000e+05,3.650770336389541626e-02,5.969999313354492188e+01,7.700000000000000000e+01,0.000000000000000000e+00
1.860000000000000000e+05,7.221515476703643799e-02,5.969999313354492188e+01,7.916667175292968750e+01,0.000000000000000000e+00
1.870000000000000000e+05,2.890934050083160400e-02,5.929999923706054688e+01,8.025000000000000000e+01,0.000000000000000000e+00
1.880000000000000000e+05,6.472153961658477783e-02,6.059999465942382812e+01,7.625000000000000000e+01,0.000000000000000000e+00
1.890000000000000000e+05,2.043966799974441528e-01,6.080000305175781250e+01,7.999999237060546875e+01,0.000000000000000000e+00
1.900000000000000000e+05,7.409746944904327393e-02,6.269999694824218750e+01,7.808333587646484375e+01,0.000000000000000000e+00
1.910000000000000000e+05,2.094381451606750488e-01,6.259999847412109375e+01,8.058333587646484375e+01,0.000000000000000000e+00
1.920000000000000000e+05,5.282711982727050781e-02,6.209999847412109375e+01,7.583333587646484375e+01,0.000000000000000000e+00
1.930000000000000000e+05,8.632466942071914673e-02,5.820000076293945312e+01,7.841667175292968750e+01,0.000000000000000000e+00
1.940000000000000000e+05,2.581877075135707855e-02,6.169999694824218750e+01,7.733333587646484375e+01,0.000000000000000000e+00
1.950000000000000000e+05,8.089827001094818115e-02,6.070000076293945312e+01,7.775000000000000000e+01,0.000000000000000000e+00
1.960000000000000000e+05,1.229431927204132080e-01,6.209999847412109375e+01,7.816667175292968750e+01,0.000000000000000000e+00
1.970000000000000000e+05,3.617839813232421875e-01,6.240000152587890625e+01,7.900000000000000000e+01,0.000000000000000000e+00
1.980000000000000000e+05,2.344737015664577484e-02,6.130000305175781250e+01,8.050000000000000000e+01,0.000000000000000000e+00
1.990000000000000000e+05,2.718299068510532379e-02,6.280000305175781250e+01,8.200000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+05,9.196916222572326660e-02,6.090000152587890625e+01,7.833333587646484375e+01,0.000000000000000000e+00
2.010000000000000000e+05,2.036257274448871613e-02,5.899999618530273438e+01,7.700000000000000000e+01,0.000000000000000000e+00
2.020000000000000000e+05,8.889079254004172981e-06,6.259999847412109375e+01,7.800000000000000000e+01,0.000000000000000000e+00
2.030000000000000000e+05,4.647601395845413208e-02,5.920000076293945312e+01,7.591667175292968750e+01,0.000000000000000000e+00
2.040000000000000000e+05,4.657626897096633911e-02,6.190000152587890625e+01,7.716667175292968750e+01,0.000000000000000000e+00
2.050000000000000000e+05,2.067373245954513550e-01,6.290000152587890625e+01,7.833333587646484375e+01,0.000000000000000000e+00
2.060000000000000000e+05,5.654369480907917023e-03,6.020000076293945312e+01,7.974999237060546875e+01,0.000000000000000000e+00
2.070000000000000000e+05,3.444526717066764832e-02,5.889999771118164062e+01,7.733333587646484375e+01,0.000000000000000000e+00
2.080000000000000000e+05,7.458675652742385864e-03,6.159999847412109375e+01,8.016666412353515625e+01,0.000000000000000000e+00
2.090000000000000000e+05,1.619761809706687927e-02,6.229999542236328125e+01,7.900000000000000000e+01,0.000000000000000000e+00
2.100000000000000000e+05,1.702772974967956543e-01,5.770000076293945312e+01,7.791667175292968750e+01,0.000000000000000000e+00
2.110000000000000000e+05,4.383167028427124023e-01,6.130000305175781250e+01,7.958333587646484375e+01,0.000000000000000000e+00
2.120000000000000000e+05,2.302715984114911407e-06,6.119999694824218750e+01,8.241667175292968750e+01,0.000000000000000000e+00
2.130000000000000000e+05,2.506680190563201904e-01,6.169999694824218750e+01,7.650000000000000000e+01,0.000000000000000000e+00
2.140000000000000000e+05,7.768307626247406006e-02,6.330000305175781250e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.150000000000000000e+05,2.516957186162471771e-02,6.150000000000000000e+01,7.933333587646484375e+01,0.000000000000000000e+00
2.160000000000000000e+05,1.886522471904754639e-01,6.049999618530273438e+01,7.666667175292968750e+01,0.000000000000000000e+00
2.170000000000000000e+05,1.199416629970073700e-02,6.070000076293945312e+01,7.775000000000000000e+01,0.000000000000000000e+00
2.180000000000000000e+05,3.836986728344982112e-09,6.119999694824218750e+01,7.958333587646484375e+01,0.000000000000000000e+00
2.190000000000000000e+05,4.222749471664428711e-01,6.350000381469726562e+01,7.974999237060546875e+01,0.000000000000000000e+00
2.200000000000000000e+05,1.495295320637524128e-03,5.979999923706054688e+01,7.716667175292968750e+01,0.000000000000000000e+00
2.210000000000000000e+05,9.995442628860473633e-02,6.500000000000000000e+01,7.966667175292968750e+01,0.000000000000000000e+00
2.220000000000000000e+05,4.167263954877853394e-02,6.330000305175781250e+01,7.850000000000000000e+01,0.000000000000000000e+00
2.230000000000000000e+05,4.514309391379356384e-02,6.340000152587890625e+01,7.808333587646484375e+01,0.000000000000000000e+00
2.240000000000000000e+05,2.366369366645812988e-01,6.509999847412109375e+01,8.191667175292968750e+01,0.000000000000000000e+00
2.250000000000000000e+05,7.922142744064331055e-02,6.300000000000000000e+01,7.883333587646484375e+01,0.000000000000000000e+00
2.260000000000000000e+05,8.596645295619964600e-02,6.620000457763671875e+01,8.125000000000000000e+01,0.000000000000000000e+00
2.270000000000000000e+05,2.297449624165892601e-03,6.350000000000000000e+01,8.016666412353515625e+01,0.000000000000000000e+00
2.280000000000000000e+05,2.581247314810752869e-02,6.390000152587890625e+01,8.183333587646484375e+01,0.000000000000000000e+00
2.290000000000000000e+05,4.067098349332809448e-02,6.290000152587890625e+01,7.783333587646484375e+01,0.000000000000000000e+00
2.300000000000000000e+05,9.826560318470001221e-02,6.290000152587890625e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.310000000000000000e+05,1.187878777272999287e-03,6.280000305175781250e+01,8.066666412353515625e+01,0.000000000000000000e+00
2.320000000000000000e+05,9.450038529479343197e-10,6.350000000000000000e+01,7.791667175292968750e+01,0.000000000000000000e+00
2.330000000000000000e+05,4.353022575378417969e-02,6.409999847412109375e+01,7.800000000000000000e+01,0.000000000000000000e+00
2.340000000000000000e+05,1.300335043197264895e-06,6.530000305175781250e+01,7.991667175292968750e+01,0.000000000000000000e+00
2.350000000000000000e+05,1.329201972112059593e-03,6.600000000000000000e+01,8.316667175292968750e+01,0.000000000000000000e+00
2.360000000000000000e+05,7.806019484996795654e-02,6.159999847412109375e+01,7.891667175292968750e+01,0.000000000000000000e+00
2.370000000000000000e+05,6.249180808663368225e-02,6.450000000000000000e+01,8.116667175292968750e+01,0.000000000000000000e+00
2.380000000000000000e+05,2.774828076362609863e-01,6.259999847412109375e+01,7.924999237060546875e+01,0.000000000000000000e+00
2.390000000000000000e+05,3.741623189057463605e-08,6.430000305175781250e+01,8.033333587646484375e+01,0.000000000000000000e+00
2.400000000000000000e+05,1.499510719440877438e-03,6.550000000000000000e+01,8.225000000000000000e+01,0.000000000000000000e+00
2.410000000000000000e+05,1.104922071099281311e-01,6.140000152587890625e+01,7.875000000000000000e+01,0.000000000000000000e+00
2.420000000000000000e+05,8.097989857196807861e-02,6.119999694824218750e+01,8.050000000000000000e+01,0.000000000000000000e+00
2.430000000000000000e+05,2.922256535384804010e-04,6.450000000000000000e+01,8.133333587646484375e+01,0.000000000000000000e+00
2.440000000000000000e+05,1.449239928064116611e-08,6.400000000000000000e+01,7.591667175292968750e+01,0.000000000000000000e+00
2.450000000000000000e+05,9.117126464843750000e-02,6.450000000000000000e+01,7.866667175292968750e+01,0.000000000000000000e+00
2.460000000000000000e+05,7.366416393779218197e-04,6.140000152587890625e+01,7.750000000000000000e+01,0.000000000000000000e+00
2.470000000000000000e+05,1.720833405852317810e-02,6.280000305175781250e+01,8.041666412353515625e+01,0.000000000000000000e+00
2.480000000000000000e+05,4.162608092883601785e-05,5.860000228881835938e+01,7.908333587646484375e+01,0.000000000000000000e+00
2.490000000000000000e+05,1.300181597471237183e-01,6.550000000000000000e+01,7.966667175292968750e+01,0.000000000000000000e+00
2.500000000000000000e+05,9.839933365583419800e-03,6.619999694824218750e+01,7.783333587646484375e+01,0.000000000000000000e+00
2.510000000000000000e+05,5.947648314759135246e-04,6.500000000000000000e+01,8.008333587646484375e+01,0.000000000000000000e+00
2.520000000000000000e+05,1.751341670751571655e-01,6.530000305175781250e+01,8.191667175292968750e+01,0.000000000000000000e+00
2.530000000000000000e+05,3.328410093672573566e-04,6.469999694824218750e+01,7.866667175292968750e+01,0.000000000000000000e+00
2.540000000000000000e+05,2.719049341976642609e-03,6.600000000000000000e+01,7.900000000000000000e+01,0.000000000000000000e+00
2.550000000000000000e+05,2.851212956011295319e-02,6.159999847412109375e+01,8.125000000000000000e+01,0.000000000000000000e+00
2.560000000000000000e+05,8.794100582599639893e-02,6.680000305175781250e+01,7.933333587646484375e+01,0.000000000000000000e+00
2.570000000000000000e+05,1.570212916703894734e-04,6.419999694824218750e+01,8.325000000000000000e+01,0.000000000000000000e+00
2.580000000000000000e+05,3.062283992767333984e-01,6.490000152587890625e+01,8.158333587646484375e+01,0.000000000000000000e+00
2.590000000000000000e+05,3.497518226504325867e-02,6.430000305175781250e+01,8.108333587646484375e+01,0.000000000000000000e+00
2.600000000000000000e+05,3.824555096798576415e-05,6.660000610351562500e+01,8.075000000000000000e+01,0.000000000000000000e+00
2.610000000000000000e+05,2.565799839794635773e-02,6.710000610351562500e+01,8.141667175292968750e+01,0.000000000000000000e+00
2.620000000000000000e+05,2.681345678865909576e-02,6.580000305175781250e+01,7.891667175292968750e+01,0.000000000000000000e+00
2.630000000000000000e+05,1.883472874760627747e-02,6.730000305175781250e+01,8.441667175292968750e+01,0.000000000000000000e+00
2.640000000000000000e+05,1.414461880922317505e-01,6.169999694824218750e+01,8.033333587646484375e+01,0.000000000000000000e+00
2.650000000000000000e+05,1.388377845287322998e-01,6.510000610351562500e+01,7.908333587646484375e+01,0.000000000000000000e+00
2.660000000000000000e+05,5.601298762485384941e-04,6.530000305175781250e+01,8.175000000000000000e+01,0.000000000000000000e+00
2.670000000000000000e+05,3.756009787321090698e-02,6.329999542236328125e+01,7.883333587646484375e+01,0.000000000000000000e+00
2.680000000000000000e+05,4.067347571253776550e-02,6.469999694824218750e+01,8.250000000000000000e+01,0.000000000000000000e+00
2.690000000000000000e+05,1.067294254899024963e-01,6.419999694824218750e+01,8.100000000000000000e+01,0.000000000000000000e+00
2.700000000000000000e+05,1.553121209144592285e-01,6.459999084472656250e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.710000000000000000e+05,2.000732024498574901e-07,6.540000152587890625e+01,8.225000000000000000e+01,0.000000000000000000e+00
2.720000000000000000e+05,9.443881921470165253e-03,6.490000152587890625e+01,7.933333587646484375e+01,0.000000000000000000e+00
2.730000000000000000e+05,1.721277236938476562e-01,6.859999847412109375e+01,8.141667175292968750e+01,0.000000000000000000e+00
2.740000000000000000e+05,4.446344092912113410e-08,6.609999847412109375e+01,7.825000000000000000e+01,0.000000000000000000e+00
2.750000000000000000e+05,2.345847431570291519e-03,6.390000152587890625e+01,8.208333587646484375e+01,0.000000000000000000e+00
2.760000000000000000e+05,1.713407436909619719e-05,6.920000457763671875e+01,7.949999237060546875e+01,0.000000000000000000e+00
2.770000000000000000e+05,7.502296284656040370e-06,6.510000610351562500e+01,8.233333587646484375e+01,0.000000000000000000e+00
2.780000000000000000e+05,2.060019783675670624e-02,6.670000457763671875e+01,7.974999237060546875e+01,0.000000000000000000e+00
2.790000000000000000e+05,8.890216052532196045e-02,6.600000000000000000e+01,7.916667175292968750e+01,0.000000000000000000e+00
2.800000000000000000e+05,3.932578563690185547e-01,6.620000457763671875e+01,8.133333587646484375e+01,0.000000000000000000e+00
2.810000000000000000e+05,6.968258321285247803e-02,6.410000610351562500e+01,8.058333587646484375e+01,0.000000000000000000e+00
2.820000000000000000e+05,7.967522367835044861e-03,6.509999847412109375e+01,8.083333587646484375e+01,0.000000000000000000e+00
2.830000000000000000e+05,7.041525840759277344e-02,6.540000152587890625e+01,8.116667175292968750e+01,0.000000000000000000e+00
2.840000000000000000e+05,2.403366118669509888e-01,6.569999694824218750e+01,7.625000000000000000e+01,0.000000000000000000e+00
2.850000000000000000e+05,6.370764225721359253e-02,6.550000000000000000e+01,8.391667175292968750e+01,0.000000000000000000e+00
2.860000000000000000e+05,1.432462036609649658e-01,6.680000305175781250e+01,8.025000000000000000e+01,0.000000000000000000e+00
2.870000000000000000e+05,3.416842222213745117e-01,6.420000457763671875e+01,8.050000000000000000e+01,0.000000000000000000e+00
2.880000000000000000e+05,7.807766087353229523e-03,6.419999694824218750e+01,8.008333587646484375e+01,0.000000000000000000e+00
2.890000000000000000e+05,7.633309578523039818e-04,6.540000152587890625e+01,8.058333587646484375e+01,0.000000000000000000e+00
2.900000000000000000e+05,3.973958664573729038e-04,6.750000000000000000e+01,8.233333587646484375e+01,0.000000000000000000e+00
2.910000000000000000e+05,1.430962234735488892e-02,6.500000000000000000e+01,8.175000000000000000e+01,0.000000000000000000e+00
2.920000000000000000e+05,2.839618105099361856e-07,6.419999694824218750e+01,8.033333587646484375e+01,0.000000000000000000e+00
2.930000000000000000e+05,2.257944643497467041e-01,6.380000305175781250e+01,8.041666412353515625e+01,0.000000000000000000e+00
2.940000000000000000e+05,5.729519320058851575e-16,6.430000305175781250e+01,8.341667175292968750e+01,0.000000000000000000e+00
2.950000000000000000e+05,3.243064880371093750e-02,6.309999847412109375e+01,8.275000000000000000e+01,0.000000000000000000e+00
2.960000000000000000e+05,6.802818737924098969e-03,6.580000305175781250e+01,8.091666412353515625e+01,0.000000000000000000e+00
2.970000000000000000e+05,2.918494939804077148e-01,6.699999237060546875e+01,7.900000000000000000e+01,0.000000000000000000e+00
2.980000000000000000e+05,4.265473783016204834e-01,6.610000610351562500e+01,8.016666412353515625e+01,0.000000000000000000e+00
2.990000000000000000e+05,6.594492418798836297e-08,6.800000000000000000e+01,7.966667175292968750e+01,0.000000000000000000e+00
3.000000000000000000e+05,3.306927851554064546e-07,6.379999542236328125e+01,8.200000000000000000e+01,0.000000000000000000e+00
3.010000000000000000e+05,6.278741359710693359e-02,6.300000000000000000e+01,8.108333587646484375e+01,0.000000000000000000e+00
3.020000000000000000e+05,5.844311416149139404e-02,6.380000305175781250e+01,7.725000000000000000e+01,0.000000000000000000e+00
3.030000000000000000e+05,1.296027749776840210e-02,6.530000305175781250e+01,8.025000000000000000e+01,0.000000000000000000e+00
3.040000000000000000e+05,1.083251684904098511e-01,6.559999847412109375e+01,8.291667175292968750e+01,0.000000000000000000e+00
3.050000000000000000e+05,2.694126877145208709e-08,6.290000152587890625e+01,8.116667175292968750e+01,0.000000000000000000e+00
3.060000000000000000e+05,8.440949022769927979e-02,6.440000915527343750e+01,8.325000000000000000e+01,0.000000000000000000e+00
3.070000000000000000e+05,1.630451828241348267e-01,6.360000228881835938e+01,8.358332824707031250e+01,0.000000000000000000e+00
3.080000000000000000e+05,4.444471094757318497e-03,6.519999694824218750e+01,8.066666412353515625e+01,0.000000000000000000e+00
3.090000000000000000e+05,1.630947808735072613e-03,6.740000152587890625e+01,7.908333587646484375e+01,0.000000000000000000e+00
3.100000000000000000e+05,8.821943402290344238e-02,6.380000305175781250e+01,8.183333587646484375e+01,0.000000000000000000e+00
3.110000000000000000e+05,3.090986609458923340e-02,6.419999694824218750e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.120000000000000000e+05,2.224601507186889648e-01,6.550000000000000000e+01,7.966667175292968750e+01,0.000000000000000000e+00
3.130000000000000000e+05,7.237375248223543167e-03,6.690000152587890625e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.140000000000000000e+05,3.277844749391078949e-03,6.520000457763671875e+01,7.850000000000000000e+01,0.000000000000000000e+00
3.150000000000000000e+05,4.508222341537475586e-01,6.740000152587890625e+01,8.141667175292968750e+01,0.000000000000000000e+00
3.160000000000000000e+05,1.181022450327873230e-01,6.680000305175781250e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.170000000000000000e+05,7.811306090843572747e-08,6.659999847412109375e+01,8.133333587646484375e+01,0.000000000000000000e+00
3.180000000000000000e+05,1.911748573184013367e-02,6.780000305175781250e+01,8.125000000000000000e+01,0.000000000000000000e+00
3.190000000000000000e+05,1.634428044781088829e-04,6.629999542236328125e+01,8.108333587646484375e+01,0.000000000000000000e+00
3.200000000000000000e+05,1.597969094291329384e-03,6.480000305175781250e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.210000000000000000e+05,2.144709527492523193e-01,6.600000000000000000e+01,8.200000000000000000e+01,0.000000000000000000e+00
3.220000000000000000e+05,2.971548959612846375e-02,6.470000457763671875e+01,7.800000000000000000e+01,0.000000000000000000e+00
3.230000000000000000e+05,3.583373874425888062e-02,6.479999542236328125e+01,8.041666412353515625e+01,0.000000000000000000e+00
3.240000000000000000e+05,9.411968290805816650e-02,6.780000305175781250e+01,8.116667175292968750e+01,0.000000000000000000e+00
3.250000000000000000e+05,1.068361476063728333e-01,6.669999694824218750e+01,8.150000000000000000e+01,0.000000000000000000e+00
3.260000000000000000e+05,6.680140644311904907e-02,6.490000152587890625e+01,8.333332824707031250e+01,0.000000000000000000e+00
3.270000000000000000e+05,7.086330879246816039e-05,6.639999389648437500e+01,8.300000000000000000e+01,0.000000000000000000e+00
3.280000000000000000e+05,3.339530900120735168e-02,6.329999542236328125e+01,8.100000000000000000e+01,0.000000000000000000e+00
3.290000000000000000e+05,3.542691934853792191e-03,6.600000000000000000e+01,8.050000000000000000e+01,0.000000000000000000e+00
3.300000000000000000e+05,1.339295208454132080e-01,6.369999694824218750e+01,8.133333587646484375e+01,0.000000000000000000e+00
3.310000000000000000e+05,7.250300142914056778e-03,6.629999542236328125e+01,8.391667175292968750e+01,0.000000000000000000e+00
3.320000000000000000e+05,1.204522922635078430e-01,6.629999542236328125e+01,8.316667175292968750e+01,0.000000000000000000e+00
3.330000000000000000e+05,7.564298063516616821e-02,6.600000000000000000e+01,7.858333587646484375e+01,0.000000000000000000e+00
3.340000000000000000e+05,1.596113480627536774e-02,6.580000305175781250e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.350000000000000000e+05,4.881061613559722900e-06,6.770000457763671875e+01,8.066666412353515625e+01,0.000000000000000000e+00
3.360000000000000000e+05,5.070166662335395813e-04,6.890000152587890625e+01,8.375000000000000000e+01,0.000000000000000000e+00
3.370000000000000000e+05,7.197276502847671509e-02,6.790000152587890625e+01,8.116667175292968750e+01,0.000000000000000000e+00
3.380000000000000000e+05,1.156826764345169067e-01,6.589999389648437500e+01,8.050000000000000000e+01,0.000000000000000000e+00
3.390000000000000000e+05,2.705828100442886353e-02,6.639999389648437500e+01,8.266667175292968750e+01,0.000000000000000000e+00
3.400000000000000000e+05,9.910417348146438599e-02,6.489999389648437500e+01,8.316667175292968750e+01,0.000000000000000000e+00
3.410000000000000000e+05,2.950128400698304176e-04,6.680000305175781250e+01,8.225000000000000000e+01,0.000000000000000000e+00
3.420000000000000000e+05,1.258670389652252197e-01,6.419999694824218750e+01,8.441667175292968750e+01,0.000000000000000000e+00
3.430000000000000000e+05,5.420583329396322370e-05,6.500000000000000000e+01,8.308332824707031250e+01,0.000000000000000000e+00
3.440000000000000000e+05,5.753365257987752557e-06,6.940000152587890625e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.450000000000000000e+05,1.031463891267776489e-01,6.510000610351562500e+01,8.624999237060546875e+01,0.000000000000000000e+00
3.460000000000000000e+05,1.932003535330295563e-03,6.639999389648437500e+01,8.316667175292968750e+01,0.000000000000000000e+00
3.470000000000000000e+05,6.768743623979389668e-04,6.580000305175781250e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.480000000000000000e+05,4.514846018764618102e-26,6.519999694824218750e+01,8.425000000000000000e+01,0.000000000000000000e+00
3.490000000000000000e+05,4.247687174938619137e-04,6.569999694824218750e+01,8.166667175292968750e+01,0.000000000000000000e+00
3.500000000000000000e+05,2.065890729427337646e-01,6.469999694824218750e+01,8.191667175292968750e+01,0.000000000000000000e+00
3.510000000000000000e+05,1.552116274833679199e-01,6.440000152587890625e+01,8.183333587646484375e+01,0.000000000000000000e+00
3.520000000000000000e+05,3.071111132157966495e-05,6.890000152587890625e+01,8.166667175292968750e+01,0.000000000000000000e+00
3.530000000000000000e+05,1.249124412424862385e-03,6.559999847412109375e+01,8.275000000000000000e+01,0.000000000000000000e+00
3.540000000000000000e+05,5.905549526214599609e-01,6.380000305175781250e+01,8.266667175292968750e+01,0.000000000000000000e+00
3.550000000000000000e+05,4.607469439506530762e-01,6.480000305175781250e+01,8.100000000000000000e+01,0.000000000000000000e+00
3.560000000000000000e+05,2.739705145359039307e-02,6.580000305175781250e+01,8.033333587646484375e+01,0.000000000000000000e+00
3.570000000000000000e+05,1.676036715507507324e-01,6.639999389648437500e+01,8.425000000000000000e+01,0.000000000000000000e+00
3.580000000000000000e+05,1.233278810977935791e-01,6.819999694824218750e+01,8.366667175292968750e+01,0.000000000000000000e+00
3.590000000000000000e+05,1.264698617160320282e-02,6.590000152587890625e+01,8.291667175292968750e+01,0.000000000000000000e+00
3.600000000000000000e+05,1.701761037111282349e-01,6.739999389648437500e+01,8.166667175292968750e+01,0.000000000000000000e+00
3.610000000000000000e+05,5.574131711760799135e-10,6.639999389648437500e+01,7.800000000000000000e+01,0.000000000000000000e+00
3.620000000000000000e+05,7.697244291193783283e-05,6.559999847412109375e+01,8.350000000000000000e+01,0.000000000000000000e+00
3.630000000000000000e+05,4.608427772723189264e-08,6.669999694824218750e+01,8.316667175292968750e+01,0.000000000000000000e+00
3.640000000000000000e+05,8.663409203290939331e-02,6.469999694824218750e+01,8.150000000000000000e+01,0.000000000000000000e+00
3.650000000000000000e+05,2.295582322403788567e-03,6.690000152587890625e+01,8.075000000000000000e+01,0.000000000000000000e+00
3.660000000000000000e+05,2.957441211037803441e-05,6.750000000000000000e+01,8.116667175292968750e+01,0.000000000000000000e+00
3.670000000000000000e+05,9.254607391540048411e-08,6.659999847412109375e+01,8.375000000000000000e+01,0.000000000000000000e+00
3.680000000000000000e+05,1.800909958546981215e-04,6.760000610351562500e+01,8.225000000000000000e+01,0.000000000000000000e+00
3.690000000000000000e+05,1.354731768369674683e-01,6.689999389648437500e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.700000000000000000e+05,4.926450550556182861e-03,6.470000457763671875e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.710000000000000000e+05,7.999555964488536119e-05,6.660000610351562500e+01,8.233333587646484375e+01,0.000000000000000000e+00
3.720000000000000000e+05,1.916388571262359619e-01,6.629999542236328125e+01,8.441667175292968750e+01,0.000000000000000000e+00
3.730000000000000000e+05,6.709616631269454956e-03,6.619999694824218750e+01,8.325000000000000000e+01,0.000000000000000000e+00
3.740000000000000000e+05,3.286278992891311646e-02,6.619999694824218750e+01,8.291667175292968750e+01,0.000000000000000000e+00
3.750000000000000000e+05,6.322107277810573578e-03,6.709999084472656250e+01,8.241667175292968750e+01,0.000000000000000000e+00
3.760000000000000000e+05,1.524326801300048828e-01,6.830000305175781250e+01,8.350000000000000000e+01,0.000000000000000000e+00
3.770000000000000000e+05,1.975562125444412231e-01,6.639999389648437500e+01,8.191667175292968750e+01,0.000000000000000000e+00
3.780000000000000000e+05,2.244927236461080611e-05,6.490000152587890625e+01,8.100000000000000000e+01,0.000000000000000000e+00
3.790000000000000000e+05,1.087698414921760559e-01,6.359999847412109375e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.800000000000000000e+05,1.488624513149261475e-02,6.659999847412109375e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.810000000000000000e+05,1.848988831043243408e-01,6.359999847412109375e+01,8.100000000000000000e+01,0.000000000000000000e+00
3.820000000000000000e+05,4.937555640935897827e-02,6.550000000000000000e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.830000000000000000e+05,9.391547064296901226e-05,6.639999389648437500e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.840000000000000000e+05,1.090045273303985596e-01,6.719999694824218750e+01,8.350000000000000000e+01,0.000000000000000000e+00
3.850000000000000000e+05,6.739458441734313965e-02,6.660000610351562500e+01,8.300000000000000000e+01,0.000000000000000000e+00
3.860000000000000000e+05,1.000706665217876434e-02,6.520000457763671875e+01,8.383333587646484375e+01,0.000000000000000000e+00
3.870000000000000000e+05,2.176299021812155843e-04,6.440000152587890625e+01,8.225000000000000000e+01,0.000000000000000000e+00
3.880000000000000000e+05,7.400316745042800903e-02,6.600000000000000000e+01,8.216667175292968750e+01,0.000000000000000000e+00
3.890000000000000000e+05,1.340995728969573975e-02,6.530000305175781250e+01,8.516667175292968750e+01,0.000000000000000000e+00
3.900000000000000000e+05,2.723972465901169926e-05,6.669999694824218750e+01,8.275000000000000000e+01,0.000000000000000000e+00
3.910000000000000000e+05,4.471263382583856583e-04,6.339999389648437500e+01,8.150000000000000000e+01,0.000000000000000000e+00
3.920000000000000000e+05,4.057826846837997437e-02,6.550000000000000000e+01,8.208333587646484375e+01,0.000000000000000000e+00
3.930000000000000000e+05,5.950071662664413452e-02,6.830000305175781250e+01,8.391667175292968750e+01,0.000000000000000000e+00
3.940000000000000000e+05,7.277940958738327026e-02,6.699999237060546875e+01,8.425000000000000000e+01,0.000000000000000000e+00
3.950000000000000000e+05,5.543356746784411371e-05,6.660000610351562500e+01,8.400000000000000000e+01,0.000000000000000000e+00
3.960000000000000000e+05,2.249753847718238831e-02,6.639999389648437500e+01,8.341667175292968750e+01,0.000000000000000000e+00
3.970000000000000000e+05,1.193573884665966034e-02,6.699999237060546875e+01,8.175000000000000000e+01,0.000000000000000000e+00
3.980000000000000000e+05,3.988270182162523270e-03,6.650000000000000000e+01,8.450000000000000000e+01,0.000000000000000000e+00
3.990000000000000000e+05,1.152590438723564148e-01,6.750000000000000000e+01,8.366667175292968750e+01,0.000000000000000000e+00
4.000000000000000000e+05,6.276317435549572110e-05,7.130000305175781250e+01,8.525000000000000000e+01,0.000000000000000000e+00
4.010000000000000000e+05,2.298303991556167603e-01,6.450000000000000000e+01,8.300000000000000000e+01,0.000000000000000000e+00
4.020000000000000000e+05,9.770265966653823853e-02,6.550000000000000000e+01,8.400000000000000000e+01,0.000000000000000000e+00
4.030000000000000000e+05,1.220767647027969360e-01,6.650000000000000000e+01,8.316667175292968750e+01,0.000000000000000000e+00
4.040000000000000000e+05,8.603823184967041016e-02,6.280000305175781250e+01,8.291667175292968750e+01,0.000000000000000000e+00
4.050000000000000000e+05,6.945902854204177856e-02,6.770000457763671875e+01,8.599999237060546875e+01,0.000000000000000000e+00
4.060000000000000000e+05,4.125866689719259739e-05,6.770000457763671875e+01,8.525000000000000000e+01,0.000000000000000000e+00
4.070000000000000000e+05,2.513547427952289581e-02,6.360000228881835938e+01,8.400000000000000000e+01,0.000000000000000000e+00
4.080000000000000000e+05,7.347427163040265441e-05,6.419999694824218750e+01,8.450000000000000000e+01,0.000000000000000000e+00
4.090000000000000000e+05,8.250416431110352278e-05,6.680000305175781250e+01,8.483333587646484375e+01,0.000000000000000000e+00
4.100000000000000000e+05,9.559990465641021729e-02,6.919999694824218750e+01,8.758333587646484375e+01,0.000000000000000000e+00
4.110000000000000000e+05,6.861452013254165649e-03,6.940000152587890625e+01,8.391667175292968750e+01,0.000000000000000000e+00
4.120000000000000000e+05,7.993335276842117310e-02,6.750000000000000000e+01,8.541667175292968750e+01,0.000000000000000000e+00
4.130000000000000000e+05,3.125726245343685150e-03,6.480000305175781250e+01,8.358332824707031250e+01,0.000000000000000000e+00
4.140000000000000000e+05,6.638689897954463959e-03,6.690000152587890625e+01,8.391667175292968750e+01,0.000000000000000000e+00
4.150000000000000000e+05,7.585163414478302002e-02,6.780000305175781250e+01,8.250000000000000000e+01,0.000000000000000000e+00
4.160000000000000000e+05,5.792524218559265137e-01,7.059999847412109375e+01,8.483333587646484375e+01,0.000000000000000000e+00
4.170000000000000000e+05,1.280914664700955052e-13,6.909999847412109375e+01,8.358332824707031250e+01,0.000000000000000000e+00
4.180000000000000000e+05,1.872280677162052598e-07,6.620000457763671875e+01,8.433333587646484375e+01,0.000000000000000000e+00
4.190000000000000000e+05,9.199503064155578613e-02,6.950000000000000000e+01,8.608333587646484375e+01,0.000000000000000000e+00
4.200000000000000000e+05,1.875978778116405010e-04,6.469999694824218750e+01,8.200000000000000000e+01,0.000000000000000000e+00
4.210000000000000000e+05,2.018720507621765137e-01,6.780000305175781250e+01,8.483333587646484375e+01,0.000000000000000000e+00
4.220000000000000000e+05,7.783980038311710814e-08,6.530000305175781250e+01,8.200000000000000000e+01,0.000000000000000000e+00
4.230000000000000000e+05,2.254777646157890558e-04,6.530000305175781250e+01,8.500000000000000000e+01,0.000000000000000000e+00
4.240000000000000000e+05,8.838570863008499146e-02,6.740000152587890625e+01,8.033333587646484375e+01,0.000000000000000000e+00
4.250000000000000000e+05,5.344386408978607506e-07,6.800000000000000000e+01,8.650000000000000000e+01,0.000000000000000000e+00
4.260000000000000000e+05,6.909464299678802490e-02,6.680000305175781250e+01,8.700000000000000000e+01,0.000000000000000000e+00
4.270000000000000000e+05,2.297189384698867798e-01,6.440000152587890625e+01,8.441667175292968750e+01,0.000000000000000000e+00
4.280000000000000000e+05,3.968441486358642578e-02,6.760000610351562500e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.290000000000000000e+05,4.669349789619445801e-01,6.309999847412109375e+01,8.500000000000000000e+01,0.000000000000000000e+00
4.300000000000000000e+05,4.733387846499681473e-03,6.340000152587890625e+01,8.591667175292968750e+01,0.000000000000000000e+00
4.310000000000000000e+05,3.327452810481190681e-03,6.259999847412109375e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.320000000000000000e+05,1.010036839943495579e-06,6.450000000000000000e+01,8.266667175292968750e+01,0.000000000000000000e+00
4.330000000000000000e+05,1.488569396315142512e-04,6.559999847412109375e+01,8.341667175292968750e+01,0.000000000000000000e+00
4.340000000000000000e+05,3.876565396785736084e-02,6.920000457763671875e+01,8.466667175292968750e+01,0.000000000000000000e+00
4.350000000000000000e+05,3.017330580269012019e-14,6.810000610351562500e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.360000000000000000e+05,4.844473551202099770e-07,6.890000915527343750e+01,8.491667175292968750e+01,0.000000000000000000e+00
4.370000000000000000e+05,4.753579560201615095e-05,6.600000000000000000e+01,8.291667175292968750e+01,0.000000000000000000e+00
4.380000000000000000e+05,9.732526727020740509e-03,6.639999389648437500e+01,8.325000000000000000e+01,0.000000000000000000e+00
4.390000000000000000e+05,5.186780617805197835e-05,6.520000457763671875e+01,8.358332824707031250e+01,0.000000000000000000e+00
4.400000000000000000e+05,4.050921499729156494e-01,6.760000610351562500e+01,8.450000000000000000e+01,0.000000000000000000e+00
4.410000000000000000e+05,5.579520761966705322e-02,6.590000152587890625e+01,8.350000000000000000e+01,0.000000000000000000e+00
4.420000000000000000e+05,3.566227108240127563e-02,6.740000152587890625e+01,8.458333587646484375e+01,0.000000000000000000e+00
4.430000000000000000e+05,1.661046966910362244e-02,6.500000000000000000e+01,8.525000000000000000e+01,0.000000000000000000e+00
4.440000000000000000e+05,9.704804420471191406e-02,6.629999542236328125e+01,8.383333587646484375e+01,0.000000000000000000e+00
4.450000000000000000e+05,5.488345865160226822e-03,6.690000915527343750e+01,8.216667175292968750e+01,0.000000000000000000e+00
4.460000000000000000e+05,7.351047545671463013e-02,6.500000000000000000e+01,8.608333587646484375e+01,0.000000000000000000e+00
4.470000000000000000e+05,1.311184186488389969e-02,6.680000305175781250e+01,8.458333587646484375e+01,0.000000000000000000e+00
4.480000000000000000e+05,1.494104508310556412e-02,6.800000000000000000e+01,8.624999237060546875e+01,0.000000000000000000e+00
4.490000000000000000e+05,2.637493237853050232e-02,6.660000610351562500e+01,8.633333587646484375e+01,0.000000000000000000e+00
4.500000000000000000e+05,5.042621493339538574e-02,6.739999389648437500e+01,8.516667175292968750e+01,0.000000000000000000e+00
4.510000000000000000e+05,4.767349362373352051e-02,6.569999694824218750e+01,8.574999237060546875e+01,0.000000000000000000e+00
4.520000000000000000e+05,3.009226202266290784e-05,6.510000610351562500e+01,8.375000000000000000e+01,0.000000000000000000e+00
4.530000000000000000e+05,2.429004162549972534e-01,6.430000305175781250e+01,8.141667175292968750e+01,0.000000000000000000e+00
4.540000000000000000e+05,5.478091188706457615e-04,6.830000305175781250e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.550000000000000000e+05,6.618395447731018066e-02,6.750000000000000000e+01,8.716666412353515625e+01,0.000000000000000000e+00
4.560000000000000000e+05,5.502727627754211426e-02,6.639999389648437500e+01,8.666666412353515625e+01,0.000000000000000000e+00
4.570000000000000000e+05,5.168080702424049377e-02,6.800000000000000000e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.580000000000000000e+05,1.775125274434685707e-03,6.629999542236328125e+01,8.725000000000000000e+01,0.000000000000000000e+00
4.590000000000000000e+05,2.610872499644756317e-03,6.719999694824218750e+01,8.691666412353515625e+01,0.000000000000000000e+00
4.600000000000000000e+05,3.028216269740369171e-06,6.629999542236328125e+01,8.491667175292968750e+01,0.000000000000000000e+00
4.610000000000000000e+05,1.415024604648351669e-02,6.300000000000000000e+01,8.333332824707031250e+01,0.000000000000000000e+00
4.620000000000000000e+05,2.814960680552758276e-05,6.559999847412109375e+01,8.491667175292968750e+01,0.000000000000000000e+00
4.630000000000000000e+05,2.890111136366613209e-05,6.629999542236328125e+01,8.591667175292968750e+01,0.000000000000000000e+00
4.640000000000000000e+05,1.530972868204116821e-02,6.719999694824218750e+01,8.491667175292968750e+01,0.000000000000000000e+00
4.650000000000000000e+05,7.450119028362678364e-06,6.569999694824218750e+01,8.208333587646484375e+01,0.000000000000000000e+00
4.660000000000000000e+05,4.987077116966247559e-01,6.810000610351562500e+01,8.483333587646484375e+01,0.000000000000000000e+00
4.670000000000000000e+05,1.817771990317851305e-04,6.780000305175781250e+01,8.825000000000000000e+01,0.000000000000000000e+00
4.680000000000000000e+05,4.473059561860281974e-06,6.619999694824218750e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.690000000000000000e+05,9.932419925462454557e-05,6.669999694824218750e+01,8.366667175292968750e+01,0.000000000000000000e+00
4.700000000000000000e+05,2.170919254422187805e-02,6.830000305175781250e+01,8.641666412353515625e+01,0.000000000000000000e+00
4.710000000000000000e+05,3.420391585677862167e-03,6.559999847412109375e+01,8.750000000000000000e+01,0.000000000000000000e+00
4.720000000000000000e+05,5.513208452612161636e-05,6.769998931884765625e+01,8.566667175292968750e+01,0.000000000000000000e+00
4.730000000000000000e+05,1.194321783259510994e-03,6.369999694824218750e+01,8.583333587646484375e+01,0.000000000000000000e+00
4.740000000000000000e+05,3.462649881839752197e-02,6.680000305175781250e+01,8.333332824707031250e+01,0.000000000000000000e+00
4.750000000000000000e+05,1.751321181654930115e-02,6.600000000000000000e+01,8.475000000000000000e+01,0.000000000000000000e+00
4.760000000000000000e+05,2.389937080442905426e-02,6.620000457763671875e+01,8.383333587646484375e+01,0.000000000000000000e+00
4.770000000000000000e+05,8.416709303855895996e-02,6.600000000000000000e+01,8.599999237060546875e+01,0.000000000000000000e+00
4.780000000000000000e+05,4.992789472453296185e-04,6.699999237060546875e+01,8.708333587646484375e+01,0.000000000000000000e+00
4.790000000000000000e+05,3.045036457479000092e-02,6.950000000000000000e+01,8.741667175292968750e+01,0.000000000000000000e+00
4.800000000000000000e+05,7.464962545782327652e-04,6.650000000000000000e+01,8.608333587646484375e+01,0.000000000000000000e+00
4.810000000000000000e+05,1.576392794959247112e-03,6.680000305175781250e+01,8.383333587646484375e+01,0.000000000000000000e+00
4.820000000000000000e+05,9.963306365534663200e-04,6.669999694824218750e+01,8.500000000000000000e+01,0.000000000000000000e+00
4.830000000000000000e+05,2.079046703875064850e-02,6.400000000000000000e+01,8.258332824707031250e+01,0.000000000000000000e+00
4.840000000000000000e+05,2.605958580970764160e-01,6.039999771118164062e+01,8.325000000000000000e+01,0.000000000000000000e+00
4.850000000000000000e+05,1.945922970771789551e-01,6.480000305175781250e+01,8.716666412353515625e+01,0.000000000000000000e+00
4.860000000000000000e+05,8.050852920860052109e-05,6.459999847412109375e+01,8.475000000000000000e+01,0.000000000000000000e+00
4.870000000000000000e+05,2.756223678588867188e-01,6.769998931884765625e+01,8.608333587646484375e+01,0.000000000000000000e+00
4.880000000000000000e+05,2.147961594164371490e-02,6.550000000000000000e+01,8.591667175292968750e+01,0.000000000000000000e+00
4.890000000000000000e+05,1.994172111153602600e-02,6.629999542236328125e+01,8.833333587646484375e+01,0.000000000000000000e+00
4.900000000000000000e+05,1.191091910004615784e-02,6.610000610351562500e+01,8.516667175292968750e+01,0.000000000000000000e+00
4.910000000000000000e+05,5.204811096191406250e-01,6.760000610351562500e+01,8.758333587646484375e+01,0.000000000000000000e+00
4.920000000000000000e+05,3.069680370390415192e-02,6.569999694824218750e+01,8.599999237060546875e+01,0.000000000000000000e+00
4.930000000000000000e+05,3.756550626121679670e-11,6.680000305175781250e+01,8.475000000000000000e+01,0.000000000000000000e+00
4.940000000000000000e+05,1.217719000123906881e-05,6.629999542236328125e+01,8.633333587646484375e+01,0.000000000000000000e+00
4.950000000000000000e+05,1.295769743592245504e-05,6.850000000000000000e+01,8.541667175292968750e+01,0.000000000000000000e+00
4.960000000000000000e+05,1.057764701545238495e-02,6.800000000000000000e+01,8.325000000000000000e+01,0.000000000000000000e+00
4.970000000000000000e+05,2.399486489593982697e-03,6.790000152587890625e+01,8.500000000000000000e+01,0.000000000000000000e+00
4.980000000000000000e+05,6.640331819653511047e-03,6.319999694824218750e+01,8.683333587646484375e+01,0.000000000000000000e+00
4.990000000000000000e+05,2.758827060461044312e-02,6.919999694824218750e+01,8.583333587646484375e+01,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o2_e1_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.505055236816406250e+01,1.000000014901161194e-01,1.000000000000000000e+00,8.799999952316284180e-01
2.000000000000000000e+03,4.632765799760818481e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.519999980926513672e+00
3.000000000000000000e+03,1.573287695646286011e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.570000171661376953e+00
4.000000000000000000e+03,1.474577467888593674e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.829999923706054688e+00
5.000000000000000000e+03,9.701250120997428894e-03,7.000000476837158203e-01,2.916666746139526367e+00,5.890000343322753906e+00
6.000000000000000000e+03,6.888636946678161621e-02,1.899999976158142090e+00,1.133333396911621094e+01,1.178000068664550781e+01
7.000000000000000000e+03,9.978782385587692261e-02,4.600000381469726562e+00,2.366666793823242188e+01,2.313000106811523438e+01
8.000000000000000000e+03,1.782499551773071289e-01,5.599999904632568359e+00,2.725000000000000000e+01,4.100000381469726562e+01
9.000000000000000000e+03,2.384682372212409973e-02,9.399999618530273438e+00,3.816666412353515625e+01,7.226000213623046875e+01
1.000000000000000000e+04,1.156603470444679260e-01,1.059999942779541016e+01,4.408333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.703690588474273682e-01,1.590000057220458984e+01,5.299999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.366588324308395386e-01,1.740000152587890625e+01,5.658333206176757812e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.795204758644104004e-02,2.070000076293945312e+01,5.683333206176757812e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.027163073420524597e-02,2.220000076293945312e+01,6.433332824707031250e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.245555579662322998e-01,2.270000076293945312e+01,5.991666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,5.368089675903320312e-02,2.489999961853027344e+01,5.958333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.944084167480468750e-02,2.529999923706054688e+01,5.725000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.922852396965026855e-01,2.649999809265136719e+01,5.949999618530273438e+01,1.000000000000000000e+02
1.900000000000000000e+04,8.609063178300857544e-02,2.630000114440917969e+01,6.108333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.447402238845825195e-01,2.820000076293945312e+01,6.375000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,6.059287581592798233e-03,2.740000152587890625e+01,6.541667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,9.061980247497558594e-02,2.680000114440917969e+01,6.133332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+04,9.477761387825012207e-02,2.969999885559082031e+01,6.775000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.966888010501861572e-01,2.850000000000000000e+01,6.550000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,2.120076864957809448e-01,2.770000076293945312e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,9.968145750463008881e-04,3.059999656677246094e+01,6.925000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.038601994514465332e-01,2.959999656677246094e+01,6.933333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+04,9.229217469692230225e-02,3.259999847412109375e+01,6.983333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.344092935323715210e-01,3.159999847412109375e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.452064327895641327e-02,3.319999694824218750e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.962941586971282959e-02,3.100000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.188426166772842407e-01,3.440000152587890625e+01,7.125000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.623807549476623535e-01,3.260000228881835938e+01,7.275000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.410450190305709839e-01,3.419999313354492188e+01,6.716667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.134384065866470337e-01,3.279999923706054688e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.176508367061614990e-01,3.600000000000000000e+01,7.391666412353515625e+01,1.000000000000000000e+02
3.700000000000000000e+04,4.250930505804717541e-04,3.550000000000000000e+01,7.041667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,8.373828977346420288e-02,3.630000305175781250e+01,6.941667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.371412236243486404e-03,3.160000228881835938e+01,6.683333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.909054070711135864e-01,3.349999618530273438e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,7.156606018543243408e-02,3.750000000000000000e+01,7.116667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.062477499246597290e-02,3.500000000000000000e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.300000000000000000e+04,6.551758851855993271e-03,3.700000000000000000e+01,7.175000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.069012880325317383e-01,3.520000076293945312e+01,7.208333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.083524346351623535e-02,3.759999847412109375e+01,7.000000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,9.840766340494155884e-02,3.830000305175781250e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.066061258316040039e-01,4.140000152587890625e+01,7.100000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.174301594495773315e-01,3.609999847412109375e+01,7.066667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.182599738240242004e-01,3.609999847412109375e+01,7.241667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.060486912727355957e-01,3.710000228881835938e+01,7.491667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.801342844963073730e-01,3.750000000000000000e+01,7.608333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,5.732953548431396484e-02,4.030000305175781250e+01,7.508333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.325952708721160889e-01,3.880000305175781250e+01,7.200000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,6.515938043594360352e-02,3.939999771118164062e+01,7.225000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.600691117346286774e-02,3.959999847412109375e+01,7.641667175292968750e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.077825739979743958e-02,3.879999923706054688e+01,7.450000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.201425641775131226e-01,4.140000152587890625e+01,7.691667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,7.651438564062118530e-02,4.130000305175781250e+01,7.866667175292968750e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.693157851696014404e-01,4.150000000000000000e+01,7.616667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,5.756215751171112061e-02,4.009999465942382812e+01,7.191667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.170735433697700500e-01,3.880000305175781250e+01,7.700000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.189914882183074951e-02,3.909999847412109375e+01,7.683332824707031250e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.752015948295593262e-02,4.229999923706054688e+01,7.900000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.163816358894109726e-02,4.090000152587890625e+01,7.825000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.752251923084259033e-02,4.020000076293945312e+01,7.816667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,4.413504153490066528e-02,4.209999847412109375e+01,7.783333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,4.588549584150314331e-02,4.129999923706054688e+01,8.100000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.462048888206481934e-01,3.950000000000000000e+01,7.866667175292968750e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.641978561878204346e-01,3.890000152587890625e+01,7.999999237060546875e+01,1.000000000000000000e+02
7.000000000000000000e+04,8.158984780311584473e-02,4.050000000000000000e+01,8.166667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.347508430480957031e-01,4.299999618530273438e+01,8.191667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,2.880102992057800293e-01,4.200000000000000000e+01,8.458333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,2.472543856129050255e-04,4.300000381469726562e+01,8.325000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,4.942527413368225098e-02,4.140000152587890625e+01,7.966667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,8.499363064765930176e-02,4.259999847412109375e+01,8.041666412353515625e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.783358842134475708e-02,4.259999847412109375e+01,8.366667175292968750e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.171195805072784424e-01,4.180000305175781250e+01,8.533333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.300469040870666504e-03,4.239999771118164062e+01,8.416667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.749131679534912109e-01,4.379999923706054688e+01,8.358332824707031250e+01,1.000000000000000000e+02
8.000000000000000000e+04,8.960677683353424072e-02,4.239999771118164062e+01,8.633333587646484375e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.223538637161254883e-01,4.200000000000000000e+01,7.816667175292968750e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.739530707709491253e-04,4.380000305175781250e+01,8.291667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,9.706099331378936768e-02,4.330000305175781250e+01,8.183333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.688135266304016113e-01,4.080000305175781250e+01,8.516667175292968750e+01,1.000000000000000000e+02
8.500000000000000000e+04,4.018830507993698120e-02,4.219999694824218750e+01,8.441667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.813036203384399414e-02,4.470000457763671875e+01,8.250000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.508923321962356567e-02,4.550000000000000000e+01,8.275000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.966606974601745605e-01,4.359999847412109375e+01,8.358332824707031250e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.289969027042388916e-01,4.420000076293945312e+01,7.991667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,9.113218635320663452e-02,4.430000305175781250e+01,8.475000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.231511592864990234e-02,4.299999618530273438e+01,8.375000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,5.605753883719444275e-02,4.680000305175781250e+01,8.608333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,5.154863372445106506e-02,4.390000152587890625e+01,8.350000000000000000e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.232508569955825806e-01,4.659999465942382812e+01,8.333332824707031250e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.771469578146934509e-02,4.710000228881835938e+01,8.574999237060546875e+01,1.000000000000000000e+02
9.600000000000000000e+04,5.257906019687652588e-02,4.440000152587890625e+01,8.483333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,7.812940329313278198e-02,4.660000228881835938e+01,8.558333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.099140018224716187e-02,4.480000305175781250e+01,8.366667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.053022146224975586e-01,4.429999923706054688e+01,8.283332824707031250e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.361434161663055420e-01,4.550000000000000000e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,6.438530981540679932e-02,4.659999465942382812e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.020000000000000000e+05,7.319052517414093018e-02,4.480000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.308568716049194336e-01,4.419999694824218750e+01,8.358332824707031250e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.157250553369522095e-01,4.420000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.048800349235534668e-01,4.659999465942382812e+01,8.366667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,4.564211121760308743e-05,4.629999542236328125e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,8.460971713066101074e-02,4.480000305175781250e+01,8.166667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,8.222331851720809937e-02,4.490000152587890625e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,4.032530635595321655e-02,4.599999618530273438e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.479091495275497437e-01,4.579999923706054688e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.110000000000000000e+05,5.439110100269317627e-02,4.589999771118164062e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.020777926896698773e-05,4.829999923706054688e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.168128430843353271e-02,4.820000076293945312e+01,8.241667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.097336109727621078e-03,4.550000000000000000e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.311740015808027238e-05,4.609999847412109375e+01,8.599999237060546875e+01,1.000000000000000000e+02
1.160000000000000000e+05,7.883451879024505615e-02,4.710000228881835938e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.468081951141357422e-01,5.069999694824218750e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,9.774354100227355957e-02,4.930000305175781250e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.004629850387573242e-01,4.949999618530273438e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.200000000000000000e+05,7.618710515089333057e-04,4.319999694824218750e+01,7.958333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,7.844412326812744141e-02,4.949999618530273438e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.220000000000000000e+05,5.155238136649131775e-02,4.610000228881835938e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.207473576068878174e-01,4.859999847412109375e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.054721176624298096e-01,4.780000305175781250e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.716028004884719849e-01,4.879999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.012489572167396545e-01,4.889999771118164062e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,3.307724938395040226e-08,4.850000000000000000e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,9.481857705395668745e-05,4.610000228881835938e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.967696100473403931e-01,4.899999618530273438e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.963385850307531655e-05,5.179999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.785969153046607971e-02,4.809999847412109375e+01,8.475000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,8.565647294744849205e-04,5.109999847412109375e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.022509276866912842e-02,4.769999694824218750e+01,8.875000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.799612678587436676e-02,5.030000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.736676402686043730e-08,4.619999694824218750e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.125072464346885681e-01,4.919999694824218750e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.026464402675628662e-01,5.259999465942382812e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,3.508000401780009270e-03,4.800000000000000000e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.204959005117416382e-01,5.020000457763671875e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.934915781021118164e-01,4.879999923706054688e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.848097056150436401e-02,5.000000000000000000e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,7.586258649826049805e-02,4.820000076293945312e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.648065358400344849e-02,4.840000152587890625e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.756581813097000122e-01,4.980000305175781250e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,4.374916851520538330e-02,5.080000305175781250e+01,9.058333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,5.124807357788085938e-02,4.780000305175781250e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.274956110864877701e-02,5.109999847412109375e+01,8.891667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.045529171824455261e-02,4.850000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,2.963060699403285980e-02,4.840000152587890625e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,7.901558279991149902e-02,4.690000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.570689618587493896e-01,5.389999771118164062e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,8.409552276134490967e-02,4.740000152587890625e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.108467355370521545e-01,5.189999771118164062e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,5.269049853086471558e-02,5.310000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.573186740279197693e-02,4.929999542236328125e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.112286448478698730e-01,5.000000000000000000e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.447270475793629885e-05,4.899999618530273438e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.895367145538330078e-02,5.090000152587890625e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.233048692345619202e-02,5.210000228881835938e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,6.938630249351263046e-03,4.919999694824218750e+01,9.141667175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,6.907169520854949951e-02,4.949999618530273438e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.908858895301818848e-01,5.090000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.536009013652801514e-01,5.090000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.085677146911621094e+00,5.109999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.397666693492283230e-07,4.800000000000000000e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.724491417407989502e-01,5.370000076293945312e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,9.260093793272972107e-04,4.810000228881835938e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,3.112777881324291229e-02,4.919999694824218750e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.520288527011871338e-02,5.090000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,6.813444197177886963e-02,5.090000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.658772677183151245e-02,5.110000228881835938e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.835111320018768311e-02,4.889999771118164062e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,6.725417822599411011e-02,5.650000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.466088831424713135e-01,4.879999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.750000000000000000e+05,5.807797610759735107e-02,5.259999465942382812e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.518519923090934753e-02,5.069999694824218750e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.359963655471801758e-01,5.120000076293945312e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.420868653804063797e-02,5.220000076293945312e+01,9.224999237060546875e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.067072689533233643e-02,5.189999771118164062e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.992677897214889526e-01,5.120000076293945312e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,7.534539699554443359e-02,5.050000000000000000e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,8.754914233577437699e-06,5.120000076293945312e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.149142026901245117e-02,5.299999618530273438e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,9.701684117317199707e-02,5.009999847412109375e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,7.108531892299652100e-02,5.040000152587890625e+01,8.891667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.550863474607467651e-02,5.090000152587890625e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.870000000000000000e+05,4.413141310214996338e-02,5.120000076293945312e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,9.759902954101562500e-02,5.030000305175781250e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.654847204685211182e-01,5.430000305175781250e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,7.190932333469390869e-02,5.519999694824218750e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.544037610292434692e-01,5.470000076293945312e+01,9.358333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.245108842849731445e-01,5.309999465942382812e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.057160347700119019e-01,5.140000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.535626351833343506e-01,5.100000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.950000000000000000e+05,7.998374104499816895e-02,5.279999923706054688e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.858033567667007446e-02,5.299999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,4.407610893249511719e-01,5.440000152587890625e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.924709081649780273e-01,5.320000076293945312e+01,9.058333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.826731652021408081e-02,5.530000305175781250e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.114852577447891235e-01,5.589999389648437500e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.404451370239257812e-01,5.349999618530273438e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.702583358564879745e-05,5.320000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.761849597096443176e-02,5.209999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.927555538713932037e-02,5.289999771118164062e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.050000000000000000e+05,4.012489318847656250e-01,5.440000152587890625e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.020142227411270142e-01,5.279999923706054688e+01,8.691666412353515625e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.248048692941665649e-01,5.509999847412109375e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.132175490260124207e-02,5.030000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.955568976700305939e-02,5.559999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.718508243560791016e-01,5.210000228881835938e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.110000000000000000e+05,3.955582976341247559e-01,5.459999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.132225152105093002e-03,5.540000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.130000000000000000e+05,8.474752306938171387e-02,5.559999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.293883323669433594e-01,5.329999923706054688e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.444128751754760742e-01,5.000000000000000000e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.160000000000000000e+05,3.774486854672431946e-02,5.259999465942382812e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.134685501456260681e-01,5.349999618530273438e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.118376258091302589e-05,5.380000305175781250e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.633544683456420898e-01,5.490000152587890625e+01,9.358332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.013629466295242310e-02,5.440000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.969905316829681396e-02,5.229999923706054688e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.487024128437042236e-01,5.349999618530273438e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.342960149049758911e-01,5.410000228881835938e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,5.539315938949584961e-01,5.579999542236328125e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.585002988576889038e-01,5.440000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.513267457485198975e-01,5.179999923706054688e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.615555229363963008e-04,5.349999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.415101885795593262e-01,5.260000228881835938e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.290000000000000000e+05,6.422279775142669678e-02,5.619999694824218750e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.742850571870803833e-02,5.440000152587890625e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.523187547922134399e-02,5.360000228881835938e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,3.273393667768687010e-05,5.580000305175781250e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,9.715729393064975739e-03,5.200000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,5.285468068905174732e-04,5.550000000000000000e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,9.690861217677593231e-03,5.550000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.042129248380661011e-01,5.279999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.410536020994186401e-01,5.339999771118164062e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,5.350348353385925293e-01,5.339999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,3.824758323389687575e-07,5.540000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,4.264890030026435852e-02,5.519999694824218750e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.319733262062072754e-01,5.569999694824218750e+01,9.625000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.501142352819442749e-02,5.289999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,6.234610825777053833e-02,5.569999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,5.712861457141116261e-05,5.469999313354492188e+01,8.808333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.152396351099014282e-01,5.730000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.926775294123217463e-04,5.259999465942382812e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.660923361778259277e-01,5.879999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.417854602754232474e-06,5.170000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.336417198181152344e-01,5.530000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+05,5.346746742725372314e-02,5.779999923706054688e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,9.216693043708801270e-02,5.579999542236328125e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.547684013843536377e-01,5.730000305175781250e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.228640042245388031e-02,6.069999313354492188e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.990437150001525879e-01,6.009999465942382812e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.157512981444597244e-02,5.849999618530273438e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.679449379444122314e-01,5.239999771118164062e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.157868072390556335e-02,5.730000305175781250e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.103118002414703369e-01,5.069999694824218750e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,3.666335344314575195e-02,5.680000305175781250e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.219294128939509392e-03,5.889999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,8.884947746992111206e-02,5.810000228881835938e+01,9.058333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,2.294992804527282715e-01,5.519999694824218750e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.080006897449493408e-02,5.800000000000000000e+01,9.508332824707031250e+01,1.000000000000000000e+02
2.640000000000000000e+05,8.099691569805145264e-02,5.370000076293945312e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,2.117724269628524780e-01,5.440000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.966908201575279236e-02,5.600000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,8.374391496181488037e-02,5.370000076293945312e+01,9.033332824707031250e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.627257347106933594e-01,5.080000305175781250e+01,9.183332061767578125e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.077612712979316711e-01,5.559999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.032689929008483887e-01,5.670000457763671875e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.283346839249134064e-04,5.790000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.062951982021331787e-01,5.720000457763671875e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.156637743115425110e-01,5.629999542236328125e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.740000000000000000e+05,7.674403954297304153e-03,5.970000076293945312e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.585263609886169434e-01,5.519999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.209918173117330298e-05,5.920000076293945312e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.024391666054725647e-02,5.909999465942382812e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.780000000000000000e+05,4.575902596116065979e-02,5.779999923706054688e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.876190602779388428e-01,5.920000076293945312e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,5.598343908786773682e-02,5.829999923706054688e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,8.278922736644744873e-02,5.680000305175781250e+01,9.525000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,6.842352449893951416e-02,5.339999771118164062e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.584478050470352173e-02,5.879999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.310557961463928223e-01,5.829999923706054688e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.793908774852752686e-01,5.609999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.027213811874389648e-01,5.380000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.221751496195793152e-01,5.789999389648437500e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.880000000000000000e+05,6.134517118334770203e-02,5.690000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.853973022662103176e-03,5.700000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,7.606290280818939209e-03,5.359999465942382812e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,7.872243225574493408e-02,5.679999542236328125e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,8.480170343716508796e-09,5.989999771118164062e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.267911940813064575e-01,5.530000305175781250e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,3.541397063600015827e-06,5.800000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.187110334634780884e-01,5.760000228881835938e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.022277120500802994e-02,6.080000305175781250e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.970000000000000000e+05,3.633749485015869141e-01,5.580000305175781250e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.334776729345321655e-01,5.730000305175781250e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,8.087637252174317837e-05,5.800000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,2.249680983368307352e-05,5.679999542236328125e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,9.060533717274665833e-03,5.829999923706054688e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.625496104359626770e-02,5.509999847412109375e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.140572130680084229e-01,6.090000152587890625e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.934298157691955566e-01,5.889999771118164062e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.050000000000000000e+05,2.508505225762291957e-08,5.589999389648437500e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.309680730104446411e-01,5.289999771118164062e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.968224942684173584e-01,5.909999465942382812e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,5.810379050672054291e-03,5.869999694824218750e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.090000000000000000e+05,6.955326534807682037e-03,5.580000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,8.954641222953796387e-02,5.440000152587890625e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.201577782630920410e-01,5.399999618530273438e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.120000000000000000e+05,3.506557941436767578e-01,5.339999771118164062e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,4.418789967894554138e-02,5.790000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.071328073740005493e-01,5.790000152587890625e+01,8.808333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,5.578846931457519531e-01,5.770000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.425426304340362549e-01,5.700000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.720529621551669663e-11,5.909999465942382812e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,8.204798400402069092e-02,5.859999847412109375e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.597031578421592712e-02,5.879999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.852576062083244324e-02,5.900000381469726562e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.902329027652740479e-01,5.849999618530273438e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.954055158421397209e-03,5.329999923706054688e+01,8.891667175292968750e+01,1.000000000000000000e+02
3.230000000000000000e+05,4.896054416894912720e-02,5.659999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,8.291342854499816895e-02,5.920000076293945312e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.823578426614403725e-03,5.809999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,5.575759336352348328e-02,5.750000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.359595335088670254e-03,5.690000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.103833392262458801e-01,5.839999771118164062e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.220501121133565903e-02,5.979999923706054688e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.072043269872665405e-01,5.490000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.448264718055725098e-01,5.810000228881835938e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.123128607869148254e-01,5.760000228881835938e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.330000000000000000e+05,4.294551163911819458e-02,6.039999771118164062e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,6.523126363754272461e-02,5.790000152587890625e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.274478720210026950e-05,5.879999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.244029747089371085e-05,5.899999618530273438e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.147704571485519409e-01,5.899999618530273438e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.319610476493835449e-01,6.029999160766601562e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.115364700555801392e-02,5.889999771118164062e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+05,7.985635846853256226e-02,5.700000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.572379842400550842e-03,6.000000381469726562e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.409887015819549561e-01,5.509999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.983969377761241049e-05,5.879999923706054688e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.424266131129115820e-05,6.620000457763671875e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.527796089649200439e-01,5.700000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,3.000677004456520081e-02,6.200000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.470000000000000000e+05,8.456359617412090302e-03,5.769999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,3.756618004442729977e-18,5.899999618530273438e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,5.645080236718058586e-04,5.859999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.208601474761962891e-01,5.490000152587890625e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.240514293313026428e-01,5.740000152587890625e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.174763008952140808e-03,5.759999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.605884730815887451e-01,5.550000000000000000e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.360032737255096436e-01,5.989999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.550000000000000000e+05,4.422966241836547852e-01,5.849999618530273438e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.205987066030502319e-02,5.570000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.824191808700561523e-01,5.879999923706054688e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,7.479164749383926392e-02,5.929999923706054688e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.587375044822692871e-02,6.100000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,9.239371865987777710e-02,5.690000152587890625e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,4.149718593651329640e-15,6.109999847412109375e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,5.725319351768121123e-05,5.809999847412109375e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.147147976610085607e-08,5.630000305175781250e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,2.965872585773468018e-01,5.929999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.716391161084175110e-02,6.159999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,7.416210223709640559e-08,5.929999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.606998694114736281e-06,5.740000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.202279143035411835e-02,5.670000457763671875e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.556163311004638672e-01,5.669999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,2.514389529824256897e-02,5.870000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.087349141016602516e-03,6.039999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.039025187492370605e-01,5.600000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,8.596968650817871094e-02,5.800000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,7.552969455718994141e-02,5.680000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,3.968478739261627197e-02,5.650000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.289331763982772827e-01,6.269999694824218750e+01,9.558332824707031250e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.951312720775604248e-01,5.750000381469726562e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.303086385130882263e-03,5.550000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.301629424095153809e-01,5.550000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,6.300768256187438965e-02,6.190000152587890625e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.399629190564155579e-02,5.719999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,4.841993376612663269e-02,5.769999694824218750e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.771855726838111877e-02,5.989999771118164062e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.103141307830810547e-01,6.020000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.012286633253097534e-01,5.810000228881835938e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,2.213919349014759064e-02,6.019999313354492188e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,6.969381123781204224e-03,5.700000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,7.964660227298736572e-02,5.809999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,5.286830477416515350e-03,6.269999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.176254611185868271e-06,6.129999923706054688e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,5.873642861843109131e-03,5.860000228881835938e+01,8.991666412353515625e+01,1.000000000000000000e+02
3.920000000000000000e+05,6.715065985918045044e-02,5.439999771118164062e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,8.377289772033691406e-02,5.820000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.208312213420867920e-01,6.320000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.052969582815421745e-05,5.889999771118164062e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,2.261669039726257324e-01,5.770000076293945312e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.229654975235462189e-02,6.109999465942382812e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,5.826804786920547485e-03,5.800000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.936368048191070557e-01,5.999999618530273438e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.633349202573299408e-03,5.979999923706054688e+01,9.016667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.190951943397521973e-01,5.719999694824218750e+01,8.183333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.379769980907440186e-01,5.779999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,5.487662553787231445e-01,5.790000152587890625e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.952186375856399536e-01,5.779999923706054688e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.958175122737884521e-02,5.859999847412109375e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,8.631296623207163066e-06,6.100000000000000000e+01,9.208332824707031250e+01,1.000000000000000000e+02
4.070000000000000000e+05,5.936452001333236694e-02,5.959999465942382812e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,6.216298788785934448e-05,5.629999542236328125e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.119309792760759592e-04,5.889999771118164062e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,5.621427893638610840e-01,6.070000076293945312e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,2.850243449211120605e-02,6.359999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.890430971980094910e-02,6.229999542236328125e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.130000000000000000e+05,3.206807374954223633e-02,5.530000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.499837055802345276e-02,5.949999618530273438e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,1.632866635918617249e-02,6.039999771118164062e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,5.495665073394775391e-01,6.090000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,5.303337233746692123e-15,5.820000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.016729002003557980e-04,6.039999771118164062e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.947900533676147461e-01,6.059999465942382812e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,9.991571459977421910e-06,6.069999313354492188e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.545826315879821777e-01,6.230000305175781250e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,4.441389137355145067e-06,5.859999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,8.269066165667027235e-05,5.889999771118164062e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.763178110122680664e-02,6.180000305175781250e+01,8.941667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.070341113518225029e-05,6.090000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.034099161624908447e-01,6.059999465942382812e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.498873114585876465e-02,6.020000457763671875e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,8.198074698448181152e-01,5.979999923706054688e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.147679217159748077e-02,6.109999465942382812e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,4.177258908748626709e-02,6.039999771118164062e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.625581949949264526e-02,5.650000000000000000e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.165443504509312334e-07,5.929999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.298284562129992992e-05,5.919999313354492188e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.271978616714477539e-01,6.280000305175781250e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.118662051879937280e-09,6.129999923706054688e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,9.111464294164761668e-08,5.899999618530273438e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.370000000000000000e+05,6.917520612478256226e-02,6.240000152587890625e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,4.338496923446655273e-02,6.020000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.390000000000000000e+05,4.471912689041346312e-05,5.829999923706054688e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,6.616284251213073730e-01,6.130000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.825599670410156250e-01,5.860000228881835938e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.420000000000000000e+05,2.128789424896240234e-01,6.309999847412109375e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.430000000000000000e+05,4.822204262018203735e-02,6.020000457763671875e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.490533649921417236e-01,5.729999542236328125e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,6.399781256914138794e-02,5.889999771118164062e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,8.422875404357910156e-02,6.030000305175781250e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.470000000000000000e+05,6.329205632209777832e-02,5.939999771118164062e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.549209982156753540e-02,6.080000305175781250e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,9.754581004381179810e-02,6.239999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+05,4.899058341979980469e-01,5.959999465942382812e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,6.834445893764495850e-02,6.020000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,3.154762680424028076e-06,5.859999847412109375e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.980368047952651978e-01,5.999999618530273438e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.540000000000000000e+05,3.454107791185379028e-04,6.070000457763671875e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.902754977345466614e-02,5.820000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.208495199680328369e-01,5.490000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.649476289749145508e-01,5.899999618530273438e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.580000000000000000e+05,4.127491265535354614e-03,6.219999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.590000000000000000e+05,6.232933606952428818e-03,6.070000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.791922113625332713e-05,6.130000305175781250e+01,9.233332824707031250e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.778913438320159912e-01,5.800000000000000000e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,7.224023574963212013e-04,5.810000228881835938e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,8.396970088142552413e-07,6.090000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,7.078870199620723724e-03,5.889999771118164062e+01,9.025000000000000000e+01,1.000000000000000000e+02
4.650000000000000000e+05,5.406142008723691106e-05,5.579999542236328125e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,8.743952512741088867e-01,5.999999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,6.278865039348602295e-02,6.209999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.680000000000000000e+05,7.494397635809946223e-08,5.669999694824218750e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.750453561544418335e-02,6.079999923706054688e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.019668325781822205e-02,6.140000152587890625e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.345388531684875488e-01,6.030000305175781250e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.857535797171294689e-03,5.929999923706054688e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.498732343316078186e-02,5.530000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.355134788900613785e-02,6.030000305175781250e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.801745295524597168e-01,6.100000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.750905513763427734e-01,6.109999465942382812e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,8.392354846000671387e-02,5.770000076293945312e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.578821614384651184e-02,6.180000305175781250e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.600355446338653564e-02,6.020000076293945312e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.543584512546658516e-04,5.849999618530273438e+01,9.025000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.116032898426055908e-02,6.009999465942382812e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,4.997330531477928162e-02,5.829999923706054688e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.424802482128143311e-01,5.970000076293945312e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,5.011817440390586853e-02,5.579999542236328125e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.397978216409683228e-01,6.190000152587890625e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.860000000000000000e+05,5.231361370533704758e-03,6.030000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.726794481277465820e-01,6.250000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,9.212306141853332520e-02,6.340000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,8.277495950460433960e-02,5.669999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.941976370289921761e-03,6.049999618530273438e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.026150107383728027e-01,6.250000000000000000e+01,9.516665649414062500e+01,1.000000000000000000e+02
4.920000000000000000e+05,6.804364174604415894e-02,5.550000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.930000000000000000e+05,4.120615813008043915e-07,6.090000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.357076689600944519e-05,5.620000457763671875e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.950000000000000000e+05,5.771872383775189519e-05,6.140000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.960000000000000000e+05,4.286640509963035583e-02,6.300000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.247060112655162811e-02,6.130000305175781250e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,6.019952241331338882e-03,5.790000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,9.190866351127624512e-02,6.320000457763671875e+01,9.400000000000000000e+01,1.000000000000000000e+02


==> data/replay_and_exploratory_policy/o3_e0_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.921546554565429688e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,2.075464278459548950e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+03,6.512880190712166950e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+03,1.285385426569307654e-12,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e+03,1.170698873129497053e-13,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+03,6.066073207980360316e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
7.000000000000000000e+03,5.101016446358166887e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+03,7.084193839519484849e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+03,6.551128279752196633e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+04,3.053735378715644044e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.100000000000000000e+04,8.762910004996807712e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.200000000000000000e+04,1.104206719007398696e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+04,4.381034397700532892e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.400000000000000000e+04,1.749002757401620090e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+04,1.530086414557388363e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+04,7.013943670011919557e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+04,5.881515994311846754e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+04,2.169837101201289517e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.900000000000000000e+04,8.823429714984739420e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000000e+04,1.737632356524267813e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.100000000000000000e+04,8.414242656544967860e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.200000000000000000e+04,1.299545391545038620e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+04,4.917769953738902744e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.400000000000000000e+04,9.332100793079528556e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+04,6.970552607343805107e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.600000000000000000e+04,4.767802876306647276e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+04,8.225693122486160604e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.800000000000000000e+04,1.386013246482012493e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+04,3.210444605473983248e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+04,1.656052749901722188e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000000000e+04,1.385175848534533211e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+04,1.189804946393250261e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000000e+04,4.622169854707255249e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000000000e+04,2.146480802955462626e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+04,2.504518029869829548e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.600000000000000000e+04,3.094944463335807736e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.700000000000000000e+04,3.060134691456326602e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+04,2.154933980010823730e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.900000000000000000e+04,2.222468781144840137e-37,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+04,1.140646992252652915e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000000e+04,2.796887968757122769e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.200000000000000000e+04,1.038073075815390458e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+04,1.306441697558800188e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000000e+04,1.207278044955024401e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.500000000000000000e+04,3.757075518039533057e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.600000000000000000e+04,3.766379433811292698e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+04,3.961420098982264878e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.800000000000000000e+04,9.133678242987525175e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+04,2.155869739659302918e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+04,8.056520790584775554e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.100000000000000000e+04,6.524009543045546783e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.200000000000000000e+04,9.106348645535026370e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.300000000000000000e+04,1.033075727010377895e-16,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.400000000000000000e+04,1.687836893623831359e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+04,1.119399567817472817e-15,2.000000029802322388e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.600000000000000000e+04,3.360431826408515608e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.700000000000000000e+04,2.897627502998208031e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.800000000000000000e+04,2.730465233220216639e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+04,1.524877733679013813e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.000000000000000000e+04,2.050568297722542808e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.100000000000000000e+04,1.980891896876996097e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000000000e+04,5.376131681985090122e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000000000e+04,5.095720564528716939e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000000000e+04,7.124003954804591140e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+04,2.186723338279514435e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000000000e+04,4.018984722775463146e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000000000e+04,1.237854796150381770e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.800000000000000000e+04,6.168575142498973918e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000000000e+04,2.000183601646304821e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+04,1.924764635055729173e-15,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
7.100000000000000000e+04,3.385305875346924197e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
7.200000000000000000e+04,1.782910756829630614e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+04,3.368687793964020055e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+04,2.108618509622534206e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+04,2.303126629297699846e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000000000e+04,3.165381711526225623e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+04,2.612818815472817136e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000000000e+04,1.012080457950332278e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+04,1.562500000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+04,1.398994767552513493e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.100000000000000000e+04,3.076650932300917776e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.200000000000000000e+04,3.901748497276383789e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.300000000000000000e+04,7.882620956046527440e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.400000000000000000e+04,3.806101499649300630e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000000e+04,1.629150634116514382e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.600000000000000000e+04,1.737037199411791419e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
8.700000000000000000e+04,1.742561812991579983e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.800000000000000000e+04,1.079015617695898942e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.900000000000000000e+04,3.803570956459334518e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.000000000000000000e+04,1.442537766755541684e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.100000000000000000e+04,6.605358799058086601e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
9.200000000000000000e+04,3.341680078673301899e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.300000000000000000e+04,8.863809628464924036e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.400000000000000000e+04,1.761636715667505468e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.500000000000000000e+04,5.067329940003567482e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.600000000000000000e+04,2.073619664107358151e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.700000000000000000e+04,8.488230455092038960e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.800000000000000000e+04,8.064477182402981704e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.900000000000000000e+04,9.617879783315778854e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.000000000000000000e+05,3.152015531618552763e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010000000000000000e+05,1.063404125498622343e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.020000000000000000e+05,2.383688956133474079e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.030000000000000000e+05,2.663255604075311263e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.040000000000000000e+05,1.863554143229531981e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050000000000000000e+05,5.445452527516137040e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.060000000000000000e+05,1.515171344908410370e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.070000000000000000e+05,6.711046364406991883e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.080000000000000000e+05,9.603813080690947086e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.090000000000000000e+05,1.562500000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+05,1.992598686301438578e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.110000000000000000e+05,1.606037042553131854e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.120000000000000000e+05,1.969562202550204289e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.130000000000000000e+05,5.159340547452497395e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.140000000000000000e+05,2.130361315982960062e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.150000000000000000e+05,2.490785746440485619e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.160000000000000000e+05,7.761967215752109349e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.170000000000000000e+05,7.924615790780211583e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.180000000000000000e+05,1.563229691464794024e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.190000000000000000e+05,2.462076597014705576e-15,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.200000000000000000e+05,1.771997372578969394e-15,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.210000000000000000e+05,2.202297243389756624e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.220000000000000000e+05,6.169625463353569251e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.230000000000000000e+05,2.122818090540966492e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.240000000000000000e+05,1.228222258064867061e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+05,1.473985161941558067e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.260000000000000000e+05,1.436382008474713296e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.270000000000000000e+05,1.088182973882270597e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.280000000000000000e+05,8.143049776319686689e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.290000000000000000e+05,1.921789431828498443e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.300000000000000000e+05,2.208918460233774087e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.310000000000000000e+05,1.298400817099237565e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.320000000000000000e+05,1.646258144495238269e-24,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.330000000000000000e+05,2.898259548395537349e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.340000000000000000e+05,1.804571268645274794e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.350000000000000000e+05,7.662654812809741800e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.360000000000000000e+05,2.654794486086069650e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.370000000000000000e+05,1.129558669228604081e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.380000000000000000e+05,7.213903126645130138e-19,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.390000000000000000e+05,2.189624214365623600e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+05,1.239195014031174887e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.410000000000000000e+05,6.853987453623355320e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.420000000000000000e+05,3.511677897121345468e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.430000000000000000e+05,1.109056744616285152e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.440000000000000000e+05,5.326870264093474643e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
1.450000000000000000e+05,1.428144771157559799e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.460000000000000000e+05,2.897336547180826179e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.470000000000000000e+05,1.804263226585160046e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.480000000000000000e+05,1.771890406958828018e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.490000000000000000e+05,5.362738304378876519e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+05,8.131540645838516816e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.510000000000000000e+05,1.093774280064188469e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.520000000000000000e+05,7.770544732839390623e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.530000000000000000e+05,6.480290149231252884e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.540000000000000000e+05,7.745148832196134580e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.550000000000000000e+05,4.620873761949058161e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.560000000000000000e+05,1.258114130182810125e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.570000000000000000e+05,2.854161500454933267e-20,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.580000000000000000e+05,2.671010534814559204e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.590000000000000000e+05,1.093086065794544350e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+05,2.966766779076077110e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.610000000000000000e+05,2.620266246782432164e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.620000000000000000e+05,2.956260791203265607e-20,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.630000000000000000e+05,2.214552337755036005e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
1.640000000000000000e+05,1.457984067821299893e-35,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.650000000000000000e+05,8.255965167464714655e-23,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.660000000000000000e+05,2.906762435696990440e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.670000000000000000e+05,1.898274815762922271e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.680000000000000000e+05,5.995483959727557644e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.690000000000000000e+05,3.358993590933857408e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+05,1.114681461952368355e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.710000000000000000e+05,4.988636111620541627e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.720000000000000000e+05,3.108883555153179722e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.730000000000000000e+05,1.818937609175197770e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.740000000000000000e+05,7.552972731536741713e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+05,2.780183949641675933e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.760000000000000000e+05,2.057098524699179439e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.770000000000000000e+05,1.079229877326884877e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.780000000000000000e+05,7.715707488961902197e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.790000000000000000e+05,2.995228674290597703e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.800000000000000000e+05,6.624544095313396504e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.810000000000000000e+05,6.742330379376211373e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.820000000000000000e+05,5.856943242760089688e-27,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.830000000000000000e+05,1.343381337092874710e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.840000000000000000e+05,2.010325974156727813e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.850000000000000000e+05,2.713626747624393182e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.860000000000000000e+05,4.618305531583203520e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.870000000000000000e+05,6.383193968394104386e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.880000000000000000e+05,4.779640691140118157e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.890000000000000000e+05,1.043186190201491042e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000000e+05,6.058433860180721144e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.910000000000000000e+05,9.894394085993639225e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.920000000000000000e+05,7.061698328786932943e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.930000000000000000e+05,7.932787011743255411e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.940000000000000000e+05,1.185816864641851411e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000000e+05,9.802309957924072031e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.960000000000000000e+05,6.254496576481674043e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.970000000000000000e+05,8.859502730625931936e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.980000000000000000e+05,6.979179584972030953e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.990000000000000000e+05,1.958264205784485514e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+05,3.339084875602033129e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.010000000000000000e+05,8.130769845856515403e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.020000000000000000e+05,1.586492296616998259e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.030000000000000000e+05,1.076431306938936271e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.040000000000000000e+05,1.985199555722151746e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.050000000000000000e+05,5.182888725130656987e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.060000000000000000e+05,2.913505810573869734e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.070000000000000000e+05,8.040029323799530343e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.080000000000000000e+05,4.884594426052030376e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.090000000000000000e+05,1.540248185445792459e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.100000000000000000e+05,5.414849028608492156e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.110000000000000000e+05,3.114988065355759811e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.120000000000000000e+05,1.740134322443867565e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.130000000000000000e+05,2.297501483494984037e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.140000000000000000e+05,8.449928684008383567e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.150000000000000000e+05,1.020115394998448053e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.160000000000000000e+05,2.863239235889104319e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.170000000000000000e+05,3.644050088535879389e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.180000000000000000e+05,1.264351899388867660e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.190000000000000000e+05,6.482647547802580009e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.200000000000000000e+05,3.030752799760669937e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.210000000000000000e+05,8.212583871080601310e-20,4.000000059604644775e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.220000000000000000e+05,1.178265975371482538e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.230000000000000000e+05,2.473472790045301746e-16,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.240000000000000000e+05,4.835094350010081098e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.250000000000000000e+05,8.484572860946676485e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.260000000000000000e+05,1.472335168230086292e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.270000000000000000e+05,4.945220296399777140e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.280000000000000000e+05,6.941309535993679235e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.290000000000000000e+05,4.506409567575154259e-16,3.000000119209289551e-01,1.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+05,9.632355278599334327e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.310000000000000000e+05,3.673900058992712967e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.320000000000000000e+05,2.259191811595707843e-21,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.330000000000000000e+05,4.424277017844641027e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.340000000000000000e+05,2.805124967122476815e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.350000000000000000e+05,1.521832729642973408e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.360000000000000000e+05,1.160649873825410231e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.370000000000000000e+05,2.029812681792362238e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.380000000000000000e+05,9.004399160103684224e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.390000000000000000e+05,2.316648552425465414e-19,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.400000000000000000e+05,1.933263763648478822e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.410000000000000000e+05,7.642179404312063567e-18,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.420000000000000000e+05,2.863571696320901631e-16,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.430000000000000000e+05,5.970818625001308435e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.440000000000000000e+05,3.319146142669339061e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.450000000000000000e+05,1.079846623191604415e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.460000000000000000e+05,4.204486592585380026e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.470000000000000000e+05,4.036303568696608397e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.480000000000000000e+05,2.684342483920533088e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.490000000000000000e+05,1.732754521421134872e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+05,3.660691903669262238e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.510000000000000000e+05,6.983911587471426305e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.520000000000000000e+05,9.645285263819065515e-29,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.530000000000000000e+05,5.200124786816097931e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.540000000000000000e+05,5.296586023815050726e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.550000000000000000e+05,1.068782467076331930e-15,2.000000029802322388e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.560000000000000000e+05,1.137520567174557691e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.570000000000000000e+05,6.437706308134691170e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.580000000000000000e+05,2.542603648733257485e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.590000000000000000e+05,1.283921291791737733e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000000000e+05,9.028145261746029868e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.610000000000000000e+05,7.062180872869071877e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.620000000000000000e+05,1.630855319665919668e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.630000000000000000e+05,1.868047289055246521e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.640000000000000000e+05,1.899769963331675651e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.650000000000000000e+05,1.534528827080029311e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.660000000000000000e+05,1.584213496747475923e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.670000000000000000e+05,3.068927952240010307e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.680000000000000000e+05,3.415378191952412028e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.690000000000000000e+05,3.483389378963215989e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+05,6.450872165577519000e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.710000000000000000e+05,3.094088960059080892e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.720000000000000000e+05,9.146668340266617125e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.730000000000000000e+05,1.007021721471774663e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.740000000000000000e+05,1.655307354290693503e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.750000000000000000e+05,8.462503946901557723e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.760000000000000000e+05,3.231643113756459411e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.770000000000000000e+05,6.388579906798559659e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.780000000000000000e+05,3.193671288475539169e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.790000000000000000e+05,8.965203839764898067e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.800000000000000000e+05,3.209583596483099252e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.810000000000000000e+05,1.803330100679751227e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.820000000000000000e+05,2.252935056733435838e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.830000000000000000e+05,4.422204698799624177e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.840000000000000000e+05,1.082624110400100270e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.850000000000000000e+05,5.294864363175307356e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.860000000000000000e+05,1.072113506859470722e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.870000000000000000e+05,3.933984701820698090e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.880000000000000000e+05,1.356305716526660547e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.890000000000000000e+05,1.543812043484140426e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.900000000000000000e+05,2.051160923000600300e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.910000000000000000e+05,4.065942773533363463e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.920000000000000000e+05,9.313131609667892357e-27,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.930000000000000000e+05,5.961824855637141876e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.940000000000000000e+05,5.240767841551846141e-26,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.950000000000000000e+05,1.346794668112072726e-15,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.960000000000000000e+05,2.017903226913989671e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.970000000000000000e+05,1.108105654015257603e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.980000000000000000e+05,3.981686421036508081e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.990000000000000000e+05,9.256999948572012226e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+05,3.969143037684141719e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.010000000000000000e+05,9.159844483700362052e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.020000000000000000e+05,3.365534538171232725e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.030000000000000000e+05,2.768352818427554480e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.040000000000000000e+05,5.614324956814634865e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.050000000000000000e+05,1.474599497608767778e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.060000000000000000e+05,2.349770725308466886e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.070000000000000000e+05,4.721432057609210604e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.080000000000000000e+05,5.046466789785961451e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.090000000000000000e+05,5.825061460135584450e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.100000000000000000e+05,8.872523297930067889e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.110000000000000000e+05,1.833776567619909044e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.120000000000000000e+05,2.098673407073700769e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.130000000000000000e+05,4.753321789282150944e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.140000000000000000e+05,1.585641045048619938e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000000000e+05,6.058986549178804575e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.160000000000000000e+05,6.539691511031012899e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.170000000000000000e+05,7.273938989746771225e-37,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.180000000000000000e+05,1.139896494591606003e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.190000000000000000e+05,1.115517615820206358e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.200000000000000000e+05,1.922790267430128403e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.210000000000000000e+05,4.102890747739290070e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.220000000000000000e+05,5.400952063445356270e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.230000000000000000e+05,4.464901247390549305e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.240000000000000000e+05,1.024023975593993819e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.250000000000000000e+05,2.251373538260282735e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.260000000000000000e+05,8.096816397816928765e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.270000000000000000e+05,1.729390332374948018e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.280000000000000000e+05,3.285364162183320312e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.290000000000000000e+05,8.752232625301075222e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.300000000000000000e+05,5.110978804282319092e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.310000000000000000e+05,1.839301737065069243e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.320000000000000000e+05,5.279491840148274877e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.330000000000000000e+05,4.250732275399749676e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.340000000000000000e+05,4.147906446070017870e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.350000000000000000e+05,4.988598061312364188e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.360000000000000000e+05,5.975786702294898750e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.370000000000000000e+05,1.469945952983677927e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.380000000000000000e+05,5.981704321862506279e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.390000000000000000e+05,9.652565120761352410e-16,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.400000000000000000e+05,1.296928673836909591e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.410000000000000000e+05,2.771112437707638577e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.420000000000000000e+05,9.032851464352872721e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.430000000000000000e+05,4.895154569439545725e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.440000000000000000e+05,1.733883370667182926e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.450000000000000000e+05,8.374471283297826255e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.460000000000000000e+05,9.038294180434573635e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.470000000000000000e+05,1.034609981610541251e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.480000000000000000e+05,2.423750003365869682e-38,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.490000000000000000e+05,3.303113834786756151e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.500000000000000000e+05,2.067283376242779479e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.510000000000000000e+05,5.257706086570445268e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.520000000000000000e+05,2.087319013238831292e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.530000000000000000e+05,1.256920660760128816e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.540000000000000000e+05,5.110715165277486191e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.550000000000000000e+05,6.431226030459343554e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.560000000000000000e+05,4.303205834133255574e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.570000000000000000e+05,6.318499888342996526e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.580000000000000000e+05,3.052043673925475915e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.590000000000000000e+05,7.420691538261394750e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.600000000000000000e+05,1.662576650601034012e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.610000000000000000e+05,1.398146776154960837e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.620000000000000000e+05,9.740925455150523664e-25,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.630000000000000000e+05,3.024887830723727548e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.640000000000000000e+05,3.749672450080530472e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.650000000000000000e+05,8.422281859482248225e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.660000000000000000e+05,1.147352035579946502e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.670000000000000000e+05,2.478312110957369728e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.680000000000000000e+05,8.569182187954520495e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.690000000000000000e+05,1.584556048782746382e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.700000000000000000e+05,1.423245506120861324e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.710000000000000000e+05,1.099583749456705703e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.720000000000000000e+05,8.208684965603090270e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.730000000000000000e+05,5.292274559939077333e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.740000000000000000e+05,6.885328599114050492e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.750000000000000000e+05,6.678538392515856640e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.760000000000000000e+05,9.607949314625957246e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.770000000000000000e+05,2.511578995211128231e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.780000000000000000e+05,3.718022005215189472e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.790000000000000000e+05,3.834321538699145561e-23,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.800000000000000000e+05,3.549800732494893390e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.810000000000000000e+05,1.686391643657578709e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.820000000000000000e+05,4.757916413625413489e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.830000000000000000e+05,1.059289146796632346e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.840000000000000000e+05,5.382945201777913913e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.850000000000000000e+05,5.689316489404202312e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.860000000000000000e+05,7.884799418907747093e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.870000000000000000e+05,1.359030780336655241e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.880000000000000000e+05,1.340392581338487911e-16,3.000000119209289551e-01,1.000000000000000000e+00,0.000000000000000000e+00
3.890000000000000000e+05,2.775547503046642706e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+05,9.002535824298396291e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.910000000000000000e+05,2.852080635600212979e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.920000000000000000e+05,1.210267780091256462e-15,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.930000000000000000e+05,3.253933447507946367e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.940000000000000000e+05,1.691160571499518428e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.950000000000000000e+05,4.161951807435045769e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.960000000000000000e+05,2.244940389200335328e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.970000000000000000e+05,6.912940946752254624e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.980000000000000000e+05,9.385999881793483839e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.990000000000000000e+05,9.633475115712608616e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+05,7.132691071772072041e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.010000000000000000e+05,2.426928329593677942e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.020000000000000000e+05,2.250649391264829312e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.030000000000000000e+05,3.605014244289419937e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.040000000000000000e+05,3.457409199294283115e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.050000000000000000e+05,6.976208352211740477e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.060000000000000000e+05,2.362450346697125668e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.070000000000000000e+05,4.101128389813409091e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.080000000000000000e+05,9.279398965584182525e-19,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.090000000000000000e+05,6.890145911205710882e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.100000000000000000e+05,7.589052571417987791e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.110000000000000000e+05,3.883607681980544594e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.120000000000000000e+05,6.365231840654188896e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.130000000000000000e+05,1.155941627953207401e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.140000000000000000e+05,8.705123299752751207e-16,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.150000000000000000e+05,7.660530406201552486e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.160000000000000000e+05,4.377692918898063682e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.170000000000000000e+05,3.725312632183873756e-32,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.180000000000000000e+05,1.086074512345630463e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.190000000000000000e+05,1.749650115566448989e-17,2.000000029802322388e-01,1.249999880790710449e+00,0.000000000000000000e+00
4.200000000000000000e+05,6.420295864368414859e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.210000000000000000e+05,3.965938622709172545e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.220000000000000000e+05,2.556745480037224381e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.230000000000000000e+05,2.800103517583136907e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.240000000000000000e+05,8.573928219437104746e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.250000000000000000e+05,1.569856660522791181e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.260000000000000000e+05,4.833196466812639432e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.270000000000000000e+05,6.734956163476974638e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.280000000000000000e+05,4.489127448473206362e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.290000000000000000e+05,6.990099459902163722e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+05,1.192516676051770600e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.310000000000000000e+05,1.042855317956469831e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.320000000000000000e+05,3.508697499199867905e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.330000000000000000e+05,7.543020197804080253e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.340000000000000000e+05,2.072320765552523284e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.350000000000000000e+05,5.176972289043996757e-30,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.360000000000000000e+05,2.638921221003422070e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.370000000000000000e+05,6.514182981475551636e-18,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.380000000000000000e+05,6.226829039353000373e-17,2.000000029802322388e-01,5.833333730697631836e-01,0.000000000000000000e+00
4.390000000000000000e+05,2.515010226987468567e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.400000000000000000e+05,6.448211191721384914e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.410000000000000000e+05,6.143793340742477243e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.420000000000000000e+05,6.460917182238566951e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.430000000000000000e+05,4.102460613820762495e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.440000000000000000e+05,3.475168924210113005e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.450000000000000000e+05,1.130518145799606390e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.460000000000000000e+05,1.273874157548321646e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.470000000000000000e+05,4.116665621044013129e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.480000000000000000e+05,5.365101393952818008e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.490000000000000000e+05,2.483469367009678592e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+05,2.250560188107571594e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.510000000000000000e+05,2.790687025838731248e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.520000000000000000e+05,8.552229400473702929e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.530000000000000000e+05,2.040713631864055560e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.540000000000000000e+05,8.316018598398991057e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.550000000000000000e+05,2.479508429190080670e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.560000000000000000e+05,8.177726176078741610e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.570000000000000000e+05,6.817952422115891239e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.580000000000000000e+05,2.787537246143221202e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.590000000000000000e+05,2.062864577410521205e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.600000000000000000e+05,9.316935258559102518e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.610000000000000000e+05,3.727409610778629013e-20,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.620000000000000000e+05,2.614173697611509592e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.630000000000000000e+05,1.435864775022623302e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.640000000000000000e+05,5.869532807448803353e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.650000000000000000e+05,6.753284914207985880e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.660000000000000000e+05,4.095328803587775337e-21,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.670000000000000000e+05,3.166535793916859607e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.680000000000000000e+05,1.975468768432200439e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.690000000000000000e+05,8.465053714596140180e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+05,1.354663604192065177e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.710000000000000000e+05,2.394706137488940290e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.720000000000000000e+05,4.552304459635352421e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.730000000000000000e+05,9.613324334246326820e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.740000000000000000e+05,2.227714121333347012e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000000000e+05,4.901908705936194335e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.760000000000000000e+05,6.143973599941564799e-16,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.770000000000000000e+05,6.172124607594663462e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.780000000000000000e+05,4.879457783340586334e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.790000000000000000e+05,4.419798066438237897e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.800000000000000000e+05,5.096065862803621075e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.810000000000000000e+05,5.426835272731079553e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.820000000000000000e+05,4.504343865975037834e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.830000000000000000e+05,1.877570500333561321e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.840000000000000000e+05,2.326398819818842345e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.850000000000000000e+05,9.789155536253212747e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.860000000000000000e+05,4.036361720497615322e-30,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.870000000000000000e+05,3.130127141470317575e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.880000000000000000e+05,2.883232389817858010e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.890000000000000000e+05,1.046070019749536714e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+05,1.571932743239595146e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.910000000000000000e+05,4.742838565419796901e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.920000000000000000e+05,1.245916064957682600e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.930000000000000000e+05,1.236631355452176148e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.940000000000000000e+05,8.459085606476570085e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.950000000000000000e+05,9.549307999460235455e-19,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.960000000000000000e+05,4.839684209793015338e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.970000000000000000e+05,7.938268704575419824e-18,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.980000000000000000e+05,6.202247216781394518e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.990000000000000000e+05,1.997233534369938046e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o3_e0_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.921745681762695312e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.075306884944438934e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.509243632990546757e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.286369231620621001e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.171475568460811356e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.600000113248825073e-01
6.000000000000000000e+03,6.064029486885225140e-14,1.000000014901161194e-01,2.500000000000000000e-01,4.099999964237213135e-01
7.000000000000000000e+03,8.280173964016201982e-14,0.000000000000000000e+00,0.000000000000000000e+00,7.599999904632568359e-01
8.000000000000000000e+03,4.282094778318423778e-06,0.000000000000000000e+00,0.000000000000000000e+00,7.900000810623168945e-01
9.000000000000000000e+03,5.262902937829494476e-03,0.000000000000000000e+00,0.000000000000000000e+00,8.100000023841857910e-01
1.000000000000000000e+04,1.512986000307137147e-05,1.000000014901161194e-01,2.500000000000000000e-01,1.070000052452087402e+00
1.100000000000000000e+04,5.161072476767003536e-04,6.000000238418579102e-01,7.500000000000000000e-01,1.860000014305114746e+00
1.200000000000000000e+04,5.175334401428699493e-03,1.800000071525573730e+00,1.083333373069763184e+00,3.960000276565551758e+00
1.300000000000000000e+04,5.630342755466699600e-03,2.600000143051147461e+00,3.250000000000000000e+00,1.198000049591064453e+01
1.400000000000000000e+04,5.485362489707767963e-04,3.900000095367431641e+00,3.000000000000000000e+00,1.825000000000000000e+01
1.500000000000000000e+04,1.195020508021116257e-03,4.000000000000000000e+00,4.000000000000000000e+00,2.787000274658203125e+01
1.600000000000000000e+04,3.211573362350463867e-01,5.299999713897705078e+00,5.250000000000000000e+00,4.288000106811523438e+01
1.700000000000000000e+04,2.323901426279917359e-04,4.300000190734863281e+00,3.250000000000000000e+00,5.836000442504882812e+01
1.800000000000000000e+04,2.387522757053375244e-01,4.699999809265136719e+00,3.500000000000000000e+00,6.918000793457031250e+01
1.900000000000000000e+04,4.675731906900182366e-05,5.299999713897705078e+00,3.500000000000000000e+00,8.493000030517578125e+01
2.000000000000000000e+04,9.555631550028920174e-06,6.099999904632568359e+00,5.166666984558105469e+00,9.875000762939453125e+01
2.100000000000000000e+04,1.286495476961135864e-01,5.599999904632568359e+00,4.583333492279052734e+00,1.000000000000000000e+02
2.200000000000000000e+04,9.133705134445335716e-06,6.300000190734863281e+00,6.083333492279052734e+00,1.000000000000000000e+02
2.300000000000000000e+04,3.339782415423542261e-05,7.000000000000000000e+00,7.583333492279052734e+00,1.000000000000000000e+02
2.400000000000000000e+04,9.516794307273812592e-06,7.700000762939453125e+00,8.083333969116210938e+00,1.000000000000000000e+02
2.500000000000000000e+04,3.754091449081897736e-05,7.400000095367431641e+00,6.916666984558105469e+00,1.000000000000000000e+02
2.600000000000000000e+04,1.274263559025712311e-05,8.000000000000000000e+00,5.916666984558105469e+00,1.000000000000000000e+02
2.700000000000000000e+04,2.058237418532371521e-02,7.400000095367431641e+00,7.166666507720947266e+00,1.000000000000000000e+02
2.800000000000000000e+04,2.361257793381810188e-05,9.700000762939453125e+00,9.583333969116210938e+00,1.000000000000000000e+02
2.900000000000000000e+04,5.080058472231030464e-04,9.000000000000000000e+00,8.416666984558105469e+00,1.000000000000000000e+02
3.000000000000000000e+04,1.568353036418557167e-03,9.999999046325683594e+00,8.000000000000000000e+00,1.000000000000000000e+02
3.100000000000000000e+04,3.100862886640243232e-05,9.300000190734863281e+00,8.000000000000000000e+00,1.000000000000000000e+02
3.200000000000000000e+04,6.442053243517875671e-03,1.070000076293945312e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.300000000000000000e+04,4.298919229768216610e-04,9.800000190734863281e+00,7.750000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+04,6.707147258566692472e-05,1.170000076293945312e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.500000000000000000e+04,1.435023150406777859e-03,8.199999809265136719e+00,8.000000000000000000e+00,1.000000000000000000e+02
3.600000000000000000e+04,1.909087004605680704e-04,9.899999618530273438e+00,8.000000000000000000e+00,1.000000000000000000e+02
3.700000000000000000e+04,2.009863237617537379e-05,9.800000190734863281e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.800000000000000000e+04,8.313615398947149515e-05,1.010000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.900000000000000000e+04,1.443664586986415088e-06,1.059999942779541016e+01,8.250000000000000000e+00,1.000000000000000000e+02
4.000000000000000000e+04,8.923587948083877563e-02,9.699999809265136719e+00,8.250000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+04,1.569605728946044110e-06,1.039999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
4.200000000000000000e+04,1.503777690231800079e-02,1.070000076293945312e+01,9.500000000000000000e+00,1.000000000000000000e+02
4.300000000000000000e+04,5.034389495849609375e-01,9.600000381469726562e+00,8.666666984558105469e+00,1.000000000000000000e+02
4.400000000000000000e+04,4.868732690811157227e-01,1.090000057220458984e+01,9.250000000000000000e+00,1.000000000000000000e+02
4.500000000000000000e+04,1.775338873267173767e-02,1.030000019073486328e+01,9.416666984558105469e+00,1.000000000000000000e+02
4.600000000000000000e+04,1.362480702482571360e-06,9.299998283386230469e+00,9.166666984558105469e+00,1.000000000000000000e+02
4.700000000000000000e+04,2.172189503908157349e-01,1.090000057220458984e+01,9.250000000000000000e+00,1.000000000000000000e+02
4.800000000000000000e+04,2.160831354558467865e-05,1.020000076293945312e+01,9.999999046325683594e+00,1.000000000000000000e+02
4.900000000000000000e+04,3.396010288270190358e-05,9.600000381469726562e+00,8.750000000000000000e+00,1.000000000000000000e+02
5.000000000000000000e+04,1.765623986721038818e-01,1.059999942779541016e+01,9.000000000000000000e+00,1.000000000000000000e+02
5.100000000000000000e+04,2.533677388782962225e-06,9.800000190734863281e+00,1.074999904632568359e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.382712423801422119e-01,1.020000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
5.300000000000000000e+04,1.326165875070728362e-05,9.800000190734863281e+00,9.250000000000000000e+00,1.000000000000000000e+02
5.400000000000000000e+04,4.311497323215007782e-04,1.010000038146972656e+01,9.250000000000000000e+00,1.000000000000000000e+02
5.500000000000000000e+04,1.380731118842959404e-04,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
5.600000000000000000e+04,2.743110060691833496e-03,1.130000019073486328e+01,9.999999046325683594e+00,1.000000000000000000e+02
5.700000000000000000e+04,1.869781982577478630e-07,1.080000114440917969e+01,8.750000000000000000e+00,1.000000000000000000e+02
5.800000000000000000e+04,1.379440163873368874e-06,1.130000019073486328e+01,1.025000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,3.818534605670720339e-05,1.050000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
6.000000000000000000e+04,3.684232297018752433e-08,1.080000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
6.100000000000000000e+04,3.045050220862322021e-07,1.189999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
6.200000000000000000e+04,1.403765963914338499e-05,9.899999618530273438e+00,8.250000000000000000e+00,1.000000000000000000e+02
6.300000000000000000e+04,5.349620550987310708e-06,1.059999942779541016e+01,9.999999046325683594e+00,1.000000000000000000e+02
6.400000000000000000e+04,4.700692102233006153e-08,1.089999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
6.500000000000000000e+04,2.343177811781060882e-07,1.020000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
6.600000000000000000e+04,5.751842260360717773e-01,9.600000381469726562e+00,8.416666984558105469e+00,1.000000000000000000e+02
6.700000000000000000e+04,6.032310011505614966e-06,1.239999866485595703e+01,8.250000000000000000e+00,1.000000000000000000e+02
6.800000000000000000e+04,4.429430514574050903e-02,1.110000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
6.900000000000000000e+04,6.822479008405935019e-07,1.130000019073486328e+01,9.750000000000000000e+00,1.000000000000000000e+02
7.000000000000000000e+04,3.748209792320267297e-06,1.050000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.100000000000000000e+04,7.114260643720626831e-02,1.059999942779541016e+01,9.000000000000000000e+00,1.000000000000000000e+02
7.200000000000000000e+04,1.415691674999663974e-09,1.189999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.300000000000000000e+04,1.912469087983481586e-05,1.160000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
7.400000000000000000e+04,2.078677425743080676e-07,1.129999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
7.500000000000000000e+04,2.491920554348325823e-07,1.040000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.600000000000000000e+04,1.298499642871320248e-03,1.090000057220458984e+01,9.250000000000000000e+00,1.000000000000000000e+02
7.700000000000000000e+04,1.233357416197122802e-09,1.130000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
7.800000000000000000e+04,6.850080225273558199e-11,1.110000038146972656e+01,9.750000000000000000e+00,1.000000000000000000e+02
7.900000000000000000e+04,1.691598594188690186e-01,1.100000000000000000e+01,8.000000000000000000e+00,1.000000000000000000e+02
8.000000000000000000e+04,4.069326819955421115e-11,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.100000000000000000e+04,4.188334941864013672e-01,1.059999942779541016e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.200000000000000000e+04,1.582931979937640676e-10,1.180000019073486328e+01,9.750000000000000000e+00,1.000000000000000000e+02
8.300000000000000000e+04,1.084347278634822942e-08,1.100000000000000000e+01,1.050000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,6.759732059435918927e-05,1.090000057220458984e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.500000000000000000e+04,1.427243114449083805e-05,1.139999961853027344e+01,8.250000000000000000e+00,1.000000000000000000e+02
8.600000000000000000e+04,1.634666375593951670e-07,1.090000057220458984e+01,9.250000000000000000e+00,1.000000000000000000e+02
8.700000000000000000e+04,7.384945432953315958e-10,1.170000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.800000000000000000e+04,4.203344303732592380e-07,1.149999904632568359e+01,9.750000000000000000e+00,1.000000000000000000e+02
8.900000000000000000e+04,2.158249412520518717e-10,1.100000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
9.000000000000000000e+04,4.968060238752514124e-07,1.260000038146972656e+01,9.750000000000000000e+00,1.000000000000000000e+02
9.100000000000000000e+04,2.489732651156373322e-07,1.270000076293945312e+01,9.500000000000000000e+00,1.000000000000000000e+02
9.200000000000000000e+04,9.623213337306424364e-10,1.139999961853027344e+01,9.250000000000000000e+00,1.000000000000000000e+02
9.300000000000000000e+04,2.886297068016574485e-08,1.129999923706054688e+01,8.666666984558105469e+00,1.000000000000000000e+02
9.400000000000000000e+04,1.282931421883404255e-03,1.239999866485595703e+01,9.999999046325683594e+00,1.000000000000000000e+02
9.500000000000000000e+04,9.328576922416687012e-01,1.239999866485595703e+01,9.750000000000000000e+00,1.000000000000000000e+02
9.600000000000000000e+04,1.203133166427505785e-07,1.229999923706054688e+01,9.750000000000000000e+00,1.000000000000000000e+02
9.700000000000000000e+04,2.221196204743591807e-08,1.219999980926513672e+01,9.500000000000000000e+00,1.000000000000000000e+02
9.800000000000000000e+04,8.830240964889526367e-01,1.300000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
9.900000000000000000e+04,6.481297418758913409e-07,1.260000038146972656e+01,9.999999046325683594e+00,1.000000000000000000e+02
1.000000000000000000e+05,2.671246193131082691e-06,1.319999980926513672e+01,9.750000000000000000e+00,1.000000000000000000e+02
1.010000000000000000e+05,6.354912898132170085e-07,1.319999980926513672e+01,9.250000000000000000e+00,1.000000000000000000e+02
1.020000000000000000e+05,1.768483072519302368e-01,1.169999980926513672e+01,9.750000000000000000e+00,1.000000000000000000e+02
1.030000000000000000e+05,1.170470909528376069e-06,1.200000000000000000e+01,1.025000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,8.231430911109782755e-06,1.039999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.050000000000000000e+05,1.930849403142929077e-01,1.210000038146972656e+01,1.074999904632568359e+01,1.000000000000000000e+02
1.060000000000000000e+05,3.166007774753364958e-15,1.260000038146972656e+01,9.500000000000000000e+00,1.000000000000000000e+02
1.070000000000000000e+05,7.959966659545898438e-01,1.309999942779541016e+01,1.149999904632568359e+01,1.000000000000000000e+02
1.080000000000000000e+05,6.446330047538140207e-08,1.400000000000000000e+01,1.074999904632568359e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.464348673820495605e-01,1.349999904632568359e+01,1.300000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.122821681201457977e-02,1.189999961853027344e+01,1.224999904632568359e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.270699600570580401e-11,1.229999923706054688e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.120000000000000000e+05,8.224705634270894800e-18,1.200000000000000000e+01,1.125000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.968840974266640842e-05,9.899999618530273438e+00,9.000000000000000000e+00,1.000000000000000000e+02
1.140000000000000000e+05,6.165584015560554576e-11,1.240000057220458984e+01,1.175000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.813014678646532207e-14,1.219999980926513672e+01,1.050000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,2.839758992195129395e-03,1.349999904632568359e+01,1.324999904632568359e+01,1.000000000000000000e+02
1.170000000000000000e+05,1.409371010959148407e-02,1.419999885559082031e+01,1.300000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.086307932496310968e-08,1.180000019073486328e+01,1.050000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,2.491262785042636096e-05,1.400000000000000000e+01,1.550000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.949932968476787210e-05,1.340000057220458984e+01,1.275000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,2.168342769145965576e-01,1.250000000000000000e+01,1.074999904632568359e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.273196969326818362e-06,1.309999942779541016e+01,1.100000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,7.121159342204919085e-07,1.240000057220458984e+01,1.050000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,4.788165092468261719e-01,1.400000000000000000e+01,1.400000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.201165468955878168e-05,1.360000038146972656e+01,1.474999904632568359e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.492629200220108032e-01,1.459999942779541016e+01,1.450000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.140287930889165580e-13,1.629999923706054688e+01,1.700000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,6.299203504833348049e-16,1.779999923706054688e+01,1.850000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,3.833234077319502831e-04,2.060000038146972656e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,4.038774368172296801e-21,1.939999961853027344e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,6.139291217550635338e-04,2.010000038146972656e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,5.721904017264023423e-07,1.969999885559082031e+01,2.075000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.795463276721420698e-06,2.079999923706054688e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,3.617288086843473138e-07,1.940000152587890625e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.684945992409467297e-13,2.060000038146972656e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.407552510499954224e-03,1.969999885559082031e+01,1.950000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,7.490534335374832153e-03,1.980000114440917969e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,6.540293306933619988e-10,2.079999923706054688e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.374373562633991241e-02,1.870000076293945312e+01,2.175000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.905694964283611625e-05,1.979999923706054688e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.410000000000000000e+05,3.679139018058776855e-01,2.020000076293945312e+01,2.125000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.886599226314956468e-08,1.860000038146972656e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.663645863533020020e-01,1.929999923706054688e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.688275635242462158e-01,1.950000000000000000e+01,2.125000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.911967274281778373e-06,1.999999809265136719e+01,1.750000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,4.662942228605970740e-05,2.080000114440917969e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,2.595566511154174805e-01,2.060000038146972656e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.937091838044580072e-06,2.010000038146972656e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.693188522722266498e-08,1.829999923706054688e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,7.101190276443958282e-03,1.659999847412109375e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,3.245210051536560059e-01,2.040000152587890625e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,2.100342122446363646e-10,1.929999923706054688e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,8.893049852076728712e-08,2.050000000000000000e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.881891489028930664e-01,1.819999885559082031e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.272749696774489792e-11,2.039999961853027344e+01,1.950000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.210750564932823181e-01,1.879999923706054688e+01,2.100000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.825156771192217420e-12,2.170000076293945312e+01,2.075000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,5.457974672317504883e-01,1.879999923706054688e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,9.619282931089401245e-02,1.929999923706054688e+01,1.950000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,8.687817171448841691e-06,1.990000152587890625e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.264232397079467773e-01,2.040000152587890625e+01,1.891666793823242188e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.548994660377502441e-03,1.950000000000000000e+01,1.800000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,3.266569375991821289e-01,1.879999923706054688e+01,2.100000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,3.026406288146972656e+00,1.929999923706054688e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,3.323338271243869713e-10,1.850000000000000000e+01,1.950000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.245894223451614380e-01,1.999999809265136719e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,4.176337548411870732e-23,1.840000152587890625e+01,2.016666603088378906e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.189761178466142155e-09,1.880000114440917969e+01,2.175000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.887861950642701070e-15,1.950000000000000000e+01,1.966666793823242188e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.301354939948652145e-11,1.940000152587890625e+01,1.891666793823242188e+01,1.000000000000000000e+02
1.710000000000000000e+05,2.770900842108403594e-08,1.779999923706054688e+01,1.925000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.662422927355997157e-17,1.829999923706054688e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.730000000000000000e+05,9.122755727730691433e-06,1.950000000000000000e+01,1.824999809265136719e+01,1.000000000000000000e+02
1.740000000000000000e+05,7.532671093940734863e-01,1.910000038146972656e+01,1.824999809265136719e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.315522521734237671e-02,1.900000000000000000e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.160935282707214355e-01,1.579999923706054688e+01,1.800000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,3.272510734619871187e-12,1.900000000000000000e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,6.932078395038843155e-04,1.769999885559082031e+01,2.066666793823242188e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.356680877506732941e-03,2.020000076293945312e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,3.701881766319274902e-01,1.829999923706054688e+01,1.941666793823242188e+01,1.000000000000000000e+02
1.810000000000000000e+05,9.302965515989303213e-12,1.800000000000000000e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.045075563865793811e-07,2.060000038146972656e+01,1.950000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,3.226087719667702913e-04,1.909999847412109375e+01,1.991666793823242188e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.277015299061545761e-10,1.920000076293945312e+01,2.025000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.323997275903820992e-04,2.060000038146972656e+01,1.975000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.568649053573608398e-01,1.999999809265136719e+01,1.975000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,5.071269129075517412e-07,1.939999961853027344e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,6.344163860916296471e-09,1.960000038146972656e+01,1.999999809265136719e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.354088451950175909e-11,1.650000000000000000e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,5.174256563186645508e-01,1.819999885559082031e+01,1.900000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,6.721807039866689593e-06,1.939999961853027344e+01,1.841666793823242188e+01,1.000000000000000000e+02
1.920000000000000000e+05,5.142639786237523936e-13,1.850000000000000000e+01,1.875000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.119428849746459398e-13,1.969999885559082031e+01,1.916666793823242188e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.811088800430297852e-01,1.860000038146972656e+01,2.050000000000000000e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.714637987149103537e-09,2.090000152587890625e+01,2.125000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.441352896411340900e-12,2.079999923706054688e+01,2.125000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,8.891991960455203348e-13,2.100000000000000000e+01,2.225000000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,4.247911888910493872e-08,2.160000228881835938e+01,1.966666793823242188e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.047301650047302246e-01,2.059999847412109375e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,4.044311344623565674e-01,2.020000076293945312e+01,1.925000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,7.722215741523541510e-06,2.180000114440917969e+01,1.975000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.355011935988414962e-10,1.999999809265136719e+01,1.975000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,4.760656738653779030e-04,1.840000152587890625e+01,2.016666603088378906e+01,1.000000000000000000e+02
2.040000000000000000e+05,8.207862833842227701e-09,1.879999923706054688e+01,2.116666793823242188e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.822070938573006060e-09,1.850000000000000000e+01,2.091666793823242188e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.143995225429534912e-01,2.119999885559082031e+01,2.025000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.395400350823194913e-09,2.070000076293945312e+01,2.225000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,5.153919351301612661e-15,1.929999923706054688e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.498987898230552673e-02,1.999999809265136719e+01,1.999999809265136719e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.203907973312823287e-09,2.030000114440917969e+01,2.166666603088378906e+01,1.000000000000000000e+02
2.110000000000000000e+05,6.782042483166605962e-09,1.810000228881835938e+01,2.225000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.644647795728815254e-07,2.129999923706054688e+01,2.141666793823242188e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.226607810751316830e-21,2.059999847412109375e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,5.603507626801729202e-03,1.969999885559082031e+01,1.875000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,2.059792727231979370e-02,1.870000076293945312e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,8.525730663677677512e-07,2.040000152587890625e+01,2.025000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,5.026968717575073242e-01,1.999999809265136719e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,6.035618336016639316e-20,1.639999961853027344e+01,2.041666793823242188e+01,1.000000000000000000e+02
2.190000000000000000e+05,7.551911764867662823e-16,1.969999885559082031e+01,1.991666793823242188e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.750526932184584439e-05,1.850000000000000000e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,3.457596302032470703e-01,1.940000152587890625e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.455291956663131714e-01,1.960000038146972656e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.258448231965303421e-03,2.060000038146972656e+01,1.925000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,3.254958304434564867e-15,2.119999885559082031e+01,1.925000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.203410201350285647e-15,2.009999847412109375e+01,2.141666793823242188e+01,1.000000000000000000e+02
2.260000000000000000e+05,4.893232136964797974e-02,1.860000038146972656e+01,2.291666793823242188e+01,1.000000000000000000e+02
2.270000000000000000e+05,3.935242891311645508e-01,1.999999809265136719e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.280000000000000000e+05,5.232278704643249512e-01,2.020000076293945312e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.097137897025646236e-12,1.989999771118164062e+01,2.041666793823242188e+01,1.000000000000000000e+02
2.300000000000000000e+05,5.617284681648015976e-03,1.940000152587890625e+01,2.075000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,4.823048412799835205e-01,1.720000076293945312e+01,2.016666603088378906e+01,1.000000000000000000e+02
2.320000000000000000e+05,3.612744825520763925e-11,1.939999961853027344e+01,2.025000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,2.166756899769917144e-13,2.190000152587890625e+01,2.116666793823242188e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.511463537135938395e-10,2.119999885559082031e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,8.014738739348103991e-08,2.290000152587890625e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.360000000000000000e+05,2.136602848768234253e-01,1.929999923706054688e+01,2.075000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,4.386577904224395752e-01,2.080000114440917969e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,4.766797274351119995e-02,1.830000114440917969e+01,2.225000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,4.674284550437786906e-20,2.179999923706054688e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,4.507449269294738770e-01,2.220000076293945312e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.238935386574380182e-12,2.240000152587890625e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,9.663245640695095062e-03,2.139999771118164062e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.430000000000000000e+05,3.061973676085472107e-02,2.170000076293945312e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,9.640094637870788574e-02,1.989999771118164062e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,5.751622211391804740e-06,2.050000000000000000e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,2.177947626959706655e-16,2.010000038146972656e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.470000000000000000e+05,2.054716813360002448e-10,2.050000000000000000e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.118106384729756542e-11,2.040000152587890625e+01,2.075000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.732073004005729982e-15,2.189999961853027344e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.480020804262710543e-13,2.200000000000000000e+01,2.250000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,7.875220067708438932e-19,2.070000076293945312e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.857007384300231934e-01,2.119999885559082031e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.460811197757720947e-01,2.110000038146972656e+01,2.091666793823242188e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.370517142117023468e-02,2.149999809265136719e+01,2.016666603088378906e+01,1.000000000000000000e+02
2.550000000000000000e+05,3.079705173149704933e-03,2.050000000000000000e+01,2.191666793823242188e+01,1.000000000000000000e+02
2.560000000000000000e+05,8.398251235485076904e-02,2.100000000000000000e+01,1.999999809265136719e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.009487943723797798e-03,2.070000076293945312e+01,2.091666793823242188e+01,1.000000000000000000e+02
2.580000000000000000e+05,9.207176044583320618e-03,2.119999885559082031e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,4.460351192392408848e-06,2.250000000000000000e+01,2.250000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,6.407875048353162128e-07,2.060000038146972656e+01,2.275000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,6.005337927490472794e-04,2.109999847412109375e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,6.533074320240472854e-14,2.079999923706054688e+01,2.275000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.890449832193553448e-04,2.060000228881835938e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.093873255864075134e-12,2.200000000000000000e+01,2.175000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.302184775680935384e-25,2.149999809265136719e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.660000000000000000e+05,5.914299981668591499e-04,2.200000000000000000e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,3.903321612597210333e-07,1.890000152587890625e+01,2.400000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.733192865951195927e-09,2.170000076293945312e+01,2.025000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.722059009926375219e-16,2.220000076293945312e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.899088746843858644e-09,2.050000000000000000e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.710000000000000000e+05,5.634100625767173215e-22,2.260000038146972656e+01,2.299999809265136719e+01,1.000000000000000000e+02
2.720000000000000000e+05,3.870629461396230597e-22,2.030000114440917969e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.062285567669796205e-13,2.229999923706054688e+01,2.299999809265136719e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.043283846229314804e-04,2.149999809265136719e+01,2.266666793823242188e+01,1.000000000000000000e+02
2.750000000000000000e+05,7.613749214430143297e-11,2.110000038146972656e+01,2.225000000000000000e+01,1.000000000000000000e+02
2.760000000000000000e+05,6.806810960722525283e-24,2.029999923706054688e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.186189911095425487e-04,2.170000076293945312e+01,2.075000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.743643224239349365e-01,2.210000228881835938e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.291080837778404706e-16,2.220000076293945312e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,2.722702687606215477e-03,1.789999961853027344e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.586864073033211753e-06,2.200000000000000000e+01,2.025000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,4.281270503997802734e-01,2.390000152587890625e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.135957639823183348e-16,2.329999732971191406e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.552244873757589103e-19,2.210000038146972656e+01,2.100000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.194046546913458700e-16,2.290000152587890625e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.353790139546617866e-06,2.299999809265136719e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,3.033335134387016296e-02,2.220000076293945312e+01,2.125000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,8.429221063852310181e-02,2.360000038146972656e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.196479588747024536e-03,2.210000228881835938e+01,2.275000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.464394502674866969e-15,2.350000000000000000e+01,2.250000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.606339961290359497e-01,2.040000152587890625e+01,2.225000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.429234835086390376e-04,2.189999961853027344e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.930000000000000000e+05,6.505339342766092159e-07,2.139999771118164062e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,7.623643221579967872e-29,2.020000076293945312e+01,2.075000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,6.758862733840942383e-01,1.979999923706054688e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.740648798431720934e-07,2.050000000000000000e+01,2.200000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,7.709901034832000732e-02,2.129999923706054688e+01,2.149999809265136719e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.278068884857930243e-05,1.920000076293945312e+01,2.050000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.248532135951806795e-20,2.029999923706054688e+01,2.200000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,3.083846904337406158e-02,1.999999809265136719e+01,2.149999809265136719e+01,1.000000000000000000e+02
3.010000000000000000e+05,5.082442760467529297e-01,2.230000114440917969e+01,2.225000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.865188756019491301e-13,2.070000076293945312e+01,2.100000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,5.923624038696289062e-01,2.139999771118164062e+01,2.100000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.461067825028688476e-20,2.149999809265136719e+01,2.025000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,8.444798962702815517e-29,2.030000114440917969e+01,2.125000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.352830044925212860e-02,1.989999771118164062e+01,1.691666603088378906e+01,1.000000000000000000e+02
3.070000000000000000e+05,4.671785961557484157e-13,1.939999961853027344e+01,2.025000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,6.079979127539063211e-19,2.100000000000000000e+01,2.149999809265136719e+01,1.000000000000000000e+02
3.090000000000000000e+05,9.255938231945037842e-02,2.230000114440917969e+01,2.225000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,3.664268851280212402e-01,2.250000000000000000e+01,2.275000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,7.989008008735254407e-05,2.089999961853027344e+01,2.400000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,4.186625480651855469e-01,2.190000152587890625e+01,2.474999809265136719e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.437643852317705750e-04,2.210000228881835938e+01,2.250000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,3.015706315636634827e-02,2.309999847412109375e+01,2.325000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,3.360722757861367427e-07,1.979999923706054688e+01,2.125000000000000000e+01,1.000000000000000000e+02
3.160000000000000000e+05,4.674048170727473916e-08,2.250000000000000000e+01,2.299999809265136719e+01,1.000000000000000000e+02
3.170000000000000000e+05,5.570051087033789372e-08,2.270000076293945312e+01,2.525000000000000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,6.192015788997196069e-09,1.999999809265136719e+01,2.624999809265136719e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.494644560222886469e-17,2.100000000000000000e+01,2.449999809265136719e+01,1.000000000000000000e+02
3.200000000000000000e+05,7.459826578006911561e-16,2.239999961853027344e+01,2.474999809265136719e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.086321049115213100e-06,2.200000000000000000e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.220000000000000000e+05,3.052491956623271108e-05,2.449999809265136719e+01,2.458333396911621094e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.704384386539459229e-02,2.390000152587890625e+01,2.783333396911621094e+01,1.000000000000000000e+02
3.240000000000000000e+05,6.125084163824401351e-13,2.370000076293945312e+01,2.708333396911621094e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.551371992216445506e-05,2.250000000000000000e+01,2.533333206176757812e+01,1.000000000000000000e+02
3.260000000000000000e+05,9.632068872451782227e-02,2.400000000000000000e+01,2.733333396911621094e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.723259664306031613e-13,2.560000038146972656e+01,2.708333396911621094e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.948358438120779114e-21,2.420000076293945312e+01,2.658333396911621094e+01,1.000000000000000000e+02
3.290000000000000000e+05,6.047429051250219345e-04,2.379999923706054688e+01,2.658333396911621094e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.124215525700634544e-10,2.350000000000000000e+01,2.633333206176757812e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.495729736983776093e-02,2.470000076293945312e+01,2.758333396911621094e+01,1.000000000000000000e+02
3.320000000000000000e+05,9.960084408521652222e-02,2.660000038146972656e+01,2.683333396911621094e+01,1.000000000000000000e+02
3.330000000000000000e+05,9.958365559577941895e-02,2.340000152587890625e+01,2.683333396911621094e+01,1.000000000000000000e+02
3.340000000000000000e+05,6.545753479003906250e-01,2.260000038146972656e+01,2.758333396911621094e+01,1.000000000000000000e+02
3.350000000000000000e+05,3.465852671524771722e-08,2.470000076293945312e+01,2.683333396911621094e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.192101193429721206e-10,2.449999809265136719e+01,2.708333396911621094e+01,1.000000000000000000e+02
3.370000000000000000e+05,5.537835955619812012e-01,2.129999923706054688e+01,2.683333396911621094e+01,1.000000000000000000e+02
3.380000000000000000e+05,5.992709100246429443e-02,2.400000000000000000e+01,2.708333396911621094e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.168079495429992676e-01,2.439999961853027344e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.400000000000000000e+05,4.805669959750957787e-05,2.570000076293945312e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.410000000000000000e+05,7.361463869037798702e-13,2.669999885559082031e+01,2.958333206176757812e+01,1.000000000000000000e+02
3.420000000000000000e+05,3.108929097652435303e-01,2.579999923706054688e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.244840152462959537e-12,2.540000152587890625e+01,3.083333396911621094e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.293514485590336930e-26,2.400000000000000000e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.915601134300231934e-01,2.410000038146972656e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.427076989784836769e-03,2.420000076293945312e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.470000000000000000e+05,9.259303468863387680e-22,2.500000000000000000e+01,2.858333206176757812e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.955962081611247925e-36,2.639999961853027344e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.490000000000000000e+05,5.520208651432767510e-05,2.489999961853027344e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.500000000000000000e+05,4.836398147745057940e-06,2.250000000000000000e+01,2.708333396911621094e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.181729360017925501e-04,2.449999809265136719e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.520000000000000000e+05,6.952338851988315582e-03,2.560000038146972656e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.530000000000000000e+05,6.139266770333051682e-03,2.699999809265136719e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.540000000000000000e+05,5.021513998508453369e-02,2.649999809265136719e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.550000000000000000e+05,5.778924675648857406e-19,3.019999885559082031e+01,3.033333396911621094e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.085805706679821014e-03,2.820000076293945312e+01,2.983333396911621094e+01,1.000000000000000000e+02
3.570000000000000000e+05,3.803998529911041260e-01,2.750000000000000000e+01,2.958333206176757812e+01,1.000000000000000000e+02
3.580000000000000000e+05,8.762910536086465640e-12,2.710000038146972656e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.762314081192016602e-01,2.649999809265136719e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.554060509079135954e-05,2.810000228881835938e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.610000000000000000e+05,5.034528672695159912e-03,2.729999923706054688e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.020722947941976599e-06,2.519999694824218750e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.630000000000000000e+05,8.451503906574191912e-24,2.829999923706054688e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.640000000000000000e+05,6.909930706024169922e-02,2.649999809265136719e+01,2.983333396911621094e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.773874402046203613e-01,2.639999961853027344e+01,2.858333206176757812e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.828845739408450299e-11,2.400000000000000000e+01,3.033333396911621094e+01,1.000000000000000000e+02
3.670000000000000000e+05,3.813781769231895658e-14,2.589999961853027344e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.680000000000000000e+05,7.610200317234992463e-24,2.600000000000000000e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.690000000000000000e+05,7.618711434301261853e-13,2.119999885559082031e+01,2.858333206176757812e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.722019575545186143e-11,2.470000076293945312e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.710000000000000000e+05,6.454615054246604089e-12,2.649999809265136719e+01,2.883333206176757812e+01,1.000000000000000000e+02
3.720000000000000000e+05,3.089691996574401855e-01,2.829999923706054688e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.730000000000000000e+05,7.652003550902009010e-04,2.540000152587890625e+01,2.833333396911621094e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.647518566016969999e-08,2.589999961853027344e+01,2.933333206176757812e+01,1.000000000000000000e+02
3.750000000000000000e+05,4.842693067263372935e-29,2.650000190734863281e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.760000000000000000e+05,6.635444350553375281e-16,2.690000152587890625e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.394317537546157837e-01,2.579999923706054688e+01,3.033333396911621094e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.923429314721704921e-18,2.669999885559082031e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.995916962623596191e-01,2.759999847412109375e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.951938658952713013e-03,2.800000000000000000e+01,2.983333396911621094e+01,1.000000000000000000e+02
3.810000000000000000e+05,6.315018569488096398e-18,2.630000114440917969e+01,2.908333206176757812e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.233373001217842102e-02,2.980000114440917969e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.532512867986048762e-19,2.710000038146972656e+01,2.983333396911621094e+01,1.000000000000000000e+02
3.840000000000000000e+05,4.217296373099088669e-03,2.800000000000000000e+01,3.108333396911621094e+01,1.000000000000000000e+02
3.850000000000000000e+05,7.308231943170540035e-06,2.629999732971191406e+01,3.158333206176757812e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.474461285397410393e-03,2.350000000000000000e+01,3.033333396911621094e+01,1.000000000000000000e+02
3.870000000000000000e+05,7.617868959641782567e-06,2.520000076293945312e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.167502943280607219e-12,2.529999923706054688e+01,3.033333396911621094e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.526944488286972046e-01,2.420000076293945312e+01,3.008333396911621094e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.534414900168258100e-10,2.600000000000000000e+01,3.108333396911621094e+01,1.000000000000000000e+02
3.910000000000000000e+05,5.856086499989032745e-04,2.560000038146972656e+01,3.433333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.451456826180219650e-02,2.719999885559082031e+01,3.183333206176757812e+01,1.000000000000000000e+02
3.930000000000000000e+05,5.973845720291137695e-01,2.589999961853027344e+01,3.208333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.683001570403575897e-03,2.500000000000000000e+01,3.308333587646484375e+01,1.000000000000000000e+02
3.950000000000000000e+05,7.870693321806242488e-19,2.470000076293945312e+01,3.308333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,9.642055630683898926e-02,2.690000152587890625e+01,3.508333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,8.618785068392753601e-03,2.340000152587890625e+01,3.408333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,8.010889869183301926e-04,2.429999923706054688e+01,3.258333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.144283950328826904e-01,2.550000000000000000e+01,3.433333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.619696024339646101e-04,2.569999694824218750e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.536015570163726807e-01,2.540000152587890625e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.290662586688995361e-01,2.589999961853027344e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,2.120084129273891449e-03,2.550000000000000000e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.066060538918401363e-18,2.479999732971191406e+01,3.458333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.820414185523986816e-01,2.589999961853027344e+01,3.308333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,3.051677861571380464e-16,2.439999961853027344e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.218871492892503738e-02,2.559999847412109375e+01,3.433333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.673857665348777074e-18,2.480000114440917969e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.944127525632666220e-09,2.540000152587890625e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.035263412632048130e-04,2.720000076293945312e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.110000000000000000e+05,2.611223235726356506e-02,2.549999618530273438e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.476258188486099243e-01,2.390000152587890625e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,2.126792371273040771e-01,2.299999809265136719e+01,3.458333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,4.515039268881082535e-03,2.649999809265136719e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,8.156320080161094666e-03,2.629999732971191406e+01,3.433333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,1.661437377333641052e-02,2.610000038146972656e+01,3.508333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,8.345358791519777424e-37,2.579999923706054688e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.421168666015420595e-26,2.649999809265136719e+01,3.358333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,4.673527190246495877e-13,2.619999885559082031e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.666240677877794951e-05,2.400000000000000000e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.631742046510510136e-10,2.710000228881835938e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,7.171029125346811112e-25,2.379999923706054688e+01,3.233333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.589944030654186907e-14,2.710000228881835938e+01,3.708333206176757812e+01,1.000000000000000000e+02
4.240000000000000000e+05,3.530319929122924805e-01,2.649999809265136719e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.695375866945681764e-11,2.479999732971191406e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.527393907308578491e-01,2.529999923706054688e+01,3.508333587646484375e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.097428210528050840e-07,2.779999923706054688e+01,3.358333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,6.958959775614503851e-14,2.750000000000000000e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,8.010782003402709961e-01,2.669999885559082031e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,5.572115187533199787e-04,2.509999847412109375e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.310000000000000000e+05,4.254475235939025879e-01,2.790000152587890625e+01,3.683333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,9.663000847657709206e-31,2.829999923706054688e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.444599125273547385e-29,2.679999732971191406e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.445462852716445923e-01,2.639999961853027344e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,7.586918771266937256e-03,2.519999694824218750e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,5.700562793048560326e-32,2.880000114440917969e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.075227184012874204e-08,2.809999847412109375e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.582317082987117049e-23,2.420000076293945312e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,5.943053402006626129e-04,2.350000000000000000e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,8.203097989222560109e-16,2.400000000000000000e+01,3.208333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.907197475433349609e-01,2.560000038146972656e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,8.731868227733360392e-24,2.610000038146972656e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.433015743627357785e-15,2.540000152587890625e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,3.068619873374700546e-03,2.699999809265136719e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.096347665430208451e-10,2.500000000000000000e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,2.260148990899324417e-03,2.619999885559082031e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,8.193121175281703472e-04,2.410000038146972656e+01,3.433333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.956512629985809326e-01,2.600000000000000000e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,8.264674246311187744e-02,2.739999961853027344e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+05,2.978485099447425455e-05,2.729999923706054688e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.510000000000000000e+05,5.098922252655029297e-01,2.910000038146972656e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,9.119442090682302513e-22,2.529999923706054688e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,6.773818749934434891e-03,2.540000152587890625e+01,3.508333587646484375e+01,1.000000000000000000e+02
4.540000000000000000e+05,2.028531618905895239e-18,2.759999847412109375e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.045226842164993286e-02,2.660000038146972656e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.889144629240036011e-01,2.600000000000000000e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.862023174762725830e-01,2.449999809265136719e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.279100218710164869e-22,2.750000000000000000e+01,3.750000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,2.724707010202109814e-04,2.759999847412109375e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.685914049424225292e-14,2.779999923706054688e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,5.031396448612213135e-02,2.770000076293945312e+01,3.658333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,2.575061261765551020e-28,2.759999847412109375e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,6.613845821151763685e-25,2.960000038146972656e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,6.283515691757202148e-02,2.680000114440917969e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,9.097724422256884300e-31,2.680000114440917969e+01,3.458333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.986235976219177246e-01,2.939999961853027344e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.424011588096618652e-02,2.829999923706054688e+01,3.708333206176757812e+01,1.000000000000000000e+02
4.680000000000000000e+05,5.767075361841649301e-21,2.740000152587890625e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,4.383925744665985447e-15,2.900000000000000000e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+05,8.068361950774871616e-12,2.850000000000000000e+01,3.383333206176757812e+01,1.000000000000000000e+02
4.710000000000000000e+05,4.183053970336914062e-02,2.840000152587890625e+01,3.658333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,3.602849610615521669e-04,2.950000190734863281e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.605822852468463680e-08,2.539999771118164062e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,4.603119754725342088e-22,2.760000228881835938e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,8.548629557481035590e-05,3.190000152587890625e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,2.402750253677368164e-01,3.079999923706054688e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,2.109632045030593872e-01,2.660000038146972656e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.663206785451620817e-05,2.829999923706054688e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.102196812629699707e-01,2.779999923706054688e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.710327705950476229e-05,2.800000000000000000e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.810000000000000000e+05,7.135920226573944092e-03,2.839999771118164062e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,5.058142170310020447e-02,2.789999771118164062e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.088721245527267456e-01,2.689999961853027344e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,6.169226907313419830e-21,2.900000000000000000e+01,3.508333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.150023065041750669e-04,3.129999923706054688e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.138000080785703506e-18,2.960000038146972656e+01,3.583333587646484375e+01,1.000000000000000000e+02
4.870000000000000000e+05,5.691186711192131042e-02,2.840000152587890625e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.880000000000000000e+05,3.882967866957187653e-03,3.140000152587890625e+01,3.508333587646484375e+01,1.000000000000000000e+02
4.890000000000000000e+05,2.334855729714035988e-03,2.800000000000000000e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.179990067612379789e-05,3.140000152587890625e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.453850883990526199e-03,2.889999961853027344e+01,3.408333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.958829514682292938e-02,2.459999847412109375e+01,2.608333206176757812e+01,1.000000000000000000e+02
4.930000000000000000e+05,3.166910654463633652e-21,3.250000000000000000e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,4.076182750709089753e-14,3.079999923706054688e+01,3.533333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,9.489716670362386369e-33,2.929999923706054688e+01,3.608333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.213230658322572708e-03,2.770000076293945312e+01,3.633333587646484375e+01,1.000000000000000000e+02
4.970000000000000000e+05,5.816851854324340820e-01,2.560000038146972656e+01,3.483333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,9.398891031742095947e-02,2.779999923706054688e+01,3.558333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.828260868787765503e-01,2.619999885559082031e+01,3.383333206176757812e+01,1.000000000000000000e+02


==> data/replay_and_exploratory_policy/o3_e1_r0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.911534500122070312e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,2.119195088744163513e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+03,6.432422594571107766e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+03,1.301170434418741362e-12,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e+03,1.100319379880587700e-13,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+03,6.126756003574373999e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
7.000000000000000000e+03,5.200972418435320567e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+03,7.173947459625463251e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000000e+03,6.736803185406501950e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+04,3.010560754141376749e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.100000000000000000e+04,8.870931587364556600e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.200000000000000000e+04,1.066395507055145631e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000000e+04,4.150839218240547079e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.400000000000000000e+04,1.748652424574635711e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+04,1.489723261741647542e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+04,6.464982146291999542e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+04,5.763717004754823070e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.800000000000000000e+04,2.025590354899197559e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.900000000000000000e+04,8.570964927610694780e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000000e+04,1.619158705224756079e-14,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.100000000000000000e+04,8.088096855369435786e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.200000000000000000e+04,1.245840961590274215e-14,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+04,4.830972370051386452e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.400000000000000000e+04,9.207918139715522837e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+04,7.293260301786431976e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.600000000000000000e+04,4.095980844861491600e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+04,8.177451287417577988e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.800000000000000000e+04,1.330693418817715731e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+04,3.062695377934994759e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+04,1.644511502478908718e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.100000000000000000e+04,1.313004723901085771e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000000e+04,1.263281878194008612e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000000e+04,4.496016579191462401e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000000000e+04,1.984316133445390012e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000000e+04,2.617267432511796721e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.600000000000000000e+04,2.913296977247702146e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.700000000000000000e+04,2.953138283652551434e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000000e+04,1.823899951696687088e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+04,2.222468781144840137e-37,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+04,9.783539906336263749e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000000e+04,2.760777260149777437e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.200000000000000000e+04,1.031322540863128905e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+04,1.242861369673585524e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000000e+04,1.126581116808433701e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.500000000000000000e+04,3.476636938186823114e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.600000000000000000e+04,3.625683449624090768e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+04,4.198799494263506446e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.800000000000000000e+04,8.807226662918034299e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+04,2.156218081958861249e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+04,7.922843109640285942e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.100000000000000000e+04,6.673727698670427894e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.200000000000000000e+04,8.858928998153065156e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.300000000000000000e+04,8.752776579271890093e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.400000000000000000e+04,1.663987953074947486e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000000e+04,1.086396834851840326e-15,2.000000029802322388e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.600000000000000000e+04,3.382921212902607324e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.700000000000000000e+04,2.913826161081499271e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.800000000000000000e+04,2.873088905576691747e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.900000000000000000e+04,1.481124987942421777e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.000000000000000000e+04,2.056475717254931113e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.100000000000000000e+04,1.843261086697891064e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.200000000000000000e+04,4.993334001191475293e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.300000000000000000e+04,4.866386394059615123e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.400000000000000000e+04,6.372097572087277034e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000000e+04,2.032895378794555459e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.600000000000000000e+04,4.058503441976306554e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.700000000000000000e+04,1.180350470515116167e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
6.800000000000000000e+04,5.549281296794977142e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.900000000000000000e+04,1.963566790852975044e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000000e+04,1.882299061761608452e-15,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
7.100000000000000000e+04,3.193952662232705207e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
7.200000000000000000e+04,1.791685382888474724e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.300000000000000000e+04,3.519160752337295504e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.400000000000000000e+04,2.163589359712562196e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e+04,2.235255361541870454e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.600000000000000000e+04,3.061317890604522453e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.700000000000000000e+04,2.484406714844933882e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.800000000000000000e+04,9.683890022842139290e-24,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.900000000000000000e+04,1.562500000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+04,1.386063962579729344e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.100000000000000000e+04,3.116777670611018287e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.200000000000000000e+04,3.973971704509920018e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.300000000000000000e+04,7.534512914037671443e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.400000000000000000e+04,3.673071211611225645e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000000e+04,1.591163980072150478e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.600000000000000000e+04,1.751237442074713747e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
8.700000000000000000e+04,1.720452876639703456e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.800000000000000000e+04,1.072181782347230849e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
8.900000000000000000e+04,3.612664553224792172e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.000000000000000000e+04,1.463714649228083260e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.100000000000000000e+04,6.708637526316803441e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
9.200000000000000000e+04,3.268011082151753635e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.300000000000000000e+04,7.806321286949044133e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.400000000000000000e+04,1.815756107862522268e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.500000000000000000e+04,5.081369392197094456e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.600000000000000000e+04,1.873372181530495381e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.700000000000000000e+04,7.611890697258331864e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.800000000000000000e+04,8.095752364375728835e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
9.900000000000000000e+04,9.032850670259484670e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.000000000000000000e+05,3.168917544685420293e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.010000000000000000e+05,1.000910246408436878e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.020000000000000000e+05,2.374027421955369360e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.030000000000000000e+05,2.619045354668083497e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.040000000000000000e+05,1.793175366782254242e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.050000000000000000e+05,5.568278128219522963e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.060000000000000000e+05,1.486546263502645316e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.070000000000000000e+05,6.717850409621380704e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.080000000000000000e+05,8.836666987065752016e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.090000000000000000e+05,2.592388434138192921e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000000e+05,1.968654454545988597e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.110000000000000000e+05,1.577398540969108739e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.120000000000000000e+05,1.687063148878849256e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.130000000000000000e+05,4.336212127284244492e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.140000000000000000e+05,1.883299672370111798e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.150000000000000000e+05,2.367435415443720558e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.160000000000000000e+05,7.442874620420892934e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.170000000000000000e+05,7.739419448401347289e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.180000000000000000e+05,1.556598694037213734e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.190000000000000000e+05,2.444039453919398877e-15,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.200000000000000000e+05,1.665967270549333773e-15,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.210000000000000000e+05,2.216678440083481053e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.220000000000000000e+05,5.888353879536793907e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.230000000000000000e+05,1.993097807083053075e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.240000000000000000e+05,1.178421088279948481e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.250000000000000000e+05,1.480392436791944815e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.260000000000000000e+05,1.333286869817049537e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.270000000000000000e+05,9.925693245232294270e-24,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.280000000000000000e+05,7.502561243080463132e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.290000000000000000e+05,1.901152321101594669e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.300000000000000000e+05,1.991100099729288509e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.310000000000000000e+05,1.259578438390375997e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.320000000000000000e+05,1.644871425631472883e-24,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.330000000000000000e+05,2.830389710007806450e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.340000000000000000e+05,1.776535139835647495e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.350000000000000000e+05,7.577252291972763035e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.360000000000000000e+05,2.756936071613097592e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.370000000000000000e+05,1.037267865119906839e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.380000000000000000e+05,6.728759112443365179e-19,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.390000000000000000e+05,2.023074455287615474e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000000e+05,1.196330382339778984e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.410000000000000000e+05,6.380457654927778970e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.420000000000000000e+05,3.481001010749754879e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.430000000000000000e+05,1.103483170952747308e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.440000000000000000e+05,4.742805478195294779e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
1.450000000000000000e+05,1.309706483483595932e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.460000000000000000e+05,2.585655157068641368e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.470000000000000000e+05,1.660467141515676779e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.480000000000000000e+05,1.641089112177642021e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.490000000000000000e+05,5.072076301550603188e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+05,7.570761953713215243e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.510000000000000000e+05,1.049914067022413543e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.520000000000000000e+05,7.094035929130733994e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.530000000000000000e+05,5.799834701383983250e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.540000000000000000e+05,7.472164671674854514e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.550000000000000000e+05,4.152518143421123509e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.560000000000000000e+05,1.202097300282041481e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.570000000000000000e+05,2.742827190531843863e-20,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.580000000000000000e+05,2.700382229441214622e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.590000000000000000e+05,1.064173443172966062e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000000e+05,2.728672964443385742e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.610000000000000000e+05,2.307509124827234392e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.620000000000000000e+05,2.889799413924044062e-20,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.630000000000000000e+05,1.953917652906927621e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
1.640000000000000000e+05,1.364236097455818515e-35,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.650000000000000000e+05,8.381597893052764641e-23,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.660000000000000000e+05,2.696186074542631121e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.670000000000000000e+05,1.827589647480851828e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.680000000000000000e+05,5.900624210568956515e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.690000000000000000e+05,3.630881373184035189e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000000e+05,1.006237752774421406e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.710000000000000000e+05,4.657254323341997892e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.720000000000000000e+05,2.859098832963806892e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.730000000000000000e+05,1.673887981518227142e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.740000000000000000e+05,7.369734131280346485e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+05,2.744816088929072622e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.760000000000000000e+05,2.038336612568598678e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.770000000000000000e+05,1.078439172070622988e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.780000000000000000e+05,7.398859264045915159e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.790000000000000000e+05,2.789410520717439416e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.800000000000000000e+05,5.818068144364816133e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.810000000000000000e+05,6.810882873379870035e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.820000000000000000e+05,5.625721101054813558e-27,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.830000000000000000e+05,1.316939509578437216e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.840000000000000000e+05,1.825283156499553361e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.850000000000000000e+05,2.591299837568703229e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.860000000000000000e+05,4.050472510845151719e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.870000000000000000e+05,5.791644686877422217e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.880000000000000000e+05,4.540888043693140554e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.890000000000000000e+05,1.073920145417902889e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000000e+05,5.614760649386878796e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
1.910000000000000000e+05,9.544123727689120609e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.920000000000000000e+05,6.837966751868326289e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.930000000000000000e+05,7.231238855322577597e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.940000000000000000e+05,1.096501210820825695e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000000e+05,9.721879944417539943e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.960000000000000000e+05,6.004390246470140595e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.970000000000000000e+05,8.119400413773096548e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
1.980000000000000000e+05,6.291149942040633763e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.990000000000000000e+05,1.677639278683379625e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+05,3.343492093905715661e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.010000000000000000e+05,8.345090357335534746e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.020000000000000000e+05,1.464021072495739241e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.030000000000000000e+05,9.389629550321366524e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.040000000000000000e+05,1.972426067266985382e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.050000000000000000e+05,5.128696086560918885e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.060000000000000000e+05,2.715990300419477701e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.070000000000000000e+05,7.472723713420042352e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.080000000000000000e+05,4.734050730940931543e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.090000000000000000e+05,1.339300206621550383e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.100000000000000000e+05,5.288697698621500033e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.110000000000000000e+05,2.711727176978501907e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.120000000000000000e+05,1.761389555464030164e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.130000000000000000e+05,2.233326032246261972e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.140000000000000000e+05,8.342255973335785044e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.150000000000000000e+05,9.405841628582915824e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.160000000000000000e+05,2.708062270556524462e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.170000000000000000e+05,3.568504278761452410e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.180000000000000000e+05,1.157118918963878092e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.190000000000000000e+05,6.247096949594019679e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.200000000000000000e+05,2.855961523016031082e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.210000000000000000e+05,7.878499838837211687e-20,4.000000059604644775e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.220000000000000000e+05,1.158819422391503887e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.230000000000000000e+05,2.225688124402633132e-16,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.240000000000000000e+05,4.096660555714438674e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.250000000000000000e+05,8.290394263557772370e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.260000000000000000e+05,1.505561226726218299e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.270000000000000000e+05,4.503494682358190896e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.280000000000000000e+05,6.978261877713240122e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.290000000000000000e+05,4.100837751633382459e-16,3.000000119209289551e-01,1.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000000e+05,9.196415379352250235e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.310000000000000000e+05,3.691206265594098408e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.320000000000000000e+05,2.099229096346338810e-21,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.330000000000000000e+05,4.315042060779950353e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.340000000000000000e+05,2.450721418907602235e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.350000000000000000e+05,1.501452719885340917e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.360000000000000000e+05,9.553482780011790586e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.370000000000000000e+05,1.960180750176546377e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.380000000000000000e+05,8.652073684992806694e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.390000000000000000e+05,2.233797625284271316e-19,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.400000000000000000e+05,1.655065453592358495e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.410000000000000000e+05,7.361150581461460286e-18,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.420000000000000000e+05,2.679848661874667786e-16,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.430000000000000000e+05,5.608037060670251770e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.440000000000000000e+05,3.102514840676062390e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.450000000000000000e+05,1.009924371033117142e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.460000000000000000e+05,3.970722042755444193e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.470000000000000000e+05,3.342288115980532478e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.480000000000000000e+05,2.417197008772231539e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.490000000000000000e+05,1.607177122430356541e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e+05,3.576178661961372388e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.510000000000000000e+05,6.736103628422708198e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.520000000000000000e+05,8.916327400252680576e-29,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.530000000000000000e+05,4.536777816316589062e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.540000000000000000e+05,5.286904371053485069e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.550000000000000000e+05,1.054629287681541419e-15,2.000000029802322388e-01,7.500000000000000000e-01,0.000000000000000000e+00
2.560000000000000000e+05,1.120337445048320141e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.570000000000000000e+05,5.713006264893594496e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.580000000000000000e+05,2.264059246308844971e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.590000000000000000e+05,1.246988173749612579e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000000000e+05,6.694247893285559767e-22,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.610000000000000000e+05,6.687380043365374698e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.620000000000000000e+05,1.598498343443450175e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.630000000000000000e+05,1.795866681623256773e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.640000000000000000e+05,1.823813130819593523e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.650000000000000000e+05,1.630239314955028978e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.660000000000000000e+05,1.462540853469090912e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.670000000000000000e+05,3.011857519231975720e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.680000000000000000e+05,3.266149515491925497e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.690000000000000000e+05,3.497484801298915598e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+05,6.517162022820824612e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.710000000000000000e+05,3.063330440887198670e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.720000000000000000e+05,8.927256101983415369e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.730000000000000000e+05,9.822442872289122683e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.740000000000000000e+05,1.551741694621094268e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.750000000000000000e+05,8.075277011712741950e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.760000000000000000e+05,2.806037512774245315e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
2.770000000000000000e+05,6.030715104028518190e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.780000000000000000e+05,3.182238990665566284e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.790000000000000000e+05,9.272501437328347848e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.800000000000000000e+05,3.175863479550701573e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.810000000000000000e+05,1.687979168689190479e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.820000000000000000e+05,2.127032079453556636e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.830000000000000000e+05,4.134576926807093360e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.840000000000000000e+05,1.022170773384519817e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.850000000000000000e+05,5.240711958670563834e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.860000000000000000e+05,1.017513548012499258e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.870000000000000000e+05,4.155467670962140593e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.880000000000000000e+05,1.250265959644915206e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.890000000000000000e+05,1.609186443399921351e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.900000000000000000e+05,1.816947875842538215e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.910000000000000000e+05,3.923261066185111635e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.920000000000000000e+05,8.589224617751284468e-27,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.930000000000000000e+05,5.772251602852238993e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.940000000000000000e+05,4.392266586705797028e-26,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.950000000000000000e+05,1.297587877228110250e-15,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
2.960000000000000000e+05,2.010782882050527351e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.970000000000000000e+05,1.099731356903109556e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.980000000000000000e+05,3.787981632702474340e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.990000000000000000e+05,8.623086984214702394e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+05,3.630940731664791994e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.010000000000000000e+05,9.043213051306150841e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.020000000000000000e+05,3.212974375250076623e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.030000000000000000e+05,2.513763500368228643e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.040000000000000000e+05,5.794856265236496100e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.050000000000000000e+05,1.397908222597738086e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.060000000000000000e+05,2.354943085678760969e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.070000000000000000e+05,4.754470048321272554e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.080000000000000000e+05,4.317154547715512777e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.090000000000000000e+05,5.193037900374437616e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.100000000000000000e+05,8.545977207512509154e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.110000000000000000e+05,1.742515120300362590e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.120000000000000000e+05,1.966091347530052957e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.130000000000000000e+05,4.100830075397297967e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.140000000000000000e+05,1.396983481201813257e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000000000e+05,5.707539873868786549e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.160000000000000000e+05,6.198055594832567808e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.170000000000000000e+05,7.558211104582543748e-37,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.180000000000000000e+05,1.168955971550414506e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.190000000000000000e+05,9.877779534733246124e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.200000000000000000e+05,1.612879440875501097e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.210000000000000000e+05,3.768436347444581360e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.220000000000000000e+05,5.232826611327218332e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.230000000000000000e+05,4.069561324753813436e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.240000000000000000e+05,9.455206444051100431e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.250000000000000000e+05,2.077964056389156055e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.260000000000000000e+05,7.044681701574390066e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.270000000000000000e+05,1.563493780455880154e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.280000000000000000e+05,3.088912644111097582e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.290000000000000000e+05,8.348781898973236398e-18,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.300000000000000000e+05,4.637575266435442836e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.310000000000000000e+05,1.808000163894878608e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.320000000000000000e+05,4.298824142623276429e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.330000000000000000e+05,4.044009914155397424e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.340000000000000000e+05,3.770095671753362734e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.350000000000000000e+05,4.511455468573401234e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.360000000000000000e+05,5.375228788416314993e-23,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.370000000000000000e+05,1.362115164787298070e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.380000000000000000e+05,5.533399429033959011e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.390000000000000000e+05,9.136211718532762788e-16,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.400000000000000000e+05,1.165699050458882916e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.410000000000000000e+05,2.698617553341666963e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.420000000000000000e+05,8.999762122268383478e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.430000000000000000e+05,4.457401283494592258e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.440000000000000000e+05,1.840650157268816436e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.450000000000000000e+05,7.959085796568725335e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.460000000000000000e+05,8.039427268662489748e-17,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.470000000000000000e+05,1.029926418807817004e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.480000000000000000e+05,2.423750003365869682e-38,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.490000000000000000e+05,3.412856548398656375e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.500000000000000000e+05,1.782009876078860336e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.510000000000000000e+05,5.137169592407014092e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.520000000000000000e+05,1.952792985349681707e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.530000000000000000e+05,1.215350665989051908e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.540000000000000000e+05,4.751837364042087782e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.550000000000000000e+05,6.207825061087962094e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.560000000000000000e+05,4.270518303303120090e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.570000000000000000e+05,6.562071620762331767e-20,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.580000000000000000e+05,2.754105790429186153e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.590000000000000000e+05,6.987682472273484043e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.600000000000000000e+05,1.506657737346218592e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.610000000000000000e+05,1.381152661218146668e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.620000000000000000e+05,9.517147310014216193e-25,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.630000000000000000e+05,3.012282218573878821e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.640000000000000000e+05,3.648669594471967530e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.650000000000000000e+05,7.507311741338355170e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.660000000000000000e+05,1.143404522901690316e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.670000000000000000e+05,2.328956379554795051e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.680000000000000000e+05,8.125301189390804826e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.690000000000000000e+05,1.561425828924497584e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.700000000000000000e+05,1.311988257894601008e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.710000000000000000e+05,1.006435811074677642e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.720000000000000000e+05,7.798089714888508436e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.730000000000000000e+05,5.482493807695159628e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.740000000000000000e+05,5.980477712275763646e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.750000000000000000e+05,6.176295521076854908e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.760000000000000000e+05,9.645332915229678779e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.770000000000000000e+05,1.562500000000000000e-02,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.780000000000000000e+05,3.651857151506052873e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.790000000000000000e+05,3.530473775024633825e-23,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.800000000000000000e+05,3.518167228288497476e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.810000000000000000e+05,1.719023058554958595e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.820000000000000000e+05,4.687597326531137577e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.830000000000000000e+05,1.036406684075455431e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.840000000000000000e+05,5.311579499598186906e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.850000000000000000e+05,5.244444726989995129e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.860000000000000000e+05,7.643764282365715168e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.870000000000000000e+05,1.191576419849481574e-17,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
3.880000000000000000e+05,1.242264608492465268e-16,3.000000119209289551e-01,1.000000000000000000e+00,0.000000000000000000e+00
3.890000000000000000e+05,2.803288890860405110e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000000e+05,7.471771099139401783e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.910000000000000000e+05,2.812558078281327326e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.920000000000000000e+05,1.160657695645282532e-15,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
3.930000000000000000e+05,3.062958487544235626e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.940000000000000000e+05,1.411673183176795463e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.950000000000000000e+05,4.121541552969992708e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.960000000000000000e+05,2.119069308004876170e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.970000000000000000e+05,6.667364257775061556e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.980000000000000000e+05,8.803521132001813150e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
3.990000000000000000e+05,9.268969309938297416e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+05,7.057639982178400776e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.010000000000000000e+05,2.072876233877464893e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.020000000000000000e+05,2.217709206388395631e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.030000000000000000e+05,2.994342863116226917e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.040000000000000000e+05,3.008455887855361654e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.050000000000000000e+05,6.886012578218958340e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.060000000000000000e+05,2.221370714842889587e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.070000000000000000e+05,3.913494974826616565e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.080000000000000000e+05,8.943036309247150733e-19,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.090000000000000000e+05,6.327077191898126313e-23,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.100000000000000000e+05,7.510187186583712005e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.110000000000000000e+05,3.848468784861495962e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.120000000000000000e+05,6.428028216385662554e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.130000000000000000e+05,1.161607431337391416e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.140000000000000000e+05,7.439114504864175782e-16,3.000000119209289551e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.150000000000000000e+05,6.947511471528805820e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.160000000000000000e+05,4.184900279169104416e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.170000000000000000e+05,3.302310402293298185e-32,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.180000000000000000e+05,1.006602638686230798e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.190000000000000000e+05,1.881150160830331500e-17,2.000000029802322388e-01,1.249999880790710449e+00,0.000000000000000000e+00
4.200000000000000000e+05,6.455042214655970327e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.210000000000000000e+05,3.932712100991897508e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.220000000000000000e+05,2.474258512365553616e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.230000000000000000e+05,2.937161918778355245e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.240000000000000000e+05,8.217648956465204921e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.250000000000000000e+05,1.531403515387038583e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.260000000000000000e+05,4.696460467532969762e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.270000000000000000e+05,6.354740940555750361e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.280000000000000000e+05,4.070351182977128071e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.290000000000000000e+05,6.522594426028238521e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.300000000000000000e+05,1.116997815821700599e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.310000000000000000e+05,1.007466069661948349e-15,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.320000000000000000e+05,2.948082456486953823e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.330000000000000000e+05,7.253467175343541452e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.340000000000000000e+05,2.071553803688564116e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.350000000000000000e+05,5.062725522889838306e-30,2.000000029802322388e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.360000000000000000e+05,2.420698567702745074e-19,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.370000000000000000e+05,6.368547908468240478e-18,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.380000000000000000e+05,5.607706188425230559e-17,2.000000029802322388e-01,5.833333730697631836e-01,0.000000000000000000e+00
4.390000000000000000e+05,2.433913439732769734e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.400000000000000000e+05,5.686016369632360752e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.410000000000000000e+05,5.877096414621090230e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.420000000000000000e+05,5.993279556482328328e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.430000000000000000e+05,3.936556505606798959e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.440000000000000000e+05,3.441584332549276013e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.450000000000000000e+05,1.123321965637970668e-15,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.460000000000000000e+05,1.206805162342440086e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.470000000000000000e+05,3.691680868742356833e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.480000000000000000e+05,4.867811526993370483e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.490000000000000000e+05,2.228254369535017645e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000000e+05,1.994631168328154873e-16,1.000000014901161194e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.510000000000000000e+05,2.564396880023824573e-17,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.520000000000000000e+05,7.998245864731626470e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.530000000000000000e+05,1.775087904635924718e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.540000000000000000e+05,7.539082921485904410e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.550000000000000000e+05,2.436392863988060681e-16,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.560000000000000000e+05,7.101879983617900849e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.570000000000000000e+05,6.369663411155104989e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.580000000000000000e+05,2.863970595899499203e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.590000000000000000e+05,1.918343509893165837e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.600000000000000000e+05,8.980521549668639719e-20,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.610000000000000000e+05,3.610899605913401172e-20,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.620000000000000000e+05,2.479617749379835678e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.630000000000000000e+05,1.394578122698570308e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.640000000000000000e+05,5.105165511286194422e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.650000000000000000e+05,6.074857431981288002e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.660000000000000000e+05,3.585961241355921113e-21,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.670000000000000000e+05,3.112706585421052803e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.680000000000000000e+05,1.700062457641242597e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.690000000000000000e+05,7.804846126131841566e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000000e+05,1.256656386480585474e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.710000000000000000e+05,2.387785878309872656e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.720000000000000000e+05,4.099443058946169050e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.730000000000000000e+05,7.696866796149781886e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.740000000000000000e+05,1.821621644826809834e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000000000e+05,4.481827347956854378e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.760000000000000000e+05,6.008059752016323835e-16,3.000000119209289551e-01,7.500000000000000000e-01,0.000000000000000000e+00
4.770000000000000000e+05,6.683767580194233116e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.780000000000000000e+05,4.354700606591539725e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.790000000000000000e+05,4.100120950001768507e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.800000000000000000e+05,4.241105878303102561e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.810000000000000000e+05,5.085921452120168752e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.820000000000000000e+05,3.956725154174311901e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.830000000000000000e+05,1.818925327197462583e-15,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.840000000000000000e+05,2.137303346555750091e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.850000000000000000e+05,9.803030994720422255e-16,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.860000000000000000e+05,3.368328092846213200e-30,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.870000000000000000e+05,3.090222095836187401e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.880000000000000000e+05,2.443896781807345731e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.890000000000000000e+05,9.867400204755828741e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.900000000000000000e+05,1.453010376236275446e-16,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.910000000000000000e+05,4.469328400746994364e-18,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.920000000000000000e+05,1.167362113624033029e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.930000000000000000e+05,1.063009633535762889e-22,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.940000000000000000e+05,8.571515168154165054e-18,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.950000000000000000e+05,7.588844452775869449e-19,2.000000029802322388e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.960000000000000000e+05,4.464167372751092259e-17,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.970000000000000000e+05,7.492560629474697028e-18,2.000000029802322388e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.980000000000000000e+05,5.628180562947143100e-17,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
4.990000000000000000e+05,1.672109677618087673e-19,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> data/replay_and_exploratory_policy/o3_e1_r1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.911518096923828125e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.119207754731178284e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.431476862189811072e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.301618101495760627e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.100560682626601505e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.600000113248825073e-01
6.000000000000000000e+03,6.128719764759288369e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.500000238418579102e-01
7.000000000000000000e+03,5.196800972455609791e-21,0.000000000000000000e+00,0.000000000000000000e+00,6.200000047683715820e-01
8.000000000000000000e+03,8.565877174238067937e-12,0.000000000000000000e+00,0.000000000000000000e+00,6.700000166893005371e-01
9.000000000000000000e+03,2.360584949201438576e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.000000476837158203e-01
1.000000000000000000e+04,4.960323567502200603e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.300000190734863281e-01
1.100000000000000000e+04,1.504671236034482718e-04,0.000000000000000000e+00,0.000000000000000000e+00,8.600000143051147461e-01
1.200000000000000000e+04,6.035585887730121613e-03,1.200000047683715820e+00,8.333333730697631836e-01,1.370000123977661133e+00
1.300000000000000000e+04,3.282502293586730957e-03,1.900000095367431641e+00,1.500000000000000000e+00,6.370000362396240234e+00
1.400000000000000000e+04,1.082941656932234764e-03,3.500000000000000000e+00,4.500000000000000000e+00,1.038000106811523438e+01
1.500000000000000000e+04,2.197116380557417870e-03,3.800000190734863281e+00,4.500000000000000000e+00,1.731000137329101562e+01
1.600000000000000000e+04,2.808446884155273438e-01,4.600000381469726562e+00,4.500000000000000000e+00,2.865000152587890625e+01
1.700000000000000000e+04,2.696445444598793983e-04,4.300000190734863281e+00,3.583333253860473633e+00,4.018000030517578125e+01
1.800000000000000000e+04,1.635408699512481689e-01,4.999999523162841797e+00,5.250000000000000000e+00,4.799000167846679688e+01
1.900000000000000000e+04,4.350817471276968718e-05,5.599999904632568359e+00,5.333333492279052734e+00,5.959000015258789062e+01
2.000000000000000000e+04,2.099680932587943971e-05,6.300000190734863281e+00,6.916666984558105469e+00,7.013000488281250000e+01
2.100000000000000000e+04,1.543114781379699707e-01,6.200000286102294922e+00,7.083333969116210938e+00,8.027000427246093750e+01
2.200000000000000000e+04,2.568023592175450176e-05,7.200000286102294922e+00,7.833333969116210938e+00,9.231000518798828125e+01
2.300000000000000000e+04,5.907828017370775342e-05,7.600000381469726562e+00,9.416666984558105469e+00,1.000000000000000000e+02
2.400000000000000000e+04,2.932063216576352715e-05,8.699999809265136719e+00,9.833333969116210938e+00,1.000000000000000000e+02
2.500000000000000000e+04,2.075512427836656570e-03,8.699999809265136719e+00,1.025000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,6.834392479504458606e-06,9.400000572204589844e+00,1.083333301544189453e+01,1.000000000000000000e+02
2.700000000000000000e+04,4.297219216823577881e-02,8.500000000000000000e+00,1.008333301544189453e+01,1.000000000000000000e+02
2.800000000000000000e+04,2.637722343206405640e-02,9.500000000000000000e+00,1.258333301544189453e+01,1.000000000000000000e+02
2.900000000000000000e+04,4.560489207506179810e-03,9.700000762939453125e+00,1.149999904632568359e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.891819760203361511e-02,9.800000190734863281e+00,1.341666698455810547e+01,1.000000000000000000e+02
3.100000000000000000e+04,5.823151441290974617e-04,9.800001144409179688e+00,1.466666793823242188e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.034525316208600998e-02,1.089999961853027344e+01,1.416666698455810547e+01,1.000000000000000000e+02
3.300000000000000000e+04,7.306771352887153625e-03,9.500000000000000000e+00,1.058333396911621094e+01,1.000000000000000000e+02
3.400000000000000000e+04,2.029388397932052612e-02,1.230000114440917969e+01,1.516666698455810547e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.814820595085620880e-02,8.800001144409179688e+00,1.441666603088378906e+01,1.000000000000000000e+02
3.600000000000000000e+04,5.852961912751197815e-04,1.130000019073486328e+01,1.383333396911621094e+01,1.000000000000000000e+02
3.700000000000000000e+04,4.670094767789123580e-06,1.180000019073486328e+01,1.516666698455810547e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.894089393317699432e-03,1.289999961853027344e+01,1.716666793823242188e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.491650436946656555e-05,1.100000000000000000e+01,1.458333396911621094e+01,1.000000000000000000e+02
4.000000000000000000e+04,3.446873426437377930e-01,1.149999904632568359e+01,1.491666698455810547e+01,1.000000000000000000e+02
4.100000000000000000e+04,8.827250894682947546e-06,1.280000019073486328e+01,1.708333396911621094e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.859817886725068092e-03,1.490000057220458984e+01,1.491666698455810547e+01,1.000000000000000000e+02
4.300000000000000000e+04,5.077558755874633789e-01,1.210000038146972656e+01,1.658333396911621094e+01,1.000000000000000000e+02
4.400000000000000000e+04,2.915434539318084717e-01,1.219999980926513672e+01,1.616666793823242188e+01,1.000000000000000000e+02
4.500000000000000000e+04,3.054169714450836182e-01,1.280000019073486328e+01,1.666666793823242188e+01,1.000000000000000000e+02
4.600000000000000000e+04,3.511578252073377371e-04,1.219999980926513672e+01,1.791666793823242188e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.734085321426391602e-01,1.370000076293945312e+01,2.200000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,4.856668785214424133e-02,1.410000038146972656e+01,2.200000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.296432167291641235e-01,1.330000019073486328e+01,2.558333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.278820276260375977e-01,1.419999885559082031e+01,2.400000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,5.563688278198242188e-02,1.360000038146972656e+01,2.425000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,2.189905941486358643e-01,1.450000000000000000e+01,2.883333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,9.268892463296651840e-04,1.489999866485595703e+01,3.033333396911621094e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.380701512098312378e-01,1.580000114440917969e+01,3.024999809265136719e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.514136210083961487e-02,1.639999961853027344e+01,3.366666793823242188e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.087012467905879021e-03,1.760000228881835938e+01,3.500000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.608084775507450104e-03,1.720000076293945312e+01,3.400000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,3.988769458374008536e-05,1.910000038146972656e+01,3.883333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,7.318988442420959473e-02,1.789999961853027344e+01,3.791666793823242188e+01,1.000000000000000000e+02
6.000000000000000000e+04,2.773039415478706360e-02,2.119999885559082031e+01,4.416666793823242188e+01,1.000000000000000000e+02
6.100000000000000000e+04,6.338926614262163639e-04,2.240000152587890625e+01,3.958333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.431342934665735811e-05,1.950000000000000000e+01,3.858333587646484375e+01,1.000000000000000000e+02
6.300000000000000000e+04,7.744889589957892895e-04,1.900000000000000000e+01,3.908333587646484375e+01,1.000000000000000000e+02
6.400000000000000000e+04,2.092698741762433201e-05,2.070000076293945312e+01,4.091666793823242188e+01,1.000000000000000000e+02
6.500000000000000000e+04,6.396413594484329224e-02,1.999999809265136719e+01,3.933333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.742227166891098022e-02,2.110000038146972656e+01,4.500000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.624244148842990398e-03,2.299999809265136719e+01,4.425000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.195121742784976959e-02,1.860000038146972656e+01,3.866666793823242188e+01,1.000000000000000000e+02
6.900000000000000000e+04,9.162878990173339844e-02,2.220000076293945312e+01,4.675000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.236551105976104736e-01,2.299999809265136719e+01,4.416666793823242188e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.323762118816375732e-01,2.320000076293945312e+01,4.616666793823242188e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.539541472084238194e-06,2.390000152587890625e+01,4.666666793823242188e+01,1.000000000000000000e+02
7.300000000000000000e+04,7.754778926027938724e-05,2.379999923706054688e+01,3.991666793823242188e+01,1.000000000000000000e+02
7.400000000000000000e+04,6.898688734509050846e-04,2.239999961853027344e+01,4.216666793823242188e+01,1.000000000000000000e+02
7.500000000000000000e+04,7.089541852474212646e-02,2.089999961853027344e+01,4.358333206176757812e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.405887842178344727e-02,2.260000038146972656e+01,4.383333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.259204298257827759e-01,2.429999923706054688e+01,4.608333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,4.366538632893934846e-05,2.170000076293945312e+01,4.541666793823242188e+01,1.000000000000000000e+02
7.900000000000000000e+04,3.294034674763679504e-02,2.350000000000000000e+01,4.675000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.325545784247594838e-10,2.190000152587890625e+01,4.450000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,2.897529006004333496e-01,2.179999923706054688e+01,4.125000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.536614568919958401e-08,2.340000152587890625e+01,4.066666793823242188e+01,1.000000000000000000e+02
8.300000000000000000e+04,3.377590473974123597e-05,2.229999923706054688e+01,4.433333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,7.467839395758346654e-07,2.200000000000000000e+01,4.266666793823242188e+01,1.000000000000000000e+02
8.500000000000000000e+04,9.959216185961849988e-06,2.230000114440917969e+01,4.250000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,3.924991935491561890e-02,2.250000000000000000e+01,4.191666793823242188e+01,1.000000000000000000e+02
8.700000000000000000e+04,9.211877477355301380e-04,2.279999923706054688e+01,4.291666793823242188e+01,1.000000000000000000e+02
8.800000000000000000e+04,4.070191153004998341e-06,2.410000038146972656e+01,4.700000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.344478085637092590e-02,2.230000114440917969e+01,4.641666793823242188e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.034498095512390137e-01,2.350000000000000000e+01,4.700000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,7.526999339461326599e-03,2.740000152587890625e+01,4.708333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.121498862630687654e-04,2.529999923706054688e+01,4.316666793823242188e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.124901399016380310e-01,2.470000076293945312e+01,4.341666793823242188e+01,1.000000000000000000e+02
9.400000000000000000e+04,9.898646967485547066e-04,2.400000000000000000e+01,4.583333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.037579894065856934e+00,2.250000000000000000e+01,4.500000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,1.537638604640960693e-01,2.470000076293945312e+01,4.858333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.395231019705533981e-02,2.619999885559082031e+01,4.516666793823242188e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.223005771636962891e-01,2.389999961853027344e+01,4.333333206176757812e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.007555216550827026e-02,2.509999847412109375e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.609392404556274414e-01,2.589999961853027344e+01,4.941666793823242188e+01,1.000000000000000000e+02
1.010000000000000000e+05,9.329060558229684830e-04,2.579999923706054688e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,6.455446127802133560e-04,2.539999771118164062e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.780207604169845581e-01,2.649999809265136719e+01,4.599999618530273438e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.869417071342468262e-01,2.350000000000000000e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.536542624235153198e-01,2.439999961853027344e+01,4.650000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.192889537149355306e-10,2.340000152587890625e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,7.745703458786010742e-01,2.729999732971191406e+01,4.766666412353515625e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.764982938766479492e-01,2.710000038146972656e+01,4.708333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.363259255886077881e-01,2.559999847412109375e+01,4.775000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,4.229062423110008240e-02,2.529999923706054688e+01,4.641666793823242188e+01,1.000000000000000000e+02
1.110000000000000000e+05,6.928350776433944702e-03,2.559999847412109375e+01,4.366666793823242188e+01,1.000000000000000000e+02
1.120000000000000000e+05,7.944360447265097491e-12,2.660000038146972656e+01,4.750000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,5.121000576764345169e-04,2.340000152587890625e+01,4.475000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.058341354109870736e-06,2.490000152587890625e+01,4.599999618530273438e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.852700617950176820e-06,2.840000152587890625e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.160000000000000000e+05,7.337154448032379150e-02,2.820000076293945312e+01,4.949999618530273438e+01,1.000000000000000000e+02
1.170000000000000000e+05,5.442621477413922548e-05,2.720000076293945312e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.614458858966827393e-02,2.690000152587890625e+01,4.708333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.337668069638311863e-04,2.639999961853027344e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.200000000000000000e+05,7.487362017855048180e-05,2.660000038146972656e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.828457117080688477e-01,2.439999961853027344e+01,4.425000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,3.288922905921936035e-01,2.649999809265136719e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,8.793601591605693102e-05,2.589999961853027344e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,5.761986970901489258e-01,2.459999847412109375e+01,4.558333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,8.326677605509757996e-03,2.439999961853027344e+01,4.558333587646484375e+01,1.000000000000000000e+02
1.260000000000000000e+05,4.640700295567512512e-02,2.820000076293945312e+01,4.841666793823242188e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.118810218174641036e-16,2.859999847412109375e+01,4.650000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,2.964273965178065851e-11,2.859999847412109375e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,4.828638583421707153e-02,2.939999961853027344e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.300000000000000000e+05,5.334646536092526453e-15,2.829999923706054688e+01,4.616666793823242188e+01,1.000000000000000000e+02
1.310000000000000000e+05,7.650384306907653809e-02,2.960000038146972656e+01,4.683333206176757812e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.491395414632279426e-05,2.729999732971191406e+01,4.741666793823242188e+01,1.000000000000000000e+02
1.330000000000000000e+05,4.945113323628902435e-05,2.889999961853027344e+01,4.841666793823242188e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.038595991209149361e-04,2.870000076293945312e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.567173642044838615e-21,2.639999961853027344e+01,5.216666412353515625e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.486561983823776245e-02,2.669999885559082031e+01,5.166666412353515625e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.790105342864990234e-01,3.029999732971191406e+01,5.116666412353515625e+01,1.000000000000000000e+02
1.380000000000000000e+05,3.160233533194833910e-11,2.789999771118164062e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.020072937011718750e-01,2.960000038146972656e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.400000000000000000e+05,3.796543776988983154e-01,2.910000038146972656e+01,5.050000381469726562e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.993000805377960205e-01,2.879999923706054688e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.829185724258422852e-01,2.989999961853027344e+01,4.891666030883789062e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.517417937517166138e-02,2.850000000000000000e+01,4.949999618530273438e+01,1.000000000000000000e+02
1.440000000000000000e+05,3.875404945574700832e-05,2.910000038146972656e+01,4.850000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.766743540763854980e-01,3.100000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.225484013557434082e-01,2.699999809265136719e+01,4.949999618530273438e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.895000040531158447e-01,2.910000038146972656e+01,4.941666793823242188e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.207843232983035753e-13,2.850000000000000000e+01,4.841666793823242188e+01,1.000000000000000000e+02
1.490000000000000000e+05,5.670603678714782698e-17,2.679999732971191406e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,3.793752111960202456e-04,2.669999885559082031e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.008245199918746948e-01,2.939999961853027344e+01,5.183333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,6.902939826250076294e-02,2.759999847412109375e+01,4.750000381469726562e+01,1.000000000000000000e+02
1.530000000000000000e+05,9.638887830078601837e-03,2.839999771118164062e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.068547357543138787e-06,3.059999656677246094e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.287732543007688059e-15,2.999999809265136719e+01,4.883333587646484375e+01,1.000000000000000000e+02
1.560000000000000000e+05,3.194263949990272522e-02,2.889999961853027344e+01,4.675000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,9.176324154890072257e-17,3.010000228881835938e+01,5.200000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,5.915504097938537598e-01,2.800000000000000000e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.590000000000000000e+05,9.247079491615295410e-03,2.770000076293945312e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,4.619616866111755371e-01,2.619999885559082031e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.610000000000000000e+05,7.381734438240528107e-03,2.779999923706054688e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.283751614391803741e-02,2.939999961853027344e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.639230847358703613e-01,2.790000152587890625e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.101868152618408203e+00,3.100000000000000000e+01,4.750000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,6.569782999577000737e-05,2.699999809265136719e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.381738670170307159e-02,2.939999961853027344e+01,5.091666412353515625e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.932065060827881098e-05,3.050000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.875742600532248616e-05,2.949999809265136719e+01,4.791667175292968750e+01,1.000000000000000000e+02
1.690000000000000000e+05,8.336113751283846796e-06,2.949999809265136719e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.804890611967202574e-11,3.019999885559082031e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.068521881592459977e-06,2.820000076293945312e+01,4.708333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.436340906797340722e-09,2.949999809265136719e+01,5.091666412353515625e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.171703566797077656e-03,2.739999961853027344e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.369767636060714722e-01,3.019999885559082031e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.330764085054397583e-01,3.200000000000000000e+01,4.941666793823242188e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.427087485790252686e-01,3.059999656677246094e+01,5.349999618530273438e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.439913213253021240e-01,2.740000152587890625e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.462903658795312367e-08,3.019999885559082031e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,3.774774968624114990e-01,2.829999923706054688e+01,5.041666793823242188e+01,1.000000000000000000e+02
1.800000000000000000e+05,3.250531554222106934e-01,2.689999961853027344e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,3.236069679260253906e-01,2.729999732971191406e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.820000000000000000e+05,3.649895325389335653e-24,2.880000114440917969e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.045578211545944214e-02,2.889999961853027344e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.840000000000000000e+05,9.653763473033905029e-02,2.910000038146972656e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.638909578323364258e-01,3.029999732971191406e+01,4.758333587646484375e+01,1.000000000000000000e+02
1.860000000000000000e+05,5.163463354110717773e-01,2.689999961853027344e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.271292507648468018e-01,3.009999656677246094e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.880000000000000000e+05,6.243000179529190063e-02,3.100000000000000000e+01,4.925000381469726562e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.576144397258758545e-01,2.829999923706054688e+01,5.125000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.870055079460144043e-02,3.040000152587890625e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.910000000000000000e+05,4.396343229018384591e-06,3.170000076293945312e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.796617388725280762e-01,3.129999923706054688e+01,5.066666412353515625e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.028730645775794983e-01,2.790000152587890625e+01,5.041667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.045547902584075928e-01,2.840000152587890625e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.944610327482223511e-01,2.889999961853027344e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.006571892503416166e-06,2.859999847412109375e+01,4.916666793823242188e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.146820141002535820e-04,3.200000000000000000e+01,5.041666793823242188e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.355585823148430791e-06,2.969999885559082031e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.785568743944168091e-01,3.190000152587890625e+01,4.949999618530273438e+01,1.000000000000000000e+02
2.000000000000000000e+05,2.009770460426807404e-02,3.070000076293945312e+01,4.666666793823242188e+01,1.000000000000000000e+02
2.010000000000000000e+05,9.043456827839690959e-08,3.140000152587890625e+01,4.708333587646484375e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.949429062619856268e-08,2.850000000000000000e+01,5.175000381469726562e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.967872679233551025e-01,2.809999847412109375e+01,5.108333206176757812e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.248775103907973971e-07,3.000000190734863281e+01,4.850000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.581973396241664886e-02,2.850000190734863281e+01,4.808333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.300359703600406647e-02,3.129999923706054688e+01,5.108333206176757812e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.833361685276031494e-01,3.340000152587890625e+01,5.299999618530273438e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.720013109718365740e-08,2.980000114440917969e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.060180466083693318e-06,3.039999961853027344e+01,5.016666030883789062e+01,1.000000000000000000e+02
2.100000000000000000e+05,6.908233429747667742e-10,2.669999885559082031e+01,5.016666793823242188e+01,1.000000000000000000e+02
2.110000000000000000e+05,4.589992386172525585e-06,3.120000076293945312e+01,4.758333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,2.601207052066456527e-05,2.969999885559082031e+01,5.075000381469726562e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.451727445535901495e-11,3.100000000000000000e+01,5.108333206176757812e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.130965301854303107e-05,3.289999771118164062e+01,5.075000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,5.472940392792224884e-04,3.319999694824218750e+01,5.000000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,6.872023163850826677e-07,3.000000190734863281e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.170000000000000000e+05,6.210533976554870605e-01,2.999999809265136719e+01,4.966666793823242188e+01,1.000000000000000000e+02
2.180000000000000000e+05,2.471827742489551838e-10,3.060000228881835938e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.966950655216351151e-07,2.989999961853027344e+01,5.066666412353515625e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.294647740403888747e-06,2.870000076293945312e+01,4.941666793823242188e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.392104148864746094e-01,2.889999961853027344e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.220000000000000000e+05,4.237798601388931274e-02,3.209999847412109375e+01,5.166666412353515625e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.974499017000198364e-02,3.279999923706054688e+01,4.949999618530273438e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.213668267359025776e-06,2.969999885559082031e+01,4.808333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.197386682033538818e-01,3.209999847412109375e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.348418928682804108e-02,3.290000152587890625e+01,5.208333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,8.720335564760262059e-11,3.129999923706054688e+01,5.066666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,6.064511090517044067e-02,2.850000190734863281e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.397971928119659424e-01,2.979999732971191406e+01,5.083333206176757812e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.559943426400423050e-03,2.939999961853027344e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.409789919853210449e-02,3.209999847412109375e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.530664945903481566e-07,3.110000228881835938e+01,4.975000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.097629219293594360e-02,3.090000152587890625e+01,4.933333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.252906600643040491e-13,3.190000152587890625e+01,5.041666793823242188e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.377293407742399722e-07,2.859999847412109375e+01,4.933333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,4.588733315467834473e-01,3.150000000000000000e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.338467700406908989e-03,2.619999885559082031e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.917144060134887695e-01,2.900000000000000000e+01,4.841666793823242188e+01,1.000000000000000000e+02
2.390000000000000000e+05,5.412037353380583227e-05,3.070000076293945312e+01,4.925000381469726562e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.730871248990297318e-03,3.019999885559082031e+01,4.983333206176757812e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.245515340997371823e-05,3.150000000000000000e+01,5.000000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.393552124500274658e-01,3.300000000000000000e+01,5.091666412353515625e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.984653292514849454e-06,3.359999847412109375e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.440000000000000000e+05,9.065359085798263550e-02,2.879999923706054688e+01,4.883333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,2.152495682239532471e-01,3.100000000000000000e+01,5.008333206176757812e+01,1.000000000000000000e+02
2.460000000000000000e+05,5.197961676427047262e-16,2.809999847412109375e+01,5.158333206176757812e+01,1.000000000000000000e+02
2.470000000000000000e+05,2.741431217145873234e-06,2.910000038146972656e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.480000000000000000e+05,5.543149249749805163e-19,3.190000152587890625e+01,5.075000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,4.891603440046310425e-02,3.279999923706054688e+01,5.324999618530273438e+01,1.000000000000000000e+02
2.500000000000000000e+05,4.124342650175094604e-02,3.239999771118164062e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.510000000000000000e+05,8.519206312485039234e-04,2.960000038146972656e+01,4.866666793823242188e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.288273215293884277e-01,3.170000076293945312e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.788893081946298480e-05,3.310000228881835938e+01,5.166667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,3.682999685406684875e-02,3.070000076293945312e+01,5.091666412353515625e+01,1.000000000000000000e+02
2.550000000000000000e+05,5.261258222162723541e-03,3.220000076293945312e+01,4.841666793823242188e+01,1.000000000000000000e+02
2.560000000000000000e+05,6.278675282374024391e-04,3.540000152587890625e+01,4.975000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.755690076128303190e-08,3.129999923706054688e+01,4.683333206176757812e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.585717884358018637e-04,3.090000152587890625e+01,5.183333587646484375e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.704079913906753063e-04,3.450000000000000000e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.123390074881825740e-10,3.459999847412109375e+01,4.941666793823242188e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.503216478544345591e-07,3.159999847412109375e+01,4.783333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,8.847495337249711156e-06,2.810000228881835938e+01,5.000000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,9.400284994853791432e-10,2.710000038146972656e+01,4.875000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.290576782750576967e-09,2.949999809265136719e+01,4.800000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.810981127367774945e-11,2.999999809265136719e+01,4.750000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,5.884513724595308304e-03,2.939999961853027344e+01,4.966666793823242188e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.860486865043640137e-01,3.349999618530273438e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.829261064529418945e-01,3.779999923706054688e+01,4.975000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.562654376029968262e-01,3.309999847412109375e+01,5.166666412353515625e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.902113957606612477e-14,3.129999923706054688e+01,4.850000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,5.161995571036593869e-21,3.059999656677246094e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,3.717143833637237549e-02,3.079999923706054688e+01,4.891666793823242188e+01,1.000000000000000000e+02
2.730000000000000000e+05,5.787465084949872107e-08,3.059999847412109375e+01,4.841666793823242188e+01,1.000000000000000000e+02
2.740000000000000000e+05,4.395699875203717966e-07,3.050000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
2.750000000000000000e+05,4.568119347095489502e-01,3.040000152587890625e+01,4.791666412353515625e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.571515794898802942e-16,3.300000000000000000e+01,4.891666793823242188e+01,1.000000000000000000e+02
2.770000000000000000e+05,7.091267034411430359e-04,2.989999961853027344e+01,5.083333206176757812e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.014289144426584244e-03,2.969999885559082031e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.790000000000000000e+05,3.886567056179046631e-02,3.390000152587890625e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.800000000000000000e+05,7.276403266587294638e-06,3.030000114440917969e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.810000000000000000e+05,6.008817628026008606e-02,3.050000000000000000e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.820000000000000000e+05,9.394086152315139771e-02,3.349999618530273438e+01,4.916667175292968750e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.797694504261016846e-01,3.039999961853027344e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.503798663616180420e-01,3.459999847412109375e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.850000000000000000e+05,6.227267533540725708e-02,3.020000076293945312e+01,5.016666793823242188e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.537020699386720507e-15,2.969999885559082031e+01,4.866667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,5.065377056598663330e-02,3.189999771118164062e+01,5.200000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,7.364323246292769909e-04,3.229999923706054688e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.890000000000000000e+05,7.516921113337460270e-12,3.319999694824218750e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.130782766267657280e-04,2.960000038146972656e+01,5.116667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.209369838761631399e-05,3.220000076293945312e+01,5.108333206176757812e+01,1.000000000000000000e+02
2.920000000000000000e+05,9.914793074131011963e-03,2.939999961853027344e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,6.226485993465757929e-07,3.120000076293945312e+01,5.016666793823242188e+01,1.000000000000000000e+02
2.940000000000000000e+05,2.073788944309023630e-23,3.019999885559082031e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.488923430442810059e-01,2.989999961853027344e+01,5.083333206176757812e+01,1.000000000000000000e+02
2.960000000000000000e+05,5.493819117546081543e-01,3.089999771118164062e+01,4.750000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.723225636851566378e-06,2.960000038146972656e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.342226266860961914e-01,3.300000000000000000e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.723305467749014497e-05,3.279999923706054688e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.209843780713981687e-09,3.190000152587890625e+01,4.808333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,6.786181330680847168e-01,3.160000228881835938e+01,4.966667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.896390877664089203e-02,3.150000000000000000e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.723801344633102417e-01,3.170000076293945312e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.120625808835029602e-01,3.370000076293945312e+01,5.025000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,2.843805191332648974e-10,3.159999847412109375e+01,4.758332824707031250e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.807565927505493164e-01,3.210000228881835938e+01,5.266666412353515625e+01,1.000000000000000000e+02
3.070000000000000000e+05,8.737805485725402832e-02,3.129999923706054688e+01,4.958333206176757812e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.647915341891348362e-04,3.050000000000000000e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.918242871761322021e-02,3.230000305175781250e+01,5.016666793823242188e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.790944635868072510e-01,2.989999961853027344e+01,5.000000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.968687415122985840e-01,3.170000076293945312e+01,5.175000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,3.172651231288909912e-01,2.930000114440917969e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.047415077686309814e-02,3.409999847412109375e+01,5.141666412353515625e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.637040674686431885e-01,3.420000076293945312e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,7.441061735153198242e-02,3.290000152587890625e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.711525022983551025e-01,3.349999618530273438e+01,5.324999618530273438e+01,1.000000000000000000e+02
3.170000000000000000e+05,6.231346167623996735e-03,3.100000000000000000e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.014597184045840095e-09,3.140000152587890625e+01,4.908333206176757812e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.496210485696792603e-02,3.070000076293945312e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,4.704155435319989920e-04,3.180000114440917969e+01,4.766666412353515625e+01,1.000000000000000000e+02
3.210000000000000000e+05,2.089135721325874329e-02,3.180000114440917969e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.132189482450485229e-02,3.229999923706054688e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.475497484207153320e-01,3.439999771118164062e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.948180735111236572e-01,3.270000076293945312e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.635373501107096672e-03,3.159999847412109375e+01,4.866666793823242188e+01,1.000000000000000000e+02
3.260000000000000000e+05,8.410633355379104614e-02,2.930000114440917969e+01,5.233333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.700673456070944667e-04,3.000000190734863281e+01,4.825000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,5.356911287890397944e-07,3.250000000000000000e+01,4.899999618530273438e+01,1.000000000000000000e+02
3.290000000000000000e+05,3.134983899144572206e-06,2.960000038146972656e+01,4.866666793823242188e+01,1.000000000000000000e+02
3.300000000000000000e+05,4.455038309097290039e-01,3.410000228881835938e+01,5.008333206176757812e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.002902612090110779e-01,3.380000305175781250e+01,4.966666793823242188e+01,1.000000000000000000e+02
3.320000000000000000e+05,5.461262166500091553e-02,3.220000076293945312e+01,5.141666412353515625e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.458151042461395264e-01,3.579999923706054688e+01,4.700000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.321458816528320312e-01,3.240000152587890625e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.039679536380845093e-10,3.170000076293945312e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.073144238442182541e-03,3.070000076293945312e+01,5.150000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,7.552631199359893799e-02,3.209999847412109375e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.793485224246978760e-01,3.010000038146972656e+01,4.924999618530273438e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.627664417028427124e-01,3.170000076293945312e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.038553118705749512e-01,3.240000152587890625e+01,5.050000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.823016641035792418e-07,3.259999847412109375e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.420000000000000000e+05,3.510222733020782471e-01,2.969999885559082031e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.143478830830710455e-32,3.480000305175781250e+01,5.183333206176757812e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.582406962082928692e-14,3.060000228881835938e+01,4.825000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.208572536706924438e-01,2.929999923706054688e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.190320104360580444e-01,3.039999961853027344e+01,4.700000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,6.543139461427927017e-04,3.270000076293945312e+01,5.025000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,2.334521122975274920e-04,3.070000076293945312e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.490000000000000000e+05,5.563248350881622173e-08,3.250000000000000000e+01,4.941666793823242188e+01,1.000000000000000000e+02
3.500000000000000000e+05,6.069706335968850214e-22,2.939999961853027344e+01,4.683333206176757812e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.094508043024688959e-04,3.170000076293945312e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.520000000000000000e+05,5.262881686007858661e-09,3.270000076293945312e+01,4.716666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.400825615040957928e-04,2.979999732971191406e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.210638292832300067e-04,3.050000000000000000e+01,5.000000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.872243958873761336e-19,3.269999694824218750e+01,4.941667175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.163757026195526123e-01,3.150000000000000000e+01,4.941666793823242188e+01,1.000000000000000000e+02
3.570000000000000000e+05,3.408298790454864502e-01,2.800000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.025926321744918823e-03,3.420000076293945312e+01,5.025000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.622026205062866211e-01,3.019999885559082031e+01,4.975000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,3.123418092727661133e-01,3.220000076293945312e+01,4.966666793823242188e+01,1.000000000000000000e+02
3.610000000000000000e+05,4.167612191442049066e-20,3.279999923706054688e+01,5.233333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,9.500443098886535154e-09,3.279999923706054688e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.630000000000000000e+05,4.557843360543378797e-13,3.290000152587890625e+01,5.150000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,4.276818782091140747e-02,3.319999694824218750e+01,4.958333206176757812e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.951598748564720154e-02,3.170000076293945312e+01,4.850000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.813504468373139389e-06,3.190000152587890625e+01,4.791666412353515625e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.372235186065552170e-10,3.359999847412109375e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.390101942888577469e-06,3.159999847412109375e+01,4.775000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.069685699548131197e-10,3.210000228881835938e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,2.963973467703939768e-13,3.100000000000000000e+01,5.083333206176757812e+01,1.000000000000000000e+02
3.710000000000000000e+05,4.139768179982578154e-16,3.410000228881835938e+01,5.033333206176757812e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.315577626228332520e-01,3.220000076293945312e+01,5.291666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.270523220300674438e-01,3.220000076293945312e+01,5.233333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.764982044696807861e-01,3.200000000000000000e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.750000000000000000e+05,4.434834444122515151e-11,3.129999923706054688e+01,5.324999618530273438e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.070546984394127321e-09,3.300000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.473340779542922974e-01,3.450000000000000000e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.905272606350649767e-10,3.490000152587890625e+01,5.191666412353515625e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.430757522583007812e-01,2.969999885559082031e+01,4.800000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.327940992723597446e-07,3.600000000000000000e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.506022329067491228e-07,3.220000076293945312e+01,5.041666793823242188e+01,1.000000000000000000e+02
3.820000000000000000e+05,5.250919237732887268e-02,3.459999847412109375e+01,5.274999618530273438e+01,1.000000000000000000e+02
3.830000000000000000e+05,5.841028775653879309e-18,3.190000152587890625e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.843627542257308960e-02,3.290000152587890625e+01,5.116666412353515625e+01,1.000000000000000000e+02
3.850000000000000000e+05,8.615063503384590149e-03,3.400000000000000000e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.072009792551398277e-03,3.170000076293945312e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.339611310768873409e-09,3.279999923706054688e+01,4.883333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.056573091773316264e-05,2.969999885559082031e+01,4.891666793823242188e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.402214877543883631e-07,2.929999923706054688e+01,5.041666030883789062e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.812595634506866560e-13,3.319999694824218750e+01,4.891666793823242188e+01,1.000000000000000000e+02
3.910000000000000000e+05,9.634121670387685299e-05,3.420000076293945312e+01,5.399999618530273438e+01,1.000000000000000000e+02
3.920000000000000000e+05,8.198076486587524414e-02,3.490000152587890625e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.045770362019538879e-02,3.480000305175781250e+01,5.308333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.655449271202087402e-01,3.540000152587890625e+01,5.450000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.306499103893311368e-18,3.259999847412109375e+01,5.575000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,3.925920277833938599e-02,3.349999618530273438e+01,5.483333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.600704126758500934e-05,3.530000305175781250e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.980000000000000000e+05,4.479774832725524902e-02,3.420000076293945312e+01,4.966666793823242188e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.649829536676406860e-02,3.209999847412109375e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.835522536770440638e-05,3.470000076293945312e+01,5.233333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,6.647360511124134064e-03,1.239999866485595703e+01,2.075000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.228037601526011713e-06,3.359999847412109375e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,5.477746034543429232e-10,3.450000000000000000e+01,5.441666793823242188e+01,1.000000000000000000e+02
4.040000000000000000e+05,2.227506915898624928e-14,3.340000152587890625e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.497037480177823454e-06,3.530000305175781250e+01,5.566666793823242188e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.409619643233384068e-10,3.850000000000000000e+01,5.358333587646484375e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.875761687755584717e-01,3.470000076293945312e+01,6.058333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,5.338543395869664587e-14,3.700000000000000000e+01,6.733333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.585575487046298804e-08,3.500000000000000000e+01,6.550000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.398083467913814104e-12,3.900000000000000000e+01,6.516667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.663564294576644897e-01,3.890000152587890625e+01,6.616667175292968750e+01,1.000000000000000000e+02
4.120000000000000000e+05,3.741081058979034424e-01,4.030000305175781250e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.402992159128189087e-01,3.750000000000000000e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.948203846812248230e-02,4.269999694824218750e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,8.671715855598449707e-02,4.150000000000000000e+01,7.000000000000000000e+01,1.000000000000000000e+02
4.160000000000000000e+05,7.003073096275329590e-01,4.050000000000000000e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,8.355657854508535820e-08,3.950000000000000000e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,3.707583852485708883e-21,3.920000076293945312e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,4.162369295954704285e-04,4.329999542236328125e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.200000000000000000e+05,3.939720802009105682e-03,3.879999923706054688e+01,6.758333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.188967871712520719e-04,3.970000457763671875e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.220000000000000000e+05,4.860438639298081398e-05,3.680000305175781250e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.685960577949355318e-29,4.340000152587890625e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.140227690339088440e-01,4.330000305175781250e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.863304926492560298e-09,4.290000152587890625e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.148770600557327271e-01,4.390000152587890625e+01,6.933333587646484375e+01,1.000000000000000000e+02
4.270000000000000000e+05,6.190377846360206604e-02,4.019999694824218750e+01,6.866667175292968750e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.381269498779147398e-08,4.200000000000000000e+01,7.233333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,3.448624610900878906e-01,4.250000000000000000e+01,7.116667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,2.149617373943328857e-01,4.209999847412109375e+01,6.766666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.650849580764770508e-01,4.430000305175781250e+01,6.941667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.523965500917683834e-29,4.220000076293945312e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,7.821380262201804712e-15,4.440000152587890625e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.771766692399978638e-01,4.250000000000000000e+01,7.075000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.518270747486894834e-08,4.280000305175781250e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,4.508294570992887884e-10,4.259999847412109375e+01,6.941667175292968750e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.643301099538803101e-01,4.140000152587890625e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.148869953164488589e-12,4.060000228881835938e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.222568573628791455e-09,4.120000076293945312e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,9.528047684170815046e-08,4.220000076293945312e+01,7.241667175292968750e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.247846871614456177e-01,4.700000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.649475279918988235e-06,4.060000228881835938e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,6.174476766318548471e-06,4.359999847412109375e+01,7.150000000000000000e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.556353457272052765e-02,4.509999847412109375e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.913378582685254514e-05,4.629999542236328125e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.556965522468090057e-02,3.890000152587890625e+01,7.041667175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,5.682599544525146484e-02,4.070000076293945312e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,8.750167489051818848e-02,4.299999618530273438e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.218871027231216431e-01,4.229999923706054688e+01,7.108333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.108313277363777161e-01,4.259999847412109375e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.834422588348388672e-01,4.120000457763671875e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,7.784493618601118214e-07,4.350000000000000000e+01,6.625000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,2.412971807643771172e-04,4.320000076293945312e+01,7.233333587646484375e+01,1.000000000000000000e+02
4.540000000000000000e+05,2.332957649286981905e-07,3.859999847412109375e+01,7.233333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,8.066214621067047119e-03,3.939999771118164062e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.738548576831817627e-01,4.309999465942382812e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.570000000000000000e+05,2.345460951328277588e-01,4.299999618530273438e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.349849071630160324e-06,4.540000152587890625e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.590000000000000000e+05,6.799346010666340590e-07,4.129999923706054688e+01,6.766666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,4.117449714513554682e-10,3.890000152587890625e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.978959353640675545e-03,4.500000000000000000e+01,7.066667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,5.603268249387838296e-08,4.350000000000000000e+01,6.950000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,5.280169190768901899e-09,4.259999847412109375e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,3.049973398447036743e-03,4.450000000000000000e+01,7.091667175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,9.898582945159220008e-19,4.150000000000000000e+01,6.783332824707031250e+01,1.000000000000000000e+02
4.660000000000000000e+05,3.870576620101928711e-02,3.930000305175781250e+01,6.525000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,3.830116987228393555e-01,4.299999618530273438e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.482498213078997651e-08,4.490000152587890625e+01,6.916667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.887605030788108706e-04,4.340000152587890625e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,6.269214674830436707e-03,4.350000000000000000e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.926617622375488281e-01,4.340000152587890625e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,7.527366688009351492e-05,4.340000152587890625e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.526729762554168701e-02,4.019999694824218750e+01,6.883332824707031250e+01,1.000000000000000000e+02
4.740000000000000000e+05,2.028383363494867808e-07,3.929999923706054688e+01,6.699999237060546875e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.910670101642608643e-02,4.239999771118164062e+01,6.691667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,4.263708591461181641e-01,4.299999618530273438e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.770000000000000000e+05,2.532676160335540771e-01,4.420000076293945312e+01,6.608332061767578125e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.484844461083412170e-02,4.340000152587890625e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,3.817923367023468018e-02,4.130000305175781250e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.013114601373672485e-01,4.340000152587890625e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,2.551151112584193470e-07,3.740000152587890625e+01,5.833333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,2.320819795131683350e-01,4.480000305175781250e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.626404166221618652e-02,3.880000305175781250e+01,6.858332824707031250e+01,1.000000000000000000e+02
4.840000000000000000e+05,5.105324163423574646e-09,3.980000305175781250e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,5.468812584877014160e-02,4.200000000000000000e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.879122162441306518e-16,4.190000152587890625e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.188967168331146240e-01,4.400000000000000000e+01,6.725000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.135196235030889511e-03,4.259999847412109375e+01,6.933333587646484375e+01,1.000000000000000000e+02
4.890000000000000000e+05,4.439525604248046875e-01,4.320000457763671875e+01,6.733333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.356495499610900879e-02,4.509999847412109375e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,6.998333219598862343e-07,4.299999618530273438e+01,7.066667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.605815589427947998e-01,3.170000076293945312e+01,5.366666793823242188e+01,1.000000000000000000e+02
4.930000000000000000e+05,5.020823340418090197e-11,4.420000076293945312e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.394985238434287567e-09,4.150000000000000000e+01,6.641667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.745424330583001726e-13,4.400000000000000000e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.520356237888336182e-01,4.410000228881835938e+01,7.166667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.659989953041076660e-01,4.370000076293945312e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.344188489019870758e-02,3.979999542236328125e+01,7.200000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.334976434707641602e-01,4.290000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02


==> data/sampling_region/o1_sc0_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.023596763610839844e+00,4.600000381469726562e+00,2.800000000000000000e+01,1.000000070780515671e-02
1.000000000000000000e+03,2.526357769966125488e-01,4.099999904632568359e+00,2.316666603088378906e+01,7.100000381469726562e+00
2.000000000000000000e+03,1.481462419033050537e-01,5.400000095367431641e+00,2.816666603088378906e+01,1.605000114440917969e+01
3.000000000000000000e+03,1.806197315454483032e-01,8.500000000000000000e+00,4.016666793823242188e+01,2.935000038146972656e+01
4.000000000000000000e+03,1.259405612945556641e-01,1.219999980926513672e+01,5.399999618530273438e+01,4.740000534057617188e+01
5.000000000000000000e+03,4.132606089115142822e-02,1.360000038146972656e+01,5.399999618530273438e+01,6.963000488281250000e+01
6.000000000000000000e+03,1.466629505157470703e-01,1.360000038146972656e+01,4.616666793823242188e+01,9.581000518798828125e+01
7.000000000000000000e+03,2.272182554006576538e-01,1.630000114440917969e+01,5.816666412353515625e+01,1.000000000000000000e+02
8.000000000000000000e+03,3.465038836002349854e-01,1.929999923706054688e+01,6.800000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,2.168797850608825684e-01,1.839999771118164062e+01,6.266667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+04,3.466605544090270996e-01,2.090000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.310618817806243896e-01,1.959999847412109375e+01,6.650000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.668986380100250244e-01,2.309999847412109375e+01,7.433333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,1.952229738235473633e-01,2.550000000000000000e+01,7.516667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+04,4.665952920913696289e-02,2.750000000000000000e+01,8.033333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.261463388800621033e-02,2.809999847412109375e+01,8.100000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+04,3.024282455444335938e-01,2.729999732971191406e+01,7.666667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,8.475288003683090210e-02,3.040000152587890625e+01,8.183333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.562062799930572510e-01,3.010000038146972656e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.082820445299148560e-01,3.259999847412109375e+01,8.366667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,7.673504948616027832e-02,2.969999885559082031e+01,8.250000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.805680990219116211e-01,3.359999847412109375e+01,8.200000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.892936348915100098e-02,3.460000228881835938e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.218789890408515930e-01,3.390000152587890625e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,7.246850524097681046e-03,3.229999923706054688e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,4.931624513119459152e-03,3.370000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.757861971855163574e-01,3.410000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.684987246990203857e-01,3.930000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+04,6.689500808715820312e-02,3.500000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.362349838018417358e-01,3.579999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,5.118658542633056641e-01,4.140000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,9.323494136333465576e-02,3.759999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.200000000000000000e+04,2.127342112362384796e-02,4.100000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,7.983407005667686462e-03,3.919999694824218750e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.447350084781646729e-01,3.890000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,3.205194370821118355e-03,4.359999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,3.058021143078804016e-02,3.969999694824218750e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.700000000000000000e+04,6.135275214910507202e-02,3.890000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.379666849970817566e-02,3.999999618530273438e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.287963539361953735e-01,4.430000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.000000000000000000e+04,3.717192113399505615e-01,4.599999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.100000000000000000e+04,5.633522570133209229e-02,4.329999542236328125e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,5.568311549723148346e-03,3.909999847412109375e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.764986664056777954e-02,4.009999465942382812e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,2.502453979104757309e-03,4.269999694824218750e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.006448715925216675e-01,4.400000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+04,5.725764855742454529e-02,4.060000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+04,4.329788684844970703e-01,4.200000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+04,7.049868581816554070e-04,4.569999694824218750e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.298210024833679199e-01,4.790000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.852043569087982178e-01,5.130000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.082749713532393798e-05,4.690000152587890625e+01,9.083332061767578125e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.193002425134181976e-02,4.480000305175781250e+01,9.100000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.274485975503921509e-01,4.540000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.765480637550354004e-01,5.130000305175781250e+01,9.266666412353515625e+01,1.000000000000000000e+02
5.500000000000000000e+04,4.333942532539367676e-01,4.750000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.752831205725669861e-02,4.930000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.212391998706152663e-05,4.750000000000000000e+01,9.133332061767578125e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.005152612924575806e-01,4.740000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,2.576722181402146816e-04,5.009999847412109375e+01,9.033333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.637202903628349304e-03,5.109999847412109375e+01,8.866667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.743547022342681885e-01,4.930000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,9.738275781273841858e-03,5.289999771118164062e+01,9.233333587646484375e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.769260913133621216e-01,5.339999771118164062e+01,8.816667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,4.910651477985084057e-04,5.559999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
6.500000000000000000e+04,3.749796748161315918e-01,5.150000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.096893697977066040e-01,5.289999771118164062e+01,9.100000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,3.252769112586975098e-01,5.220000076293945312e+01,9.083333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.371951341629028320e-01,5.620000457763671875e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.073580265045166016e-01,5.380000305175781250e+01,9.283333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,8.563879132270812988e-02,4.899999618530273438e+01,9.083333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,6.387126632034778595e-03,5.249999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.332287974444625434e-07,5.480000305175781250e+01,8.983332824707031250e+01,1.000000000000000000e+02
7.300000000000000000e+04,6.445589065551757812e-01,4.690000152587890625e+01,8.683333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,6.160122156143188477e-02,4.859999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
7.500000000000000000e+04,6.665718741714954376e-03,4.850000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.375407278537750244e-01,5.009999847412109375e+01,8.783333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,2.929889857769012451e-01,4.889999771118164062e+01,8.766667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.819939613342285156e-01,5.490000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,3.348286729305982590e-03,5.420000076293945312e+01,9.300000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.342988193035125732e-01,5.470000457763671875e+01,8.916667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,1.761149615049362183e-03,5.409999465942382812e+01,8.983332824707031250e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.910166442394256592e-02,5.569999694824218750e+01,8.966667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,3.347324207425117493e-02,5.069999694824218750e+01,9.083333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.590668762219138443e-05,4.970000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,4.220686480402946472e-02,5.540000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,6.947647780179977417e-02,4.960000228881835938e+01,8.783333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,3.539071679115295410e-01,5.710000228881835938e+01,9.350000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.177444845438003540e-01,5.659999847412109375e+01,8.833333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,4.661459485078012221e-08,5.600000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.739383100764825940e-05,5.810000228881835938e+01,8.500000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,2.056739958788966760e-06,6.230000305175781250e+01,8.700000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.430060565471649170e-01,5.659999847412109375e+01,8.533333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,5.672351690009236336e-04,5.490000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.529295325279235840e-01,5.490000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.195715181529521942e-02,5.220000076293945312e+01,8.916667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,5.343857919797301292e-04,5.379999160766601562e+01,8.750000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,5.153187084943056107e-04,5.409999465942382812e+01,8.566667175292968750e+01,1.000000000000000000e+02
9.800000000000000000e+04,5.527986884117126465e-01,5.249999618530273438e+01,8.466667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,4.933341406285762787e-04,5.790000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.000000000000000000e+05,4.164546844549477100e-04,5.640000152587890625e+01,8.683332824707031250e+01,1.000000000000000000e+02
1.010000000000000000e+05,5.428819656372070312e-01,5.329999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.111145615577697754e-01,5.000000000000000000e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.421179622411727905e-03,5.810000228881835938e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.332292258739471436e-01,5.430000305175781250e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,5.967181641608476639e-03,5.120000076293945312e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.846660487353801727e-02,6.080000305175781250e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.070000000000000000e+05,5.442687869071960449e-01,5.609999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,3.080254828091710806e-04,5.859999847412109375e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.876967847347259521e-01,5.809999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.553100214048754424e-07,5.650000000000000000e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.238932460546493530e-01,5.249999618530273438e+01,8.433332824707031250e+01,1.000000000000000000e+02
1.120000000000000000e+05,9.894608743454824662e-11,5.820000076293945312e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.755017817020416260e-01,5.380000305175781250e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,3.644200563430786133e-01,6.060000228881835938e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.150000000000000000e+05,3.267233073711395264e-01,5.639999389648437500e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.160000000000000000e+05,3.202446401119232178e-01,5.540000152587890625e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,4.092417782430857187e-07,5.389999771118164062e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,2.450822466926183552e-05,5.939999771118164062e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,9.267880352048507575e-10,5.779999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.898079179227352142e-02,5.659999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,4.977292716503143311e-01,5.410000228881835938e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,5.302076935768127441e-01,5.609999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.230000000000000000e+05,8.326734602451324463e-02,6.130000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,3.717734813690185547e-01,5.790000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.425081329420208931e-03,6.009999465942382812e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.269329726696014404e-01,5.679999542236328125e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,2.161534279584884644e-01,5.949999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.477179676294326782e-02,5.640000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,6.153705101041850867e-08,5.899999618530273438e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,4.788230732083320618e-02,5.939999771118164062e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,3.570296987891197205e-02,5.870000076293945312e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,3.751413524150848389e-02,5.730000305175781250e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,5.464082211256027222e-02,6.109999465942382812e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.081183627247810364e-01,5.080000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.295426487922668457e-01,5.719999694824218750e+01,8.733332824707031250e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.419943064451217651e-01,5.700000381469726562e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.578290470012234437e-09,5.580000305175781250e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.521767020225524902e-01,5.919999313354492188e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,4.333278980084287468e-07,6.190000152587890625e+01,8.400000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,5.555871757678687572e-04,5.919999313354492188e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,4.870131378993391991e-04,5.469999313354492188e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,3.532851114869117737e-03,5.949999618530273438e+01,8.350000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.733200401067733765e-01,5.609999847412109375e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.760750710964202881e-01,6.090000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.158643066883087158e-01,5.809999847412109375e+01,8.216667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.724254526197910309e-02,5.690000152587890625e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.470000000000000000e+05,8.157557296328832308e-09,6.259999847412109375e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.480000000000000000e+05,8.843101561069488525e-02,6.080000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,6.995201147219631821e-07,6.169999694824218750e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,2.418442964553833008e-01,6.030000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.857032832537242939e-09,5.650000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,3.955388441681861877e-03,6.300000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,7.723023009020835161e-05,6.219999694824218750e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,2.311231642961502075e-01,6.039999771118164062e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.597479522228240967e-02,5.700000000000000000e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,7.052379942251718603e-07,5.259999465942382812e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,5.843542516231536865e-02,5.889999771118164062e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.891386508941650391e-01,5.650000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.651168304306338541e-06,5.670000457763671875e+01,8.599999237060546875e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.388424724340438843e-01,5.769999694824218750e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,5.832316674059256911e-06,6.430000305175781250e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.080406755208969116e-01,5.309999465942382812e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.706766024968130660e-20,6.039999771118164062e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,2.289847373962402344e+00,6.319999694824218750e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,4.361594468355178833e-02,6.330000305175781250e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.894914342965737575e-11,5.879999923706054688e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,9.402512758970260620e-02,6.200000000000000000e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.410831116139888763e-02,5.899999618530273438e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.690000000000000000e+05,3.026010654866695404e-02,6.060000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.803608611226081848e-02,5.979999923706054688e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.509799621999263763e-04,5.790000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,5.477475468069314957e-03,5.540000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.310730129480361938e-01,6.050000000000000000e+01,8.433332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.689034736249595881e-04,5.530000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.423765659332275391e-01,5.889999771118164062e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.878721618093550205e-04,5.299999618530273438e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.770000000000000000e+05,3.099153900620876811e-06,5.329999923706054688e+01,8.599999237060546875e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.736722305417060852e-02,5.150000381469726562e+01,8.433333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.053282171487808228e-01,5.999999618530273438e+01,8.400000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.362221240997314453e-01,5.669999694824218750e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,5.973898172378540039e-01,5.640000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.820000000000000000e+05,4.800431132316589355e-01,6.079999923706054688e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.287467057409230620e-06,5.450000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.265804003497753016e-13,5.730000305175781250e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.850000000000000000e+05,3.125256299972534180e-01,5.529999542236328125e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.671112954616546631e-01,5.179999923706054688e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,9.763040202670492107e-12,5.559999847412109375e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,3.542280197143554688e-01,5.709999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.565849781036376953e-01,5.970000076293945312e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.758157789707183838e-02,5.519999694824218750e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,4.409621357917785645e-01,5.790000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.389004468917846680e-01,5.700000000000000000e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.930000000000000000e+05,3.095730249924599775e-08,5.659999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,2.244940549135208130e-01,5.270000076293945312e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.950000000000000000e+05,5.813314833692841414e-17,6.009999465942382812e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.220548875629901886e-02,5.569999694824218750e+01,8.400000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,6.448051333427429199e-02,5.759999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.645873859524726868e-02,5.909999465942382812e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.648717604778141776e-12,5.459999465942382812e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,5.337975025177001953e-01,5.029999542236328125e+01,8.566666412353515625e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.166584524980862625e-06,6.109999465942382812e+01,8.150000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,4.312933608889579773e-02,5.770000076293945312e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.711090564727783203e-02,5.790000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.204592165071517229e-04,5.800000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.552339071224590264e-15,5.640000152587890625e+01,8.616667175292968750e+01,1.000000000000000000e+02
2.060000000000000000e+05,6.727014988427981734e-05,5.000000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.070000000000000000e+05,2.401580277364701033e-04,5.850000381469726562e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,6.061182916164398193e-02,5.959999465942382812e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.999988246709108353e-03,5.730000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,5.435154496608030072e-12,6.079999923706054688e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,4.105420112609863281e-01,5.370000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,9.636369943618774414e-01,5.659999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.548338234424591064e-01,6.159999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,3.098419437685961952e-11,5.989999771118164062e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.203957766815477726e-10,6.500000000000000000e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,4.138999432325363159e-02,6.070000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.394912898540496826e-01,5.929999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.409554015845060349e-02,5.730000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,6.653002649545669556e-02,5.870000076293945312e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.705491289496421814e-02,5.919999313354492188e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.517530083656311035e-01,6.089999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.017663121223449707e-01,6.380000305175781250e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.271140068769454956e-02,6.240000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.910784989595413208e-01,5.999999618530273438e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.141813409049063921e-04,6.049999618530273438e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.005289107561111450e-01,6.049999618530273438e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,9.912417829036712646e-02,6.119999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.466959156095981598e-02,5.270000076293945312e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,3.621220656668810989e-09,5.570000457763671875e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.136147975921630859e-01,6.070000076293945312e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.310000000000000000e+05,6.297460640780627728e-05,6.200000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,7.503788918256759644e-03,5.590000152587890625e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,8.814116939902305603e-03,5.090000152587890625e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.307001128792762756e-02,5.820000076293945312e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,5.136971292785119658e-09,5.500000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,5.109777557663619518e-04,5.600000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.364352941513061523e-01,5.870000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.849021255970001221e-01,6.020000076293945312e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.804089406505227089e-03,5.820000076293945312e+01,8.516667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,4.459186643362045288e-02,5.650000000000000000e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,5.869182944297790527e-02,5.750000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.822595801670104265e-04,5.360000228881835938e+01,8.566666412353515625e+01,1.000000000000000000e+02
2.430000000000000000e+05,5.108457656888276688e-09,5.450000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,6.066495180130004883e-02,5.790000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,8.125569550543332298e-09,5.729999542236328125e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.502645760774612427e-01,5.779999923706054688e+01,8.633333587646484375e+01,1.000000000000000000e+02
2.470000000000000000e+05,5.275396688375622034e-07,6.109999465942382812e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.480000000000000000e+05,5.907166004180908203e-01,5.519999694824218750e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.578330397605895996e-01,5.459999465942382812e+01,8.383333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.789517322161373158e-08,5.179999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.510000000000000000e+05,8.703511953353881836e-02,5.669999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.853722289204597473e-02,5.729999542236328125e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.668106317520141602e-01,5.559999847412109375e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.270769476890563965e-01,6.200000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,4.402249306440353394e-02,5.580000305175781250e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.560000000000000000e+05,7.833465748145563770e-18,5.430000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,6.732758879661560059e-02,5.320000076293945312e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.006182610988616943e-01,5.820000076293945312e+01,8.566667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,3.625137265771627426e-03,5.719999694824218750e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,4.490589639098404098e-16,5.569999694824218750e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,8.654695749282836914e-01,5.369999313354492188e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.562497392296791077e-02,5.709999847412109375e+01,8.566667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.012032270431518555e-02,5.090000152587890625e+01,8.200000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,3.380171060562133789e-01,5.700000000000000000e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,5.712190177291631699e-03,5.700000000000000000e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.396625638008117676e-01,5.989999771118164062e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.167690545320510864e-01,5.579999542236328125e+01,8.633333587646484375e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.162070509264090390e-10,5.239999771118164062e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.212877689089509659e-06,5.500000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.439525306224822998e-03,5.959999465942382812e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,6.778343021869659424e-02,6.039999771118164062e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.720000000000000000e+05,2.951415255665779114e-02,5.879999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.846907834988087416e-04,4.659999465942382812e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,6.493438036159204785e-07,5.389999771118164062e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,3.289320273324847221e-03,5.630000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.106770575046539307e-01,5.370000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.733469069004058838e-01,5.690000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.357785078288543446e-08,6.190000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.187881603837013245e-01,5.669999694824218750e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,4.288479089736938477e-01,5.829999923706054688e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.764882123097777367e-03,5.939999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.820000000000000000e+05,4.520348156802356243e-04,5.550000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.153838217258453369e-03,5.680000305175781250e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,4.373413976281881332e-03,6.090000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.966233291270327754e-07,5.839999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.860000000000000000e+05,6.311800479888916016e-01,5.859999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.039286357558012241e-07,6.219999694824218750e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.956546634435653687e-02,5.850000381469726562e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,8.435568958520889282e-02,5.680000305175781250e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,3.809993267059326172e-01,5.490000152587890625e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.853941853369178716e-07,6.109999465942382812e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.720656394958496094e+00,5.709999847412109375e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,2.823554277420043945e-01,5.740000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,1.441990304940077294e-09,6.680000305175781250e+01,8.366667175292968750e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.916117071232292801e-06,5.770000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.678482890129089355e-01,5.430000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,5.438903200147329538e-26,5.970000076293945312e+01,8.633333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,8.795711910352110863e-04,5.030000305175781250e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.206850707530975342e-01,5.630000305175781250e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.209178790450096130e-01,6.059999465942382812e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,3.188113570213317871e-01,5.750000000000000000e+01,8.466666412353515625e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.424135676752484869e-07,5.829999923706054688e+01,8.733332824707031250e+01,1.000000000000000000e+02
3.030000000000000000e+05,2.030302882194519043e-01,5.640000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.919902624716087303e-09,5.700000000000000000e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.771250739693641663e-02,6.059999465942382812e+01,8.633332824707031250e+01,1.000000000000000000e+02
3.060000000000000000e+05,3.268009424209594727e-02,6.219999694824218750e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,4.148527383804321289e-01,5.989999771118164062e+01,8.783333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.617859879843308590e-06,5.909999465942382812e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,7.565892357064285534e-12,6.190000152587890625e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.100000000000000000e+05,3.775116612543538697e-13,5.719999694824218750e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,4.670840874314308167e-02,6.269999694824218750e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,7.029657810926437378e-02,5.879999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,1.490258276462554932e-01,5.810000228881835938e+01,8.850000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,2.033411633517445694e-11,6.020000076293945312e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.570532768964767456e-01,6.080000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.214491298124503217e-15,6.150000000000000000e+01,8.633332824707031250e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.779012620449066162e-01,5.929999923706054688e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.402924954891204834e-01,5.940000534057617188e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.020561205223202705e-03,6.100000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,9.295690655708312988e-01,6.150000000000000000e+01,8.916666412353515625e+01,1.000000000000000000e+02
3.210000000000000000e+05,3.256843090057373047e-01,5.279999923706054688e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.124203857034444809e-02,5.339999771118164062e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.049093203619122505e-03,5.659999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.604622351132235281e-10,6.030000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.590509782545268536e-04,5.590000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.538363914936780930e-03,5.470000076293945312e+01,8.549999237060546875e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.114035248756408691e-01,5.970000076293945312e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.632596135139465332e-01,5.839999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,3.860643506050109863e-01,6.319999694824218750e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,7.039149105548858643e-02,5.450000000000000000e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,4.605220165103673935e-03,5.500000000000000000e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.112234531319700181e-05,5.430000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,6.265895336549693488e-30,6.270000457763671875e+01,9.183332061767578125e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.146227077697403729e-06,5.899999618530273438e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.515688598155975342e-01,5.299999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.150615453720092773e-01,5.450000000000000000e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,8.073123899521306157e-05,5.979999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.237854679869698771e-10,5.440000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.207269874348160243e-11,6.240000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.330928922627094835e-09,5.470000076293945312e+01,8.633333587646484375e+01,1.000000000000000000e+02
3.410000000000000000e+05,7.562467455863952637e-02,5.700000000000000000e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.648765653371810913e-01,5.760000228881835938e+01,8.816665649414062500e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.374519899487495422e-02,5.579999542236328125e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.940958946943283081e-01,5.899999618530273438e+01,8.416667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,8.090334825683331843e-12,5.509999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,5.765486287175047853e-14,6.190000152587890625e+01,8.400000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,6.647042471996655877e-09,6.230000305175781250e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.367706991732120514e-02,5.729999542236328125e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.490000000000000000e+05,4.281422123312950134e-02,6.299999237060546875e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,7.460150867700576782e-03,6.070000076293945312e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.510000000000000000e+05,7.906263838064475635e-11,5.750000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.142004877328872681e-01,5.949999618530273438e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.530000000000000000e+05,7.227855734527111053e-03,5.920000076293945312e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.540000000000000000e+05,2.529537975788116455e-01,5.910000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.062559038400650024e-01,6.020000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,6.292205653153359890e-04,6.070000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.239612251520156860e-01,5.559999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,4.249064251780509949e-03,5.979999923706054688e+01,8.633333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,3.050184845924377441e-01,6.359999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.742899574663780982e-10,6.150000000000000000e+01,8.533332061767578125e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.201979815959930420e-02,5.619999694824218750e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.506548166275024414e-01,5.909999465942382812e+01,8.350000000000000000e+01,1.000000000000000000e+02
3.630000000000000000e+05,5.026545003056526184e-02,5.989999771118164062e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,4.284856840968132019e-02,5.659999847412109375e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.685049921274185181e-02,5.659999847412109375e+01,8.450000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,6.486222147941589355e-02,5.899999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,7.004486862570047379e-03,6.269999694824218750e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.924090623855590820e-01,5.939999771118164062e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.371776044368743896e-01,6.100000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,4.076085984706878662e-02,6.809999847412109375e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.312611937522888184e-01,6.410000610351562500e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.614963593965512700e-07,5.949999618530273438e+01,8.483333587646484375e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.027174107730388641e-02,5.979999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,4.161080718040466309e-02,5.519999694824218750e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.750000000000000000e+05,1.798518151044845581e-01,5.899999618530273438e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.613858342170715332e-01,5.829999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.733303844928741455e-01,5.920000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.247202038764953613e-01,5.740000152587890625e+01,8.250000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.252683978236746043e-05,6.120000457763671875e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.899318188428878784e-02,5.690000152587890625e+01,8.383333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.064000248908996582e-01,6.290000152587890625e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.820000000000000000e+05,4.031756759559357306e-07,5.719999694824218750e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.830000000000000000e+05,4.132770700380206108e-04,5.640000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.193718999624252319e-01,5.650000000000000000e+01,8.633332824707031250e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.457054921161216043e-08,5.669999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.860000000000000000e+05,9.020623110700398684e-07,6.269999694824218750e+01,8.533333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.130933016538619995e-01,5.650000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,5.308491138063158921e-18,5.960000228881835938e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,6.935556232929229736e-02,6.100000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
3.900000000000000000e+05,3.445374965667724609e-01,5.720000457763671875e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.910000000000000000e+05,4.450670257210731506e-02,5.650000000000000000e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.920000000000000000e+05,2.721251454204320908e-03,5.829999923706054688e+01,8.633333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.120989173650741577e-01,5.680000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.645186334848403931e-02,6.360000228881835938e+01,8.583333587646484375e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.210012227296829224e-01,6.119999694824218750e+01,8.350000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,2.730767389991228811e-09,6.359999847412109375e+01,8.833332824707031250e+01,1.000000000000000000e+02
3.970000000000000000e+05,3.110711574554443359e-01,6.080000305175781250e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.078594624996185303e-01,6.169999694824218750e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.698039273124611398e-16,6.480000305175781250e+01,8.599999237060546875e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.503387629985809326e-01,5.979999923706054688e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.300392418168485165e-04,6.629999542236328125e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.138545784902134983e-09,6.569999694824218750e+01,8.383333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,2.525661513209342957e-02,5.889999771118164062e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.347060680389404297e-01,5.770000076293945312e+01,8.316667175292968750e+01,1.000000000000000000e+02
4.050000000000000000e+05,3.063086867332458496e-01,5.759999847412109375e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,7.966822385787963867e-01,6.060000228881835938e+01,8.400000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.107277140021324158e-02,5.710000228881835938e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.750412114346732839e-15,5.619999694824218750e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.369016468524932861e-01,5.159999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,9.999946101114759582e-41,5.779999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.786745764955412596e-06,5.769999694824218750e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.120000000000000000e+05,3.499972933695971733e-08,5.999999618530273438e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.130000000000000000e+05,2.145778950080057257e-07,5.959999465942382812e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,7.469758145361993229e-10,5.729999542236328125e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,5.440726758010328012e-10,5.680000305175781250e+01,8.433333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.455268800258636475e-01,5.989999771118164062e+01,8.583332824707031250e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.661608695983886719e-01,6.180000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,3.270782157778739929e-02,5.700000381469726562e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.987524271011352539e-01,5.820000076293945312e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,7.096020779211936968e-26,6.509999847412109375e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.088171591196896770e-08,5.370000457763671875e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.021632492542266846e-01,5.069999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,2.447073347866535187e-03,6.359999847412109375e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,2.794226109981536865e-01,6.170000457763671875e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.250000000000000000e+05,4.553476721048355103e-02,6.250000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.260000000000000000e+05,2.803697064518928528e-02,6.419999694824218750e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.519007503986358643e-01,6.730000305175781250e+01,8.266667175292968750e+01,1.000000000000000000e+02
4.280000000000000000e+05,7.095847977325320244e-04,5.389999771118164062e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.290000000000000000e+05,7.939619012176990509e-03,5.559999847412109375e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,5.557546392083168030e-03,5.310000228881835938e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,9.739091619849205017e-03,6.020000076293945312e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,8.515540510416030884e-02,5.820000076293945312e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,4.302002489566802979e-01,6.200000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.340000000000000000e+05,6.188098129614530429e-14,6.259999847412109375e+01,8.500000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,4.663507342338562012e-01,5.989999771118164062e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.298052310943603516e-01,6.049999618530273438e+01,8.599999237060546875e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.872255742549896240e-01,5.690000152587890625e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.961001008749008179e-01,6.340000152587890625e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.595808837213553488e-06,6.350000000000000000e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,3.780502080917358398e-01,5.999999618530273438e+01,8.583332824707031250e+01,1.000000000000000000e+02
4.410000000000000000e+05,4.079818154423264787e-07,6.179999542236328125e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.247082836925983429e-02,6.309999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.581509038805961609e-02,6.259999847412109375e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.257569977042294340e-07,6.639999389648437500e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.450000000000000000e+05,5.920255046503965516e-31,6.480000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.460000000000000000e+05,2.192908965525930398e-09,6.300000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,7.533930812542166677e-09,5.790000152587890625e+01,8.483333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.785891592502593994e-01,6.169999694824218750e+01,8.583332824707031250e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.698376774787902832e-04,6.340000152587890625e+01,8.333332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+05,6.711224159516859800e-06,6.440000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.510000000000000000e+05,4.296043290650843861e-21,5.919999313354492188e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,5.428603291511535645e-02,5.809999847412109375e+01,8.283332824707031250e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.432045549154281616e-01,6.150000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,6.324731558561325073e-02,5.819999694824218750e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.455774350622284635e-14,5.459999847412109375e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,7.019475102424621582e-02,5.999999618530273438e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.325173837329884918e-08,5.389999771118164062e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.580000000000000000e+05,4.273159959211625392e-07,5.740000152587890625e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.590000000000000000e+05,2.270267868880182505e-04,5.609999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+05,5.807940661907196045e-02,6.010000228881835938e+01,8.416667175292968750e+01,1.000000000000000000e+02
4.610000000000000000e+05,3.228393907193094492e-04,6.169999694824218750e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.413719914853572845e-02,5.979999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,9.343372657895088196e-03,6.049999618530273438e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,5.569970262797596661e-09,6.340000152587890625e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.982859373092651367e-01,6.219999694824218750e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.660000000000000000e+05,2.385458350181579590e-01,6.279999542236328125e+01,8.200000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.463508307933807373e-01,6.039999771118164062e+01,8.183333587646484375e+01,1.000000000000000000e+02
4.680000000000000000e+05,4.520078003406524658e-02,6.209999847412109375e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.574688404798507690e-01,5.939999771118164062e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+05,2.073573936167228936e-20,6.430000305175781250e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.150413973864282246e-19,6.289999389648437500e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.987610594369471073e-04,6.179999542236328125e+01,8.633333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,3.688739240169525146e-01,5.409999465942382812e+01,8.533333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.574560105800628662e-01,6.480000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,8.193520670829457231e-07,6.469999694824218750e+01,8.233333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,9.706110698157188743e-13,6.130000305175781250e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.194903944679026608e-07,6.540000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.187709674239158630e-02,6.119999694824218750e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.591357770143076777e-05,5.860000228881835938e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.755631715059280396e-01,6.139999771118164062e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,4.679680254415785612e-12,6.159999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,5.632764441543258727e-07,5.640000152587890625e+01,8.316667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,3.541049659252166748e-01,5.609999847412109375e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,2.411958128213882446e-01,6.430000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.377271465957164764e-02,5.370000076293945312e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.057532401522621512e-05,5.899999618530273438e+01,8.566667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.970383775391383097e-06,5.849999618530273438e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.880000000000000000e+05,4.041486084461212158e-01,5.999999618530273438e+01,8.566667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,1.578414253890514374e-02,6.340000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.969495892524719238e-01,5.869999694824218750e+01,8.866667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.866882979869842529e-01,6.480000305175781250e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.355222932237666100e-07,6.090000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,4.932812973856925964e-02,6.159999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.045573830604553223e-02,5.369999313354492188e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.752780372044071555e-05,6.109999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.034275337588042021e-04,5.939999771118164062e+01,8.533333587646484375e+01,1.000000000000000000e+02
4.970000000000000000e+05,3.456304686899613898e-10,6.220000457763671875e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,4.364492488093674183e-04,6.559999847412109375e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,5.004818439483642578e-01,6.180000305175781250e+01,8.433333587646484375e+01,1.000000000000000000e+02


==> data/sampling_region/o1_sc0_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.007508516311645508e+00,4.099999904632568359e+00,2.200000000000000000e+01,2.000000141561031342e-02
1.000000000000000000e+03,2.526416182518005371e-01,4.300000190734863281e+00,1.966666793823242188e+01,9.840000152587890625e+00
2.000000000000000000e+03,1.602719277143478394e-01,6.800000190734863281e+00,4.100000000000000000e+01,2.186000061035156250e+01
3.000000000000000000e+03,1.460615843534469604e-01,7.600000381469726562e+00,3.916666793823242188e+01,4.125000381469726562e+01
4.000000000000000000e+03,1.069977581501007080e-01,1.459999942779541016e+01,5.833333587646484375e+01,6.763999938964843750e+01
5.000000000000000000e+03,2.964026108384132385e-02,1.630000114440917969e+01,6.433332824707031250e+01,9.931000518798828125e+01
6.000000000000000000e+03,1.148495227098464966e-01,1.990000152587890625e+01,7.016667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+03,3.363396823406219482e-01,1.910000228881835938e+01,6.833333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+03,3.678128719329833984e-01,2.449999809265136719e+01,7.250000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,1.702793836593627930e-01,2.480000114440917969e+01,7.683332824707031250e+01,1.000000000000000000e+02
1.000000000000000000e+04,3.073125481605529785e-01,2.439999961853027344e+01,7.433332824707031250e+01,1.000000000000000000e+02
1.100000000000000000e+04,8.744730055332183838e-02,2.500000000000000000e+01,7.216666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.645836234092712402e-01,2.379999923706054688e+01,7.316667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+04,1.310070753097534180e-01,2.800000000000000000e+01,7.800000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,4.793565347790718079e-02,3.100000000000000000e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.500000000000000000e+04,2.405987679958343506e-02,2.720000076293945312e+01,7.783333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+04,2.449657768011093140e-01,2.800000000000000000e+01,7.949999237060546875e+01,1.000000000000000000e+02
1.700000000000000000e+04,8.091554045677185059e-02,3.270000457763671875e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.653162688016891479e-01,3.550000000000000000e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.828789524734020233e-02,3.410000228881835938e+01,8.416667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,8.033616095781326294e-02,3.279999923706054688e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.346801519393920898e-01,3.209999847412109375e+01,8.466667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,3.854829818010330200e-02,3.429999923706054688e+01,8.500000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,6.073821336030960083e-02,3.500000000000000000e+01,8.383332824707031250e+01,1.000000000000000000e+02
2.400000000000000000e+04,5.954211577773094177e-03,3.400000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,5.972694605588912964e-02,3.290000152587890625e+01,8.566667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+04,8.852240443229675293e-02,3.609999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.780000627040863037e-01,3.680000305175781250e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+04,5.714804306626319885e-02,3.579999923706054688e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,3.989739418029785156e-01,3.670000076293945312e+01,8.516666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+04,5.600422620773315430e-01,3.960000228881835938e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.257377564907073975e-02,3.879999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.680442392826080322e-01,3.670000076293945312e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.064914278686046600e-02,4.209999847412109375e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+04,2.190464735031127930e-01,3.810000228881835938e+01,8.250000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+04,3.886982332915067673e-03,4.350000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,8.681694976985454559e-03,4.050000000000000000e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.981319814920425415e-02,4.120000457763671875e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,9.531378746032714844e-03,3.830000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.900000000000000000e+04,1.742515265941619873e-01,4.450000000000000000e+01,8.683332824707031250e+01,1.000000000000000000e+02
4.000000000000000000e+04,3.166362047195434570e-01,4.370000076293945312e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.100000000000000000e+04,8.179132640361785889e-02,4.690000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,5.979907885193824768e-02,4.200000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.297965347766876221e-01,4.229999923706054688e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.470300834625959396e-03,4.389999771118164062e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.062810420989990234e-01,4.350000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.600000000000000000e+04,4.645036906003952026e-02,4.200000000000000000e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.852245271205902100e-01,4.430000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.257762964814901352e-02,5.079999542236328125e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.817178130149841309e-01,5.000000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.659271299839019775e-01,5.120000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
5.100000000000000000e+04,9.117919253185391426e-04,5.509999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,4.189688712358474731e-03,5.329999923706054688e+01,9.383333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.038709506392478943e-01,4.679999923706054688e+01,8.900000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.057766899466514587e-01,5.000000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,3.392192423343658447e-01,4.809999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
5.600000000000000000e+04,5.457680672407150269e-02,5.050000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
5.700000000000000000e+04,2.981464240292552859e-05,4.779999923706054688e+01,8.883332824707031250e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.486717328429222107e-02,5.179999923706054688e+01,9.083333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.053996384143829346e-04,4.759999847412109375e+01,9.116666412353515625e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.697358675301074982e-03,4.990000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,7.970760017633438110e-02,5.090000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
6.200000000000000000e+04,5.913820117712020874e-02,5.220000076293945312e+01,9.233332824707031250e+01,1.000000000000000000e+02
6.300000000000000000e+04,7.276371121406555176e-02,5.680000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
6.400000000000000000e+04,6.563527584075927734e-01,5.859999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.023078054189682007e-01,5.700000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.519959568977355957e-01,5.170000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
6.700000000000000000e+04,4.626208543777465820e-01,4.910000228881835938e+01,9.016667175292968750e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.393227875232696533e-01,5.609999847412109375e+01,9.033333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.463281601667404175e-01,5.500000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,7.203417271375656128e-02,5.480000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,2.207172103226184845e-02,5.630000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.759629299158405047e-06,6.140000152587890625e+01,9.083333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,3.941642642021179199e-01,5.130000305175781250e+01,9.016667175292968750e+01,1.000000000000000000e+02
7.400000000000000000e+04,3.979364633560180664e-01,5.490000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.381313055753707886e-02,5.399999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
7.600000000000000000e+04,5.247206687927246094e-01,6.049999618530273438e+01,8.916667175292968750e+01,1.000000000000000000e+02
7.700000000000000000e+04,3.712975978851318359e-01,5.650000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,3.643795847892761230e-02,5.790000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.787260164041072130e-04,5.879999923706054688e+01,8.883332824707031250e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.108291506767272949e-01,6.280000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,1.731823012232780457e-02,5.790000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
8.200000000000000000e+04,2.022120356559753418e-01,5.889999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,3.890475630760192871e-02,5.370000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,3.578453958034515381e-01,5.719999694824218750e+01,8.650000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,3.548097610473632812e-02,6.070000076293945312e+01,8.650000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,3.077754378318786621e-02,6.049999618530273438e+01,8.900000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,3.217211961746215820e-01,5.779999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.772554755210876465e-01,6.140000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.872405022140810615e-07,6.190000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,1.353263214696198702e-04,5.849999618530273438e+01,8.733333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,6.864668193884426728e-06,5.979999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.994591057300567627e-01,6.159999847412109375e+01,8.916666412353515625e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.714559271931648254e-02,5.929999923706054688e+01,8.866665649414062500e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.337633669376373291e-01,6.099999618530273438e+01,8.866667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.549461483955383301e-01,6.529999542236328125e+01,8.766667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.454637248069047928e-03,6.460000610351562500e+01,8.750000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,3.169364109635353088e-02,6.140000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
9.800000000000000000e+04,4.935484230518341064e-01,5.999999618530273438e+01,8.833333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,6.512706750072538853e-04,6.669999694824218750e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,4.374495256342925131e-05,6.030000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.205610707402229309e-01,5.929999923706054688e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,6.914609670639038086e-02,5.720000457763671875e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.861456945538520813e-03,6.390000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.040000000000000000e+05,8.167558116838335991e-04,6.319999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,4.515083855949342251e-05,6.059999465942382812e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.604933083057403564e-02,6.430000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.070000000000000000e+05,6.016719341278076172e-01,6.420000457763671875e+01,8.250000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,6.368040340021252632e-04,6.470000457763671875e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.457127124071121216e-01,6.359999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.100000000000000000e+05,4.286161583877401426e-06,6.219999694824218750e+01,8.816665649414062500e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.897382900118827820e-02,5.870000076293945312e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,4.658839479088783264e-02,6.100000000000000000e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,4.053256511688232422e-01,6.090000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,4.727259874343872070e-01,5.889999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,8.341269940137863159e-02,5.870000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.749474853277206421e-01,5.590000152587890625e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.170000000000000000e+05,6.039086292730644345e-05,6.159999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,2.476009249221533537e-04,6.190000152587890625e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.751375743377138861e-08,5.430000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.726055085659027100e-01,5.849999618530273438e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.336144059896469116e-01,5.899999618530273438e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.193485796451568604e-01,6.009999465942382812e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,3.793563228100538254e-03,6.200000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,4.437389671802520752e-01,5.909999465942382812e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.530641794204711914e-01,6.200000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.139022350311279297e-01,5.790000152587890625e+01,8.583332824707031250e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.689471900463104248e-01,6.530000305175781250e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,8.590284734964370728e-03,6.200000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,4.750409061671234667e-06,6.190000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,6.993500143289566040e-02,6.059999465942382812e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,4.599618725478649139e-03,6.029999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.320000000000000000e+05,3.070505857467651367e-01,5.970000076293945312e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.658865153789520264e-01,6.190000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.601039111614227295e-01,5.540000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,7.773700170218944550e-03,6.309999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.739387392997741699e-01,6.060000228881835938e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.180675290868293814e-08,6.510000610351562500e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.921498417854309082e-01,6.009999465942382812e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.556607547887779219e-08,6.109999847412109375e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.400000000000000000e+05,5.971202626824378967e-04,5.810000228881835938e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.009138868539594114e-04,6.419999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.420000000000000000e+05,8.932288153573608724e-08,6.500000000000000000e+01,8.383332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,4.915786534547805786e-02,6.410000610351562500e+01,8.683332824707031250e+01,1.000000000000000000e+02
1.440000000000000000e+05,7.697364687919616699e-02,5.909999465942382812e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.047044247388839722e-02,6.430000305175781250e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.402796875685453415e-03,6.079999923706054688e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.920624072226928547e-06,5.849999618530273438e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,4.896612092852592468e-02,6.289999389648437500e+01,8.416666412353515625e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.665782881900668144e-03,6.580000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.405757516622543335e-01,6.400000000000000000e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.510000000000000000e+05,8.051248556739665219e-08,6.039999771118164062e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,3.534637471602763981e-08,5.730000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,4.395830183057114482e-05,6.510000610351562500e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.239815682172775269e-02,6.719999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.550000000000000000e+05,6.300216913223266602e-02,6.070000076293945312e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.560000000000000000e+05,5.232121329754590988e-04,5.679999542236328125e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,8.619976043701171875e-02,6.279999542236328125e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.701824605464935303e-01,5.859999847412109375e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,4.496132896747440100e-05,6.180000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.789292857050895691e-02,6.369999694824218750e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.610000000000000000e+05,8.072427590377628803e-05,6.290000152587890625e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.255738914012908936e-01,5.899999618530273438e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.157247597566689648e-16,5.929999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,5.526836514472961426e-01,6.370000076293945312e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.650000000000000000e+05,8.459192514419555664e-02,6.029999923706054688e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.494375337391829817e-07,5.870000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.557674795389175415e-02,6.780000305175781250e+01,8.866665649414062500e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.284677699208259583e-02,5.680000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.690000000000000000e+05,3.122164607048034668e-01,6.229999542236328125e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,9.269567058378669344e-11,6.699999237060546875e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.340656498447060585e-04,6.119999694824218750e+01,8.383333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.756016314029693604e-01,6.109999465942382812e+01,8.383332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,7.028423547744750977e-01,6.209999847412109375e+01,8.766666412353515625e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.280433475971221924e-01,5.879999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.461323380470275879e-01,6.039999771118164062e+01,8.833332824707031250e+01,1.000000000000000000e+02
1.760000000000000000e+05,2.331873774528503418e-02,5.970000076293945312e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.564624881211784668e-06,5.960000228881835938e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.486385107040405273e-01,5.779999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.604700833559036255e-01,6.070000076293945312e+01,8.633333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,5.299936048686504364e-03,6.090000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,2.712435722351074219e-01,6.170000457763671875e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.069028913974761963e-01,6.209999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,5.940786351743554405e-08,5.740000534057617188e+01,8.616666412353515625e+01,1.000000000000000000e+02
1.840000000000000000e+05,5.485091492118954193e-09,6.369999694824218750e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,9.422080218791961670e-02,6.290000152587890625e+01,8.433332824707031250e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.388158142566680908e-01,5.860000228881835938e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.894057610404842329e-12,6.389999389648437500e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.880000000000000000e+05,3.593268692493438721e-01,5.979999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.890000000000000000e+05,4.416961222887039185e-02,6.079999923706054688e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.650418877601623535e-02,6.119999694824218750e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.910000000000000000e+05,3.037322163581848145e-01,6.070000457763671875e+01,8.599999237060546875e+01,1.000000000000000000e+02
1.920000000000000000e+05,4.250870943069458008e-01,5.909999465942382812e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.069240695983353362e-09,5.609999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,6.635733693838119507e-02,6.200000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,4.877054706267647255e-13,5.800000000000000000e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.960000000000000000e+05,7.633736357092857361e-03,5.989999771118164062e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.970000000000000000e+05,5.696575716137886047e-02,6.150000000000000000e+01,8.816665649414062500e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.192068845033645630e-03,6.279999542236328125e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.040961621929682224e-09,6.469999694824218750e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.918976567685604095e-02,6.039999771118164062e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.879373460018541664e-05,5.690000152587890625e+01,8.433332824707031250e+01,1.000000000000000000e+02
2.020000000000000000e+05,6.752698123455047607e-02,6.100000000000000000e+01,8.516666412353515625e+01,1.000000000000000000e+02
2.030000000000000000e+05,3.657581983134150505e-04,5.879999923706054688e+01,8.766666412353515625e+01,1.000000000000000000e+02
2.040000000000000000e+05,6.572462552867364138e-06,5.779999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,2.169491697401326746e-09,5.760000228881835938e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.261178255081176758e-01,5.550000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,6.095146090956404805e-06,6.150000000000000000e+01,8.383332824707031250e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.752911955118179321e-01,6.140000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.257070899009704590e-01,6.359999847412109375e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.616579285397117371e-14,6.200000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,6.598835587501525879e-01,6.380000305175781250e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,7.558752596378326416e-02,6.329999542236328125e+01,8.733333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.870652437210083008e-01,6.259999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.140000000000000000e+05,5.223591524605719627e-12,6.399999237060546875e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.391518890159204602e-05,6.300000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,2.313041128218173981e-03,6.469999694824218750e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.043759650405263528e-06,6.759999847412109375e+01,8.216667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,3.334253430366516113e-01,6.509999847412109375e+01,8.583333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,1.346481740474700928e-01,6.109999465942382812e+01,8.500000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.398548208177089691e-03,6.230000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.983886063098907471e-01,6.070000076293945312e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.220000000000000000e+05,6.410033255815505981e-02,6.559999847412109375e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.006077677011489868e-01,6.039999771118164062e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,8.552922308444976807e-02,6.009999465942382812e+01,8.483333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,3.888891264796257019e-02,6.380000305175781250e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,3.125489950180053711e-01,6.419999694824218750e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.581158861517906189e-02,6.479999542236328125e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.507184864953160286e-03,5.879999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.290000000000000000e+05,8.325092494487762451e-05,5.580000305175781250e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.129872649908065796e-01,5.970000076293945312e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.310000000000000000e+05,9.140120710071641952e-06,5.999999618530273438e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.330145597457885742e-01,6.010000228881835938e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.330000000000000000e+05,3.768323361873626709e-01,6.270000457763671875e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.853066876530647278e-03,6.080000305175781250e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,8.687162278420146322e-08,6.280000305175781250e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.714245101425149187e-08,6.159999847412109375e+01,8.533333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,8.751748502254486084e-02,6.240000152587890625e+01,8.733332824707031250e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.001896262168884277e-01,6.340000152587890625e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.265479624271392822e-02,6.140000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.744479537010192871e-01,6.290000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,4.953485727310180664e-01,5.740000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.825226902951726515e-08,6.219999694824218750e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.430000000000000000e+05,6.192156121187508688e-09,6.070000076293945312e+01,8.783332824707031250e+01,1.000000000000000000e+02
2.440000000000000000e+05,9.005129337310791016e-02,5.820000076293945312e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.495056785643100739e-04,5.929999542236328125e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,5.021145567297935486e-03,6.279999542236328125e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.464669736606083461e-07,6.250000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.246613800525665283e-02,5.920000076293945312e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,3.362300619482994080e-02,6.109999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+05,9.978800008525468002e-09,6.569999694824218750e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.284102886915206909e-02,6.049999618530273438e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.240399062633514404e-01,6.060000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.763944514095783234e-02,6.009999465942382812e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.540000000000000000e+05,5.083191394805908203e-01,6.520000457763671875e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.438278995919972658e-04,5.759999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.212633694971197218e-14,6.509999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,3.135293126106262207e-01,6.100000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.599761128425598145e-01,5.999999618530273438e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.004343759268522263e-02,5.829999923706054688e+01,8.633332824707031250e+01,1.000000000000000000e+02
2.600000000000000000e+05,6.257802248001098633e-02,5.949999618530273438e+01,8.599999237060546875e+01,1.000000000000000000e+02
2.610000000000000000e+05,5.164897441864013672e-01,5.650000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.562498789280653000e-02,6.229999542236328125e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.124155968427658081e-01,5.809999847412109375e+01,8.483333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,5.369782447814941406e-01,6.080000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.622621417045593262e-01,6.150000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,2.619299292564392090e-01,5.779999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.405856698751449585e-01,6.460000610351562500e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.152970293740509078e-07,5.410000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,5.793036520481109619e-02,5.140000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.714544929563999176e-02,6.090000152587890625e+01,8.350000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,7.489242590963840485e-03,5.889999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.720000000000000000e+05,4.602843150496482849e-02,6.200000000000000000e+01,9.116666412353515625e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.011786791502156113e-12,5.800000000000000000e+01,9.033332824707031250e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.847094623371958733e-03,6.049999618530273438e+01,8.683332824707031250e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.539872940270470281e-08,5.740000152587890625e+01,8.566667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,4.958274960517883301e-02,5.600000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,5.316275954246520996e-01,5.989999771118164062e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.780000000000000000e+05,9.436316759092733264e-07,6.530000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.448923438787460327e-01,6.279999542236328125e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,4.366313815116882324e-01,6.480000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.263610823108202574e-18,6.100000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.675987243652343750e-01,6.119999694824218750e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.830000000000000000e+05,8.542517804244198487e-10,5.929999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
2.840000000000000000e+05,3.035547770559787750e-02,6.259999847412109375e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.318402155447984114e-06,5.999999618530273438e+01,9.083332061767578125e+01,1.000000000000000000e+02
2.860000000000000000e+05,2.254622727632522583e-01,5.879999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.647966705262660980e-02,5.800000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,9.297659620642662048e-03,6.290000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.890000000000000000e+05,5.619577714242041111e-04,5.939999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.844511568546295166e-01,6.020000076293945312e+01,8.483332061767578125e+01,1.000000000000000000e+02
2.910000000000000000e+05,5.776593439699162502e-11,7.030000305175781250e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.920000000000000000e+05,7.765127520542591810e-05,6.049999618530273438e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,3.530897498130798340e-01,6.419999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.940000000000000000e+05,8.187983767129480839e-04,6.270000457763671875e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,6.086266039762033841e-12,6.609999847412109375e+01,8.549999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,4.170178622007369995e-02,6.240000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.776611482307512514e-15,6.340000152587890625e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.214167544283384359e-09,5.600000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,6.297288835048675537e-02,5.580000305175781250e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,3.305894881486892700e-02,6.440000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,9.661540389060974121e-02,6.469999694824218750e+01,8.733332824707031250e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.434112791164903200e-12,6.330000305175781250e+01,8.283332824707031250e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.702480196952819824e-01,6.109999465942382812e+01,8.766666412353515625e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.291204109245882137e-08,6.250000000000000000e+01,8.816665649414062500e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.743251457810401917e-02,5.839999771118164062e+01,9.083332061767578125e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.786768436431884766e-02,6.039999771118164062e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,9.164640307426452637e-02,6.159999847412109375e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,9.879000572254881263e-06,5.869999694824218750e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.215682994574308395e-03,6.090000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.355344059206231577e-09,5.889999771118164062e+01,8.733332824707031250e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.837781980633735657e-02,5.790000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.809380017220973969e-02,6.129999923706054688e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.130000000000000000e+05,1.960188001394271851e-01,5.870000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,2.698811660262201428e-12,5.889999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,7.908606785349547863e-04,6.220000457763671875e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.247881760421741364e-16,6.080000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,4.309917986392974854e-02,6.080000305175781250e+01,8.916666412353515625e+01,1.000000000000000000e+02
3.180000000000000000e+05,2.167841419577598572e-02,6.059999465942382812e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.035766530956607312e-05,6.240000152587890625e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.568287491798400879e+00,5.860000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.210000000000000000e+05,7.075586915016174316e-01,6.339999389648437500e+01,8.833332824707031250e+01,1.000000000000000000e+02
3.220000000000000000e+05,2.806619554758071899e-02,5.770000076293945312e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.230000000000000000e+05,9.875996038317680359e-04,5.870000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,6.024568574503064156e-05,5.839999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.726784110069274902e-01,5.879999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,4.599176754709333181e-04,5.690000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.604754716157913208e-02,5.730000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,7.383385896682739258e-01,5.700000000000000000e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.290000000000000000e+05,4.273629486560821533e-01,6.009999465942382812e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.125391386449337006e-02,6.020000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.310000000000000000e+05,3.285970771685242653e-03,6.179999542236328125e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.540853554615750909e-05,5.909999465942382812e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.756646806234116523e-15,5.550000000000000000e+01,8.500000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,8.282779890578240156e-05,5.829999923706054688e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.495564579963684082e-01,6.279999542236328125e+01,8.866667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.620556861162185669e-01,5.509999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,7.179123258538311347e-06,6.150000000000000000e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.380000000000000000e+05,7.584505112845363328e-08,5.879999923706054688e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.390000000000000000e+05,7.138119079172611237e-03,6.590000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+05,7.640522329405152746e-13,5.829999923706054688e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,7.180363405495882034e-03,6.120000457763671875e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.409916222095489502e-01,6.129999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.031572595238685608e-01,5.929999923706054688e+01,8.500000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.306142807006835938e-01,5.779999923706054688e+01,8.516667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,4.655115529161868437e-11,5.740000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.616300149276383991e-10,5.770000076293945312e+01,8.400000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,8.615677415946265683e-07,5.430000305175781250e+01,9.133332061767578125e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.491702198982238770e-01,5.430000305175781250e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,6.204282045364379883e-01,5.710000228881835938e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.500000000000000000e+05,6.373816728591918945e-02,5.429999923706054688e+01,8.633332824707031250e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.271077849196444731e-06,5.829999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,3.418842852115631104e-01,5.619999694824218750e+01,8.633333587646484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.999882515519857407e-04,6.030000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,2.204189151525497437e-01,5.839999771118164062e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,4.176383614540100098e-01,5.680000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.061134012938282467e-09,6.180000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.714231073856353760e-01,5.409999465942382812e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,3.405813185963779688e-05,5.949999618530273438e+01,8.400000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.096378505229949951e-01,6.329999542236328125e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,3.276009324926221211e-11,5.879999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.460598111152648926e-01,5.979999923706054688e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.620000000000000000e+05,3.638837337493896484e-01,5.770000076293945312e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,6.619533896446228027e-02,5.659999847412109375e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.154303997755050659e-01,5.759999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.333062755293212831e-05,5.690000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.192252993583679199e-02,5.809999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,4.494625143706798553e-03,6.109999847412109375e+01,8.483333587646484375e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.527668833732604980e-01,5.430000305175781250e+01,8.850000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,5.632955580949783325e-04,5.810000228881835938e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,2.910374850034713745e-02,6.380000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.780585944652557373e-01,5.459999465942382812e+01,8.733333587646484375e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.663420290398676116e-09,6.100000000000000000e+01,8.616666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,2.629682235419750214e-02,5.829999923706054688e+01,8.500000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,4.181407392024993896e-02,5.459999465942382812e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,4.008860588073730469e-01,5.389999771118164062e+01,8.783332824707031250e+01,1.000000000000000000e+02
3.760000000000000000e+05,6.074116751551628113e-02,5.750000381469726562e+01,8.700000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.071810573339462280e-01,5.889999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.121631145477294922e-01,5.720000457763671875e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.067957237362861633e-03,5.800000000000000000e+01,8.683333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.157428789883852005e-02,6.190000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,3.300637602806091309e-01,6.090000152587890625e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,6.514620035886764526e-04,5.879999923706054688e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,7.656112313270568848e-03,5.879999923706054688e+01,8.416667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,8.660526871681213379e-01,5.110000228881835938e+01,8.566667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,3.224940314794366714e-09,5.650000000000000000e+01,8.350000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,9.812721145863179117e-06,5.740000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.870000000000000000e+05,4.216136038303375244e-02,5.779999923706054688e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,3.570805456876158246e-11,6.209999847412109375e+01,8.783333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.950518786907196045e-01,5.960000228881835938e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,3.710361123085021973e-01,5.370000457763671875e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,2.746690809726715088e-02,5.650000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,2.202694714069366455e-01,5.249999618530273438e+01,8.466666412353515625e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.012187227606773376e-01,5.630000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.303514778614044189e-01,5.420000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.892366051673889160e-01,6.100000000000000000e+01,8.599999237060546875e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.036196699715219438e-04,6.069999313354492188e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.056705057621002197e-01,5.580000305175781250e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.971036493778228760e-01,6.109999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,3.621312451296265778e-12,5.550000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.764886558055877686e-01,5.759999847412109375e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.178180497139692307e-03,6.100000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.020000000000000000e+05,4.097050476659092055e-11,6.540000915527343750e+01,8.400000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.540257364511489868e-02,5.800000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.038898378610610962e-01,5.430000305175781250e+01,8.433332824707031250e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.963020682334899902e-01,5.740000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.153753697872161865e-02,5.960000228881835938e+01,8.633332824707031250e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.079287976026535034e-01,5.809999847412109375e+01,8.633333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,3.064133785665035248e-02,6.030000305175781250e+01,8.566666412353515625e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.573805391788482666e-01,5.440000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.162100502440051357e-35,5.949999618530273438e+01,8.300000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.708059249594384710e-09,6.509999847412109375e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,6.931258234033066401e-09,6.039999771118164062e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.306650290189281804e-07,5.879999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.140000000000000000e+05,5.276309944513002392e-11,6.440000152587890625e+01,8.583332824707031250e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.083078772760927677e-04,5.899999618530273438e+01,8.633333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,9.963630437850952148e-01,5.629999542236328125e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.170000000000000000e+05,2.492615580558776855e-01,6.030000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.180000000000000000e+05,4.480566829442977905e-03,6.130000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.190000000000000000e+05,1.767491400241851807e-01,6.530000305175781250e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.151474315203016019e-11,5.870000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.830860227346420288e-01,5.829999923706054688e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.007435098290443420e-01,5.590000152587890625e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.379778515547513962e-02,6.080000305175781250e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,3.742365837097167969e-01,6.060000610351562500e+01,8.516667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,7.400464732199907303e-03,6.250000000000000000e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.593793183565139771e-02,5.790000152587890625e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.298977255821228027e-01,5.970000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.201417833566665649e-02,6.639999389648437500e+01,8.383333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,7.321654265979304910e-06,5.719999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.308431010693311691e-02,6.200000000000000000e+01,8.566667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,9.620761498808860779e-03,5.709999847412109375e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.242257058620452881e-01,5.559999847412109375e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.013310858979821205e-03,6.020000457763671875e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,4.783790252815833810e-09,6.270000457763671875e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.366469949483871460e-01,6.169999694824218750e+01,8.816665649414062500e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.401415765285491943e-01,6.150000000000000000e+01,8.933332824707031250e+01,1.000000000000000000e+02
4.370000000000000000e+05,4.635162353515625000e-01,6.380000305175781250e+01,8.566667175292968750e+01,1.000000000000000000e+02
4.380000000000000000e+05,2.833958268165588379e-01,5.879999923706054688e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.725363312289118767e-03,5.670000457763671875e+01,9.016667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.819601655006408691e-01,5.829999923706054688e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.836696211261369172e-09,5.949999618530273438e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,5.109341144561767578e-01,6.559999847412109375e+01,8.266667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.968687415122985840e-01,6.240000152587890625e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.440000000000000000e+05,5.991486773382348474e-08,6.409999847412109375e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,7.783181405621240716e-16,6.280000305175781250e+01,8.400000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.843686874281047494e-07,6.110000610351562500e+01,8.416667175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,6.382060400082661717e-17,5.979999923706054688e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.290233373641967773e-01,6.309999847412109375e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.099820051171263913e-08,6.280000686645507812e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.500000000000000000e+05,5.190302545088343322e-06,5.800000000000000000e+01,8.599999237060546875e+01,1.000000000000000000e+02
4.510000000000000000e+05,3.341327659001080974e-09,6.020000457763671875e+01,8.416667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.357077360153198242e-01,6.009999465942382812e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.530000000000000000e+05,3.821108117699623108e-02,6.130000305175781250e+01,8.583333587646484375e+01,1.000000000000000000e+02
4.540000000000000000e+05,6.943613290786743164e-02,6.150000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.550000000000000000e+05,9.799003830579522401e-10,5.559999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.910234499722719193e-03,6.809999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.570000000000000000e+05,2.836860724087474084e-15,5.389999771118164062e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.431715634936381321e-08,5.420000457763671875e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.351012082930537872e-06,6.510000610351562500e+01,8.883332824707031250e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.664138585329055786e-01,6.330000305175781250e+01,8.366667175292968750e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.187258385471068323e-04,6.530000305175781250e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,9.622838348150253296e-02,5.989999771118164062e+01,8.366666412353515625e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.591718047857284546e-01,6.390000152587890625e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.020623668386178906e-10,6.159999847412109375e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.206974089145660400e-01,6.150000000000000000e+01,8.500000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,3.148555457592010498e-01,6.209999847412109375e+01,8.966667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,2.739279298111796379e-03,5.870000076293945312e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,8.199320733547210693e-02,6.279999542236328125e+01,8.266665649414062500e+01,1.000000000000000000e+02
4.690000000000000000e+05,7.351674139499664307e-02,6.320000457763671875e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,6.629206240177154541e-02,6.259999847412109375e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.998103205501377667e-21,6.610000610351562500e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.085017994046211243e-02,5.970000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,5.668251514434814453e-01,6.090000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,5.795900709927082062e-03,6.390000152587890625e+01,8.633332824707031250e+01,1.000000000000000000e+02
4.750000000000000000e+05,4.292285211704438552e-06,5.899999618530273438e+01,8.466667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,3.025382738996995613e-06,6.469999694824218750e+01,8.633332824707031250e+01,1.000000000000000000e+02
4.770000000000000000e+05,3.343729474889183678e-15,6.300000000000000000e+01,8.450000000000000000e+01,1.000000000000000000e+02
4.780000000000000000e+05,6.455986294895410538e-04,6.140000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.248645730811404064e-06,6.300000000000000000e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+05,3.606088925153017044e-03,6.100000000000000000e+01,8.666666412353515625e+01,1.000000000000000000e+02
4.810000000000000000e+05,6.425286691591480803e-11,5.929999923706054688e+01,8.816667175292968750e+01,1.000000000000000000e+02
4.820000000000000000e+05,4.476955268728488591e-07,6.530000305175781250e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.376047894358634949e-02,6.450000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.331956386566162109e-01,6.780000305175781250e+01,8.533332061767578125e+01,1.000000000000000000e+02
4.850000000000000000e+05,7.088191807270050049e-02,6.280000305175781250e+01,8.683333587646484375e+01,1.000000000000000000e+02
4.860000000000000000e+05,3.261263668537139893e-02,6.050000000000000000e+01,8.616667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.126485342159867287e-03,5.810000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,6.881429255008697510e-02,5.710000228881835938e+01,8.716666412353515625e+01,1.000000000000000000e+02
4.890000000000000000e+05,7.826485671103000641e-06,5.939999771118164062e+01,8.633333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,2.548035979270935059e-01,5.950000381469726562e+01,8.566666412353515625e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.501184448599815369e-02,6.430000305175781250e+01,8.700000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.479736394889187068e-06,6.200000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,7.460933178663253784e-02,6.039999771118164062e+01,8.549999237060546875e+01,1.000000000000000000e+02
4.940000000000000000e+05,6.798012554645538330e-02,5.420000457763671875e+01,8.650000000000000000e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.185585839673876762e-03,5.989999771118164062e+01,8.766667175292968750e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.822205424308776855e-04,5.809999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,7.114130991813790126e-27,5.839999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.384520089686702704e-07,6.440000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,5.366929173469543457e-01,6.250000000000000000e+01,8.566667175292968750e+01,1.000000000000000000e+02


==> data/sampling_region/o1_sc1_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.008977413177490234e+00,4.300000190734863281e+00,2.149999809265136719e+01,2.000000141561031342e-02
1.000000000000000000e+03,2.565157115459442139e-01,4.400000095367431641e+00,1.883333396911621094e+01,1.900000190734863281e+01
2.000000000000000000e+03,8.871909976005554199e-02,8.500000000000000000e+00,3.666666793823242188e+01,4.763000488281250000e+01
3.000000000000000000e+03,7.846472412347793579e-02,1.389999961853027344e+01,5.516666030883789062e+01,1.000000000000000000e+02
4.000000000000000000e+03,9.225921332836151123e-02,2.060000038146972656e+01,6.100000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,4.043568670749664307e-02,3.090000152587890625e+01,7.866667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,3.570628911256790161e-02,3.500000000000000000e+01,7.783333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.325558591634035110e-02,3.759999847412109375e+01,8.433332824707031250e+01,1.000000000000000000e+02
8.000000000000000000e+03,1.061703711748123169e-01,4.150000000000000000e+01,8.350000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,3.203717060387134552e-03,4.370000076293945312e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.000000000000000000e+04,6.211584806442260742e-02,4.340000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+04,8.998604863882064819e-02,4.519999694824218750e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.262794733047485352e-01,4.619999694824218750e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.182642608880996704e-02,4.859999847412109375e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.847218304872512817e-02,5.179999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,9.050756692886352539e-02,5.140000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+04,7.763139903545379639e-03,5.259999465942382812e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.298834085464477539e-02,5.200000000000000000e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.793549507856369019e-01,5.380000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.663560867309570312e-01,5.189999771118164062e+01,8.650000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.507124304771423340e-01,5.349999618530273438e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.225480576977133751e-03,5.370000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.870048910379409790e-02,5.770000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.265886962413787842e-01,5.650000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.323021948337554932e-01,5.440000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.500000000000000000e+04,2.990624010562896729e-01,5.870000076293945312e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.236580079421401024e-03,5.409999465942382812e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.700000000000000000e+04,2.739515528082847595e-02,5.680000305175781250e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.800000000000000000e+04,5.128544569015502930e-02,5.690000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.552936434745788574e-01,5.839999771118164062e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.420171232894062996e-03,5.669999694824218750e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.756407767534255981e-02,5.989999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.850800588726997375e-02,5.939999771118164062e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.542986333370208740e-01,6.020000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,8.998533338308334351e-02,6.030000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.429696321487426758e-01,6.400000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+04,8.165496587753295898e-02,6.230000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,6.628792732954025269e-03,6.270000457763671875e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.054291501641273499e-01,6.290000152587890625e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.703589852899312973e-04,6.200000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.760430239140987396e-02,6.119999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.036739498376846313e-01,5.989999771118164062e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.156376421451568604e-02,6.169999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,9.953383123502135277e-04,6.159999847412109375e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.141701919957995415e-03,6.430000305175781250e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.500000000000000000e+04,5.642902688123285770e-04,6.440000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.703668087720870972e-02,6.219999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.182824224233627319e-01,6.559999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,3.552925288677215576e-01,6.490000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.439292728900909424e-01,6.600000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,3.768892958760261536e-02,6.459999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.966578543186187744e-01,6.559999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.200000000000000000e+04,8.798463642597198486e-02,6.530000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.052435815334320068e-01,6.520000457763671875e+01,9.033333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,2.080163732171058655e-02,6.509999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,5.217234720475971699e-04,6.710000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,9.032022353494539857e-05,6.650000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
5.700000000000000000e+04,5.551614239811897278e-02,6.890000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.171698234975337982e-02,6.890000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
5.900000000000000000e+04,2.475092113018035889e-01,6.580000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+04,7.429340481758117676e-02,6.639999389648437500e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.395754814147949219e-01,6.680000305175781250e+01,9.283333587646484375e+01,1.000000000000000000e+02
6.200000000000000000e+04,7.742916047573089600e-02,6.810000610351562500e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.300000000000000000e+04,2.864804584532976151e-03,7.020000457763671875e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,2.292739460244774818e-03,7.139999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.781940832734107971e-02,6.809999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.314890384674072266e-01,6.699999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,6.430938839912414551e-02,6.559999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,4.317366331815719604e-02,6.889999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.105632662773132324e-01,6.520000457763671875e+01,9.133333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.782123446464538574e-01,6.629999542236328125e+01,9.433333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.817139193415641785e-02,7.159999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,2.798669934272766113e-01,7.180000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
7.300000000000000000e+04,2.440969459712505341e-03,6.609999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.359102223068475723e-02,7.190000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,5.948103964328765869e-02,6.980000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,4.012112971395254135e-03,7.090000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,6.285386532545089722e-02,7.009999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,3.023744211532175541e-04,7.069999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.761452853679656982e-02,7.040000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.612953752279281616e-02,6.850000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.770247101783752441e-01,6.929999542236328125e+01,9.199999237060546875e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.099281780625460669e-05,7.680000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,4.948654168401844800e-05,7.219999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,2.563453912734985352e-01,6.569999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.699087023735046387e-01,6.839998626708984375e+01,9.450000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,6.398508558049798012e-04,7.319999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.700000000000000000e+04,1.360019445419311523e-01,6.909999847412109375e+01,9.466667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.365076191723346710e-02,7.130000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,4.974893033504486084e-01,7.150000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.488353289663791656e-02,7.089999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.810467571020126343e-02,7.169999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.617437601089477539e-02,7.400000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.496657893061637878e-03,7.229999542236328125e+01,9.416667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,7.421939074993133545e-02,6.769998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.413645386695861816e-03,7.509999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.597186297178268433e-02,7.059999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.574139343574643135e-03,7.260000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,6.160204857587814331e-02,7.229999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.607890055514872074e-04,6.580000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.183259487152099609e-02,7.299999237060546875e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,8.951712399721145630e-03,7.349999237060546875e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,6.888860464096069336e-02,7.009999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.971111074090003967e-02,7.360000610351562500e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,3.672319352626800537e-01,6.869999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,7.857021689414978027e-02,7.279999542236328125e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,3.187720722053200006e-04,6.980000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.901619980344548821e-04,7.319999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.080000000000000000e+05,7.844652235507965088e-02,7.070000457763671875e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.175253018736839294e-01,7.269999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,2.046669423580169678e-01,7.069999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.110000000000000000e+05,7.145680952817201614e-03,7.500000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,4.610724996245707530e-12,6.900000000000000000e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.792112290859222412e-01,7.060000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.755335368216037750e-03,7.290000915527343750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,3.190272953361272812e-03,7.719999694824218750e+01,9.316666412353515625e+01,1.000000000000000000e+02
1.160000000000000000e+05,2.107219249010086060e-01,7.569999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.197514265775680542e-02,7.229999542236328125e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.019458025693893433e-01,7.659999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,2.580002546310424805e-01,7.390000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.219268015120178461e-04,7.279999542236328125e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.210000000000000000e+05,5.045578815042972565e-03,7.689999389648437500e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.105951495468616486e-02,7.279999542236328125e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.562594175338745117e-01,7.229999542236328125e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.929630488157272339e-01,7.050000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,5.672789365053176880e-02,7.440000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,7.424079626798629761e-02,7.200000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.766076199710369110e-03,7.349999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,7.675481356272939593e-06,7.340000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.515100896358489990e-01,7.889999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.666993966864538379e-06,7.610000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.452861052006483078e-03,7.270000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,7.037683390080928802e-03,7.860000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.330000000000000000e+05,4.210072383284568787e-02,7.200000762939453125e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.358280860586091876e-04,7.580000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,9.919940494000911713e-04,7.500000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.742949500679969788e-02,7.540000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.281109452247619629e-01,7.680000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.380000000000000000e+05,8.719795005163177848e-06,7.330000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.228003799915313721e-01,7.630000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.620147496461868286e-02,7.530000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,3.447080776095390320e-02,7.680000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.460088491439819336e-01,7.590000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,8.535485831089317799e-04,8.030000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,5.393899045884609222e-04,7.869999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,9.013687074184417725e-02,7.839999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.782248775474727154e-04,7.879999542236328125e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,7.501327991485595703e-02,7.440000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.928607118315994740e-03,7.299999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.853206660598516464e-03,7.650000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,6.174193695187568665e-02,7.019999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,3.291427344083786011e-02,7.660000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,9.187164902687072754e-02,7.610000610351562500e+01,9.866667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,8.883914351463317871e-02,7.740000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.817670126911252737e-04,7.650000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.401487097609788179e-04,7.159999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.560000000000000000e+05,8.045217394828796387e-02,7.619999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.159459156449884176e-04,7.419998931884765625e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.580000000000000000e+05,4.322577714920043945e-01,7.440000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.072063390165567398e-02,8.070000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.058570487657561898e-04,7.889999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,2.977873198688030243e-03,7.690000915527343750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.187749147415161133e-01,7.770000457763671875e+01,9.866667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.318280981853604317e-03,8.030000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.640000000000000000e+05,9.658965468406677246e-02,7.939999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.730788197368383408e-03,7.219999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.576250942889600992e-04,8.140000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.072426210157573223e-03,7.700000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,9.507047943770885468e-04,7.919999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,7.695780950598418713e-04,7.269999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,3.135416656732559204e-03,8.369999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.710000000000000000e+05,2.899392275139689445e-04,7.330000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.674272283911705017e-03,7.560000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.730000000000000000e+05,6.682309508323669434e-02,7.850000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.740000000000000000e+05,5.073888693004846573e-03,7.539999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.750000000000000000e+05,5.215770099312067032e-03,8.019998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.490529775619506836e-01,7.560000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.103517800569534302e-01,7.860000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.525092811789363623e-04,7.740000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.794941829051822424e-04,7.800000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.396354973316192627e-01,7.419998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.810000000000000000e+05,2.761520445346832275e-02,8.150000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.117744060115001048e-07,7.960000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.811932265758514404e-02,7.980000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,2.399158664047718048e-02,8.180000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,6.340296007692813873e-03,8.010000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.841891884803771973e-02,8.180000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,5.187615752220153809e-03,7.759999847412109375e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,4.152093897573649883e-04,7.980000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,4.161494374275207520e-01,8.189999389648437500e+01,9.866667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,6.568268872797489166e-03,7.540000915527343750e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.362462043762207031e-01,7.659999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.392626464366912842e-01,7.610000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.930000000000000000e+05,2.129502221941947937e-02,7.490000915527343750e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,6.902114488184452057e-03,7.630000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.247824430465698242e-01,7.569999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.714190423488616943e-01,7.719999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.706401586532592773e-01,7.550000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,3.327504266053438187e-03,7.800000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.944718062877655029e-01,7.869999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,3.377540409564971924e-02,8.150000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,6.051738280802965164e-03,7.700000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,9.369478793814778328e-04,7.719999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.683169975876808167e-02,7.669999694824218750e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.040000000000000000e+05,3.886717557907104492e-02,8.070000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.306921392679214478e-01,8.250000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.060000000000000000e+05,7.437362801283597946e-03,7.760000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.070000000000000000e+05,5.032082647085189819e-02,8.160000610351562500e+01,9.300000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,8.909984899219125509e-06,7.680000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.925104006659239531e-04,8.510000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+05,9.080979973077774048e-03,7.949999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.922811567783355713e-01,7.809999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,3.412120859138667583e-04,7.930000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.130000000000000000e+05,8.399111032485961914e-02,8.130000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.140000000000000000e+05,7.549329102039337158e-02,7.610000610351562500e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.326468214392662048e-02,8.130000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.359150931239128113e-02,7.869999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.526534855365753174e-01,7.519999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,3.916964951174162213e-15,7.460000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.534543275833129883e-01,8.150000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,2.259832981508225203e-04,7.650000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.739639211446046829e-03,8.100000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,9.627087041735649109e-03,8.010000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.487421691417694092e-01,7.209999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.737427949905395508e-01,8.059999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.925887763500213623e-01,8.030000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,4.405029176268726587e-04,7.639999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.209416124969720840e-03,7.830000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,9.404800832271575928e-03,7.830000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.053717806935310364e-01,7.559999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,5.120672751218080521e-03,7.650000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.407170668244361877e-02,7.830000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.320000000000000000e+05,5.374809261411428452e-03,8.050000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.173650147393345833e-03,8.110000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,7.443780486937612295e-05,7.770000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.435616963542997837e-04,8.390000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,8.054880797863006592e-02,7.680000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,5.562909878790378571e-03,8.090000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.698556147515773773e-02,7.970000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,3.666620468720793724e-04,8.280000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.708291565999388695e-03,8.300000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.410000000000000000e+05,3.412150144577026367e-01,7.869999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,3.423049114644527435e-03,7.610000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.858335104770958424e-03,8.040000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.440000000000000000e+05,6.990523636341094971e-02,8.240000915527343750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,4.590444266796112061e-02,8.180000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.460000000000000000e+05,3.803644794970750809e-03,7.939999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,2.621411904692649841e-02,8.319999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,2.146703493211251702e-16,7.840000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.095145270228385925e-01,8.380000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.049097441136837006e-02,8.230000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.655649044550955296e-03,7.890000915527343750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.128611296415328979e-02,8.660000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.558084135875105858e-04,8.150000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.721538428682833910e-04,8.230000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,8.549053221940994263e-02,7.710000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.215697020292282104e-01,8.180000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.545693725347518921e-03,8.060000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,4.047130048274993896e-02,8.169999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.410142034292221069e-01,8.080000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.723927445709705353e-03,8.119999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,9.151953272521495819e-03,8.300000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,7.737842388451099396e-03,8.389999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,2.158498091375804506e-06,8.040000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.871081622084602714e-04,7.630000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.588439315557479858e-02,8.180000305175781250e+01,9.483332824707031250e+01,1.000000000000000000e+02
2.660000000000000000e+05,4.785786441061645746e-04,8.400000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.645166277885437012e-01,7.769999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,4.999125842005014420e-03,7.969999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.690000000000000000e+05,3.527913242578506470e-02,8.369999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.977496573701500893e-04,8.239999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.103358737383243471e-13,7.999999237060546875e+01,9.916666412353515625e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.817160397768020630e-01,8.150000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.136857211589813232e-01,8.259999847412109375e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.740000000000000000e+05,4.357193596661090851e-03,7.930000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,5.951938778162002563e-02,7.930000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.760000000000000000e+05,4.702704609371721745e-04,7.939999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.760114170610904694e-02,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.991776525974273682e-01,8.509999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.458344459533691406e-01,8.019998931884765625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,6.177370250225067139e-02,8.059999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.648461222648620605e-01,7.719999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,2.293716883286833763e-03,7.999999237060546875e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,4.597909003496170044e-02,8.260000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,7.080916315317153931e-02,8.280000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,3.101487755775451660e-01,7.859999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,4.382540285587310791e-01,7.889999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,5.578708276152610779e-02,8.330000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.109581068158149719e-01,7.710000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,4.932578187435865402e-03,8.300000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,3.482576459646224976e-02,7.939999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.182200387120246887e-03,7.879999542236328125e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,8.876683190464973450e-03,8.269999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,2.066547721624374390e-01,7.990000152587890625e+01,9.916666412353515625e+01,1.000000000000000000e+02
2.940000000000000000e+05,9.999946101114759582e-41,8.450000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.151773124933242798e-02,8.759999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,5.102201830595731735e-04,8.200000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,4.742883741855621338e-01,8.019998931884765625e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.980000000000000000e+05,5.064415163360536098e-04,8.200000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.624356838874518871e-03,8.280000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.895529404282569885e-02,8.169999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.016036421060562134e-02,8.630000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.134611554443836212e-03,8.030000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.485506027936935425e-02,8.769999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,5.627640709280967712e-02,8.310000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.261934198439121246e-03,8.429999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,7.926171645522117615e-03,7.930000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.550122499465942383e-01,7.990000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,3.439436480402946472e-02,8.030000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.935192267410457134e-04,8.300000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,2.573385369032621384e-03,7.999999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.345326658338308334e-03,8.359999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.362094879150390625e-01,7.959999084472656250e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.571448450908064842e-03,7.750000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.533784205093979836e-03,8.189999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,8.756267488934099674e-04,8.330000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,4.588083177804946899e-02,8.290000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,4.460680055673023513e-25,8.060000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,3.009026870131492615e-03,8.179999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.174319622805342078e-04,8.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,3.450454212725162506e-03,7.969999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.210000000000000000e+05,5.639547482132911682e-02,7.969999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,3.703143447637557983e-03,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,3.505086153745651245e-02,8.810000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.032659858465194702e-01,8.650000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.266007078811526299e-03,8.019998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.351829990744590759e-02,8.340000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,4.254443570971488953e-03,8.469999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.796086435206234455e-04,8.030000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,4.949957365170121193e-04,8.269999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.796662211418151855e-01,8.250000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.281143795698881149e-03,8.519999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.203571796417236328e-01,8.319999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.231152797117829323e-03,8.330000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.864056572318077087e-02,8.409999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,8.577866479754447937e-03,8.250000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.425587479025125504e-02,8.389999389648437500e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,2.870240062475204468e-02,8.630000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,4.110889136791229248e-01,8.549999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.029648844152688980e-03,8.039999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+05,3.001088462769985199e-02,8.319999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.410000000000000000e+05,1.269662752747535706e-02,8.380000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.931456178426742554e-01,8.440000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.430000000000000000e+05,3.953505656681954861e-04,8.380000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.396175432295422070e-06,8.380000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.938175797462463379e-01,8.380000305175781250e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.460000000000000000e+05,2.621700055897235870e-03,8.090000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.608357270015403628e-04,8.409999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,9.999946101114759582e-41,8.150000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.715628057718276978e-02,7.990000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+05,9.351192042231559753e-03,8.479999542236328125e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.558127939701080322e-01,8.300000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,9.522338223177939653e-05,8.250000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,5.036108195781707764e-02,8.050000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,9.564917534589767456e-03,8.219999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.350185275077819824e-01,8.369999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,4.018695908598601818e-04,8.469999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,7.634955644607543945e-02,8.259999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.187658846378326416e-01,8.119999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.435015514492988586e-03,8.570000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+05,4.568386822938919067e-02,8.280000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.610000000000000000e+05,8.571369573473930359e-03,8.180000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.047972381114959717e-02,7.960000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,4.272240767022594810e-05,8.549999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.480207622051239014e-01,8.319999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.470497343689203262e-03,7.469999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.660000000000000000e+05,7.869713008403778076e-04,8.519999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.993361558765172958e-03,7.990000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.325684115727199242e-05,8.180000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.250694513320922852e-01,8.390000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,7.365455530816689134e-06,8.419999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.235490269958972931e-02,8.160000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.720000000000000000e+05,7.591832280158996582e-01,7.999999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.094474137062206864e-04,7.949999237060546875e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,6.904070323798805475e-05,8.340000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.299014478921890259e-03,7.969999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,3.290178775787353516e-01,8.740000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.772469431161880493e-01,8.260000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.134033118432853371e-05,8.589999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.575953215360641479e-01,8.200000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.395859871990978718e-04,8.750000000000000000e+01,9.916666412353515625e+01,1.000000000000000000e+02
3.810000000000000000e+05,7.143187336623668671e-03,8.359999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,6.355607509613037109e-02,8.539999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.457636399417651774e-10,8.580000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,4.773948714137077332e-02,8.500000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.675147414207458496e-01,8.190000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.012100372463464737e-02,8.570000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.191464532166719437e-02,8.150000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.880000000000000000e+05,4.989251494407653809e-02,8.659999084472656250e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.454192340373992920e-01,7.650000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.523609902709722519e-03,8.059999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.711197455733781680e-06,8.450000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,4.418466240167617798e-03,8.150000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.206179797649383545e-01,8.250000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,7.881313562393188477e-02,8.509999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,8.497983813285827637e-01,8.190000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,8.871725294739007950e-04,8.350000000000000000e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.714601345360279083e-03,8.580000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,3.801794955506920815e-04,8.250000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,8.923910558223724365e-02,8.479999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,8.939639665186405182e-04,8.479999542236328125e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.238955110311508179e-01,7.869999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.894142866134643555e-01,8.180000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.030000000000000000e+05,2.085800468921661377e-02,8.419999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.040000000000000000e+05,8.385625481605529785e-02,8.269999694824218750e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,6.731875706464052200e-03,8.459999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,9.999946101114759582e-41,8.130000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,3.330734372138977051e-02,8.069998931884765625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.725226383753514269e-16,8.160000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,5.114668079184877415e-29,7.879999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.839239239692687988e-01,8.440000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.548295374959707260e-03,8.459999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.881723552942276001e-01,8.250000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.308128610253334045e-02,8.200000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.140000000000000000e+05,7.006783038377761841e-02,8.210000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,6.528219673782587051e-04,8.489999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.205184459686279297e-01,8.740000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,8.720069192349910736e-03,8.359999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.180000000000000000e+05,2.813454717397689819e-03,8.260000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.283809483051300049e-01,8.529999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,7.405490614473819733e-04,8.300000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.442819237709045410e-01,8.469999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.220000000000000000e+05,5.525129745365120471e-05,8.700000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,8.619683212600648403e-04,8.589999389648437500e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.979694589972496033e-03,8.650000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,4.626173176802694798e-04,8.549999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.204290390014648438e-01,8.650000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.760833431035280228e-03,8.479999542236328125e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.280000000000000000e+05,3.133090734481811523e-01,7.999999237060546875e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.690282300114631653e-02,8.269999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,6.555981468409299850e-03,8.609999084472656250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.310000000000000000e+05,6.030688062310218811e-03,8.320000457763671875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.518008502898737788e-06,8.169999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.454314549639982231e-21,8.650000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.124823257327079773e-02,8.369999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.350000000000000000e+05,5.447660014033317566e-02,8.440000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.339925336651504040e-03,8.599999237060546875e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.705235772533342242e-04,8.310000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,5.822679996490478516e-01,8.370000457763671875e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.881498068456721739e-09,8.279999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.459057271480560303e-01,8.369999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,9.597902186214923859e-03,8.559999084472656250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,5.666312575340270996e-02,8.580000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.608200073242187500e-01,8.119999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,8.072463423013687134e-02,8.469999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.014665514230728149e-02,8.580000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.460000000000000000e+05,8.570792526006698608e-02,8.519999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.121902912855148315e-01,8.029998779296875000e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.572047593072056770e-03,8.750000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.803869605064392090e-01,8.469999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.259949523955583572e-03,8.250000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,5.175443366169929504e-03,8.130000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.254395147324595394e-14,8.250000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,3.018584251403808594e-01,8.239999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.076454427675344050e-04,8.560000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.812960650771856308e-03,8.170000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.835862174630165100e-02,8.409999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.570000000000000000e+05,2.144229132682085037e-03,8.400000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,7.599603384733200073e-03,8.510000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.048186656087636948e-03,8.589999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,4.946148255839943886e-04,8.539999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.003026664257049561e-01,8.310000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.620708412199746817e-06,8.430000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.510236324975267053e-04,8.119999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,7.309065014123916626e-02,8.169999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,5.168298230273649096e-06,7.930000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,8.037681877613067627e-02,8.510000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,5.856499774381518364e-04,8.240000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.010663062334060669e-02,8.369999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.042427122592926025e-02,8.690000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,2.327337563037872314e-01,8.310000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,9.732342005008831620e-05,8.919999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.386737494613043964e-06,8.580000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.097971970215439796e-03,7.559999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.740000000000000000e+05,3.455567930359393358e-04,8.459999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.835397258400917053e-02,8.640000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,3.023342043161392212e-02,8.469999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.770000000000000000e+05,6.640226580202579498e-03,8.529999542236328125e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.107652626931667328e-02,8.419999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.012444049119949341e-01,8.140000915527343750e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+05,4.645887762308120728e-03,8.389999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.810000000000000000e+05,6.338537205010652542e-04,8.780000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.610515988431870937e-03,8.110000610351562500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.093292515724897385e-02,8.190000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.840000000000000000e+05,8.852463215589523315e-02,8.179999542236328125e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.850713342428207397e-01,8.500000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.551405226507540647e-09,8.569999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.440340667963027954e-01,8.790000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.689787419512867928e-03,8.669998931884765625e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,7.197731733322143555e-02,8.769999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,4.115331648790743202e-07,8.250000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.690471336245536804e-02,8.469999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,4.496046341955661774e-03,8.010000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.090159406885504723e-03,8.310000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.047968129976652563e-05,8.390000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.763264812529087067e-02,8.589999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,6.635600328445434570e-02,8.489999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.244660165160894394e-03,8.450000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.262520090676844120e-03,8.580000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.657182164490222931e-02,8.630000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02


==> data/sampling_region/o1_sc1_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.763008356094360352e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.562927007675170898e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.365000152587890625e+01
2.000000000000000000e+03,8.170232921838760376e-02,9.999999046325683594e+00,4.433333587646484375e+01,5.956000137329101562e+01
3.000000000000000000e+03,6.531786173582077026e-02,1.509999942779541016e+01,5.633333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,7.321187853813171387e-02,2.240000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.586196154356002808e-02,3.070000076293945312e+01,7.616667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,4.044341295957565308e-02,3.700000000000000000e+01,8.033333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.673383414745330811e-01,4.059999847412109375e+01,8.383333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+03,1.036436185240745544e-01,4.460000228881835938e+01,8.150000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+03,2.038603648543357849e-03,4.559999847412109375e+01,8.066666412353515625e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.795891165733337402e-02,4.810000228881835938e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.427225351333618164e-01,4.869999694824218750e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.168981567025184631e-01,5.009999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.175862252712249756e-02,5.200000000000000000e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.964533284306526184e-02,5.389999771118164062e+01,9.083332061767578125e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.405290544033050537e-02,5.360000228881835938e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.240557618439197540e-02,5.720000457763671875e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,5.466773733496665955e-02,5.719999694824218750e+01,9.166666412353515625e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.472248286008834839e-01,5.490000152587890625e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+04,3.415922820568084717e-02,5.590000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.219311356544494629e-01,5.720000457763671875e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+04,9.353633504360914230e-04,5.790000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.929663985967636108e-02,5.860000228881835938e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.244130074977874756e-01,6.049999618530273438e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.314979195594787598e-01,5.860000228881835938e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,7.549771666526794434e-02,5.899999618530273438e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,2.985917381010949612e-04,5.820000076293945312e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,4.240842536091804504e-03,6.070000076293945312e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.061568528413772583e-02,5.740000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.167869418859481812e-01,5.989999771118164062e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+04,4.070176277309656143e-03,6.020000076293945312e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.136229261755943298e-02,6.410000610351562500e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.400877255946397781e-02,6.250000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.313552260398864746e-01,5.760000228881835938e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+04,7.789670675992965698e-02,6.100000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.441532313823699951e-01,6.350000381469726562e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.059003323316574097e-01,6.369999694824218750e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,1.279604621231555939e-03,6.340000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.191307231783866882e-01,6.629999542236328125e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,5.345454439520835876e-03,6.100000000000000000e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.292338073253631592e-01,6.190000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.119035303592681885e-02,6.350000000000000000e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.172543644905090332e-02,6.580000305175781250e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+04,9.831086499616503716e-04,6.619999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,5.991007201373577118e-03,6.359999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,6.447136867791414261e-03,6.460000610351562500e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.874889135360717773e-02,6.439999389648437500e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.582754105329513550e-01,6.519999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.901902258396148682e-01,6.919999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+04,7.987326383590698242e-02,6.600000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.000000000000000000e+04,5.205898359417915344e-02,6.760000610351562500e+01,9.500000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.301048696041107178e-01,6.629999542236328125e+01,9.450000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,9.924316406250000000e-02,6.600000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.105809688568115234e-01,6.740000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.611336320638656616e-02,6.919999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,3.901745949406176805e-04,6.760000610351562500e+01,9.300000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.196034136228263378e-03,6.869999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.302471458911895752e-02,7.030000305175781250e+01,9.066667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.728336140513420105e-02,6.900000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.870520114898681641e-01,6.750000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,9.401194751262664795e-02,6.600000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,3.258941173553466797e-01,7.080000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,7.079147547483444214e-02,7.009999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,5.599913652986288071e-03,7.050000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.031794585287570953e-03,7.130000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.796123757958412170e-02,7.229999542236328125e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.795923432335257530e-03,7.069999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.703265681862831116e-02,6.810000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
6.800000000000000000e+04,5.160390585660934448e-02,6.790000915527343750e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.008920162916183472e-01,6.860000610351562500e+01,9.199999237060546875e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.499651968479156494e-01,6.980000305175781250e+01,9.433333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,5.080891773104667664e-02,7.190000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,2.173162400722503662e-01,7.400000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,7.831711554899811745e-04,7.080000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,4.752098582684993744e-03,7.269999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.762432932853698730e-02,7.019999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.880192250013351440e-03,7.180000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
7.700000000000000000e+04,7.389949262142181396e-02,7.269999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.864921214291825891e-04,7.550000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
7.900000000000000000e+04,4.383063875138759613e-03,7.219999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,4.087556153535842896e-02,6.950000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.495002090930938721e-01,7.320000457763671875e+01,9.266666412353515625e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.469681046728510410e-05,7.739999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.382765960646793246e-04,7.279999542236328125e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.627351492643356323e-01,6.680000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.851890794932842255e-02,6.989999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.600000000000000000e+04,6.658715428784489632e-04,7.410000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.156334817409515381e-02,7.450000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,9.277801029384136200e-03,7.349999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.939800024032592773e-01,7.609999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.962373755872249603e-02,6.940000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.052233576774597168e-01,7.340000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.001419126987457275e-02,7.299999237060546875e+01,9.450000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.217393553815782070e-03,7.440000915527343750e+01,9.533332824707031250e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.113282471895217896e-02,7.079999542236328125e+01,9.483333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.650752965360879898e-03,7.690000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.183240443468093872e-02,6.940000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.654057297855615616e-03,7.750000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,2.170207165181636810e-02,7.550000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.848100382834672928e-03,7.190000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.023486331105232239e-01,7.430000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,4.029609262943267822e-02,7.690000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.631727978587150574e-02,7.310000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.159903571009635925e-02,7.530000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.766036450862884521e-01,6.910000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.491017290391027927e-03,7.510000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.060000000000000000e+05,4.465302481548860669e-06,7.299999237060546875e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.791809849441051483e-03,7.490000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.565054655075073242e-01,7.360000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,4.091074317693710327e-02,7.769999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.342574059963226318e-01,7.239999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,6.011520512402057648e-03,7.420000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.563380985520780087e-04,7.619999694824218750e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,5.384578555822372437e-02,7.279999542236328125e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,4.204478173051029444e-04,7.299999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.178464550524950027e-03,7.550000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.828927546739578247e-01,7.780000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.650534898042678833e-02,7.740000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,7.450763136148452759e-02,7.610000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.012364745140075684e-01,7.509999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,5.932125350227579474e-05,7.500000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.827318966388702393e-02,8.209999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.467704586684703827e-02,7.680000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.066909283399581909e-01,7.589999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,6.740107387304306030e-02,7.419998931884765625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.250000000000000000e+05,4.073024168610572815e-02,7.769999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.272839754819869995e-01,7.909999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.709073204547166824e-04,8.070000457763671875e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,6.719401571899652481e-04,7.600000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,9.738741815090179443e-02,8.010000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.787595440167933702e-04,7.560000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.805481733754277229e-03,7.500000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.641614992171525955e-04,7.980000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.360141485929489136e-02,7.589999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.757385224569588900e-05,7.900000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.810200385283678770e-05,7.949999237060546875e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.525178134441375732e-02,7.729999542236328125e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.899941265583038330e-01,8.030000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.936242253781529143e-07,7.299999237060546875e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.607424318790435791e-01,7.669999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.993551969528198242e-02,7.869999694824218750e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.746054273098707199e-03,8.169999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.533516943454742432e-01,7.769999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,3.510756650939583778e-04,8.039999389648437500e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.073389830708038062e-05,8.469999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,5.701847746968269348e-02,8.030000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.055282529909163713e-04,8.190000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,8.046505390666425228e-04,7.689999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,9.868066757917404175e-03,7.550000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.181385014206171036e-04,7.610000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,6.040175631642341614e-02,7.460000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,7.110080122947692871e-02,7.869999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.286401450634002686e-01,7.700000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,6.487531960010528564e-02,8.019998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,2.709244727157056332e-04,7.919999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.574121208454016596e-05,7.250000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.560000000000000000e+05,6.741136312484741211e-02,7.919999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.142911348026245832e-05,7.740000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,4.086183607578277588e-01,8.040000152587890625e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,4.677442368119955063e-03,8.040000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.401450001343619078e-05,8.089998626708984375e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,8.211183594539761543e-04,7.830000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.406868636608123779e-01,8.089998626708984375e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.630000000000000000e+05,6.679979152977466583e-03,8.330000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.734400987625122070e-01,8.190000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,8.129967376589775085e-03,6.960000610351562500e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,5.867793224751949310e-03,8.360000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,7.706955075263977051e-04,7.980000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.297360624652355909e-04,8.140000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.359327603131532669e-02,7.480000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.001320313662290573e-03,8.640000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.941977971000596881e-04,7.700000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,3.655122127383947372e-04,7.809999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.928824000060558319e-02,7.830000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.678408101201057434e-02,7.850000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.924541546031832695e-03,8.169999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,5.577225983142852783e-02,7.949999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.396773993968963623e-01,8.259999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,4.355910277809016407e-06,8.060000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,6.483732140623033047e-04,7.859999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.129382029175758362e-01,7.990000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,2.745499648153781891e-02,8.269999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,8.932138793170452118e-03,8.409999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,2.478656545281410217e-02,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,5.468651652336120605e-02,8.630000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.215690560638904572e-02,8.250000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,7.702946662902832031e-03,8.169999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.870000000000000000e+05,9.286823915317654610e-04,8.210000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.880000000000000000e+05,7.809837348759174347e-03,7.559999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,3.091791570186614990e-01,8.060000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.318379072472453117e-03,7.760000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,9.874914586544036865e-02,7.850000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.920000000000000000e+05,8.325541764497756958e-02,8.009999084472656250e+01,9.450000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.236431330442428589e-02,8.009999084472656250e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.940000000000000000e+05,4.595499858260154724e-02,8.080000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.312855608761310577e-02,7.980000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,3.129239082336425781e-01,7.709999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.442662328481674194e-01,7.900000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.177407499402761459e-03,7.830000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.990000000000000000e+05,7.511062547564506531e-03,8.200000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,7.801087200641632080e-02,8.319999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.853887272067368031e-04,7.750000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.587415681569837034e-05,7.850000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.569723248481750488e-02,8.040000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.435162778943777084e-02,8.459999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.000634208321571350e-02,8.280000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,5.440060631372034550e-04,7.819999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.593275554478168488e-02,7.919999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.835659324773587286e-05,7.630000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,7.234686054289340973e-04,8.039999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.012773603200912476e-02,7.859999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.368789076805114746e-01,7.919999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,7.112662569852545857e-05,7.999999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,7.391536235809326172e-02,7.999999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.047271639108657837e-01,7.700000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.150000000000000000e+05,7.612178102135658264e-03,8.619998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.160000000000000000e+05,4.044220596551895142e-02,7.930000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,8.560416102409362793e-02,7.850000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.933507883222773671e-04,7.610000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.190000000000000000e+05,2.563706636428833008e-01,8.479999542236328125e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.995114333927631378e-03,8.250000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.085279583930969238e-02,8.300000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.434466965496540070e-03,8.050000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,8.296625688672065735e-03,8.140000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,9.831590950489044189e-02,8.050000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.250000000000000000e+05,2.118937969207763672e-01,8.300000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.650453941896557808e-03,8.139998626708984375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.098260050639510155e-03,7.700000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,7.706947624683380127e-02,7.800000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.293794788420200348e-02,7.710000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,4.600979387760162354e-03,7.959999084472656250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.310000000000000000e+05,5.937403533607721329e-03,7.859999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,2.496426459401845932e-03,7.920000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,9.441496804356575012e-04,8.030000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,4.380594473332166672e-04,8.400000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.935332253808155656e-05,8.050000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,2.513972576707601547e-03,7.859999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,4.633462801575660706e-02,7.760000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,4.783451929688453674e-02,8.300000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.043539658188819885e-03,8.300000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.187524059787392616e-03,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,9.339967370033264160e-02,8.230000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,3.318865224719047546e-02,8.070000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.430000000000000000e+05,7.984979893080890179e-04,8.389999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.164426282048225403e-02,8.089998626708984375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,9.199954569339752197e-02,8.260000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,7.166677154600620270e-03,8.109999847412109375e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.470000000000000000e+05,8.314824104309082031e-02,8.510000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.655223313719034195e-03,8.330000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.113944947719573975e-01,8.090000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.500000000000000000e+05,7.225593179464340210e-02,8.529999542236328125e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,5.859624943695962429e-04,8.009999084472656250e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.278668344020843506e-01,8.310000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.367857214063405991e-03,8.080000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.540000000000000000e+05,5.731632001698017120e-03,8.490000915527343750e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.181053072214126587e-01,8.020000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.385464310646057129e-01,8.040000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,5.386907287174835801e-05,8.289999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.159502193331718445e-01,8.050000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.160596758127212524e-01,8.319999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.223506867885589600e-01,7.900000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.390534639358520508e-01,8.290000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.251381076872348785e-02,8.469999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.630000000000000000e+05,7.696292363107204437e-03,8.019998931884765625e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.640000000000000000e+05,9.910145401954650879e-02,8.080000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,9.669581055641174316e-02,7.809999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,8.652107790112495422e-04,8.180000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.976001858711242676e-01,8.130000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.442686421796679497e-03,7.919999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,6.072589382529258728e-02,8.269999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.329268096014857292e-03,7.990000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.307575075770728290e-06,8.290000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,4.061125591397285461e-02,8.390000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,6.381705403327941895e-02,7.759999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.835303079336881638e-03,8.160000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,3.870571777224540710e-02,7.900000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,7.593587040901184082e-02,8.250000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.730327308177947998e-01,8.620000457763671875e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.780000000000000000e+05,3.058898076415061951e-02,8.340000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,9.961535036563873291e-02,8.340000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+05,8.905056864023208618e-02,7.769999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.810000000000000000e+05,4.895364046096801758e-01,8.040000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,3.340630210004746914e-04,8.280000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,5.159405991435050964e-03,8.740000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.840000000000000000e+05,6.819190829992294312e-02,8.500000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.329975247383117676e-01,7.999999237060546875e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.897356212139129639e-01,8.040000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,7.130508124828338623e-02,8.519999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.880000000000000000e+05,9.927444159984588623e-02,8.019998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,7.557471399195492268e-04,8.459999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,9.042902849614620209e-03,8.240000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,7.483593071810901165e-04,8.260000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.234104274772107601e-04,8.260000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,7.802350819110870361e-02,8.360000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.940000000000000000e+05,2.733925729990005493e-02,8.250000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.950000000000000000e+05,7.805611938238143921e-02,8.529999542236328125e+01,9.816667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.771219471469521523e-03,8.140000152587890625e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,8.606278151273727417e-02,8.419999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.234694570302963257e-02,7.959999084472656250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.465381046727998182e-05,8.310000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.193462871015071869e-02,8.019998931884765625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,2.004199661314487457e-02,8.489999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.657272223383188248e-03,8.210000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,5.207259207963943481e-02,8.259999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.765755936503410339e-02,8.280000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.154788330197334290e-03,8.419999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.529086939990520477e-02,7.999999237060546875e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.492664217948913574e-01,8.159999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.750234514474868774e-02,8.219999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.090000000000000000e+05,3.607589751482009888e-03,8.210000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.371288485825061798e-02,8.300000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,4.049670882523059845e-03,8.400000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,6.453962624073028564e-02,8.100000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.130000000000000000e+05,4.171646200120449066e-03,7.850000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.797482836991548538e-03,8.430000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.736039263661950827e-04,8.150000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.160000000000000000e+05,4.084688797593116760e-02,8.809999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,6.997778266668319702e-02,8.320000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,3.754325676709413528e-03,8.599999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.232849994674324989e-04,8.320000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.200000000000000000e+05,9.581058111507445574e-05,8.210000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.294290274381637573e-01,8.290000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,7.413237821310758591e-03,8.500000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.230000000000000000e+05,3.995929658412933350e-02,8.369999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.945206969976425171e-01,8.379999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.932992530986666679e-03,8.330000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.764872809872031212e-03,8.280000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.476151123642921448e-02,8.350000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.564735472202301025e-01,8.280000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.393469039816409349e-04,8.390000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.036871969699859619e-01,8.150000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.829862478189170361e-03,8.309999847412109375e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.320000000000000000e+05,4.414805024862289429e-02,8.450000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,8.117649704217910767e-04,8.580000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.159028992056846619e-02,8.200000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,6.511249113827943802e-03,8.140000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.360000000000000000e+05,7.698211073875427246e-02,8.780000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,4.611596465110778809e-02,8.450000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,4.085092246532440186e-01,8.350000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.896137837320566177e-03,8.419999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,5.518187955021858215e-02,8.509999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,8.023010195756796747e-06,8.430000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,4.850920289754867554e-02,8.450000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.374841857701539993e-04,8.510000610351562500e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.440000000000000000e+05,4.949484718963503838e-04,8.659999084472656250e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.829411834478378296e-01,8.490000915527343750e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.460000000000000000e+05,6.169914267957210541e-04,8.269999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.470000000000000000e+05,4.164217170909978449e-05,8.459999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.734451800584793091e-01,8.400000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.855845153331756592e-01,8.790000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+05,2.025850303471088409e-02,8.469999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.101496011018753052e-01,8.690000915527343750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.594866160303354263e-03,8.440000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,3.824112645816057920e-04,8.350000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.017792478203773499e-03,8.549999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.120050922036170959e-01,8.330000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.444134104531258345e-04,8.350000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,8.611837774515151978e-02,8.270000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.717154085636138916e-01,8.500000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.590000000000000000e+05,6.507382728159427643e-03,8.760000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.485389024019241333e-01,8.150000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,8.711510454304516315e-04,8.469999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.843699418008327484e-03,8.250000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,2.366590197198092937e-04,8.809999847412109375e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,9.167070686817169189e-02,8.750000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.515083131380379200e-04,8.189999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.907994017004966736e-02,8.619998931884765625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.038990205619484186e-04,8.589999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.925479493569582701e-04,8.369999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.713232874870300293e-01,8.489999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.700000000000000000e+05,3.075984492897987366e-02,8.800000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,9.029802167788147926e-04,8.700000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.720000000000000000e+05,3.676637113094329834e-01,8.280000305175781250e+01,9.833332824707031250e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.187828555703163147e-02,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.064712880179286003e-03,7.809999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,7.544338703155517578e-03,8.370000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.760000000000000000e+05,9.871999919414520264e-02,8.650000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,7.078696787357330322e-02,8.469999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,2.282119567098561674e-06,8.330000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.253326833248138428e-01,8.389999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.041897048708051443e-04,8.740000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.930614933371543884e-02,8.090000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.267856709659099579e-02,8.350000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.830000000000000000e+05,9.424992022104561329e-04,8.019998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,3.396415710449218750e-02,8.359999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.850000000000000000e+05,7.792404294013977051e-02,8.479999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.926971927285194397e-03,8.369999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,6.234958418644964695e-04,8.230000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.063060685992240906e-01,8.680000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.615587323904037476e-01,7.830000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.809173496440052986e-03,8.479999542236328125e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.910000000000000000e+05,5.299742406350560486e-05,8.380000305175781250e+01,9.816666412353515625e+01,1.000000000000000000e+02
3.920000000000000000e+05,8.516352390870451927e-04,8.529999542236328125e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,9.326369315385818481e-02,8.459999847412109375e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.187645420432090759e-01,8.670000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.950000000000000000e+05,4.715350270271301270e-01,8.589999389648437500e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.939593697898089886e-03,8.740000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,4.435057751834392548e-03,8.489999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.980000000000000000e+05,4.450896813068538904e-04,8.450000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.101631835103034973e-02,8.529999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.072134917601943016e-03,8.080000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.312416747212409973e-02,8.459999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,3.360390067100524902e-01,8.610000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.030000000000000000e+05,5.317600816488265991e-02,7.970000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,6.173552200198173523e-02,8.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,3.744968271348625422e-04,8.380000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,3.782809013500809669e-03,8.250000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.947607077658176422e-02,8.440000152587890625e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.080000000000000000e+05,3.948801604565232992e-04,8.669998931884765625e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.480675071477890015e-02,8.319999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.039645463228225708e-01,8.690000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,9.985691867768764496e-04,8.570000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.601049304008483887e-02,8.469999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,6.127385050058364868e-02,8.489999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,6.486098282039165497e-04,8.440000152587890625e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,4.097306169569492340e-03,8.329999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.160000000000000000e+05,3.076426386833190918e-01,8.760000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.125739097595214844e-02,8.599999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.180000000000000000e+05,5.573048256337642670e-04,8.800000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,1.526903957128524780e-01,8.870000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,7.905148086138069630e-04,8.670000457763671875e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.224962949752807617e-01,8.559999084472656250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,4.769996926188468933e-02,8.380000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,5.105914169689640403e-05,8.519999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.483707576990127563e-03,8.669998931884765625e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.189392758533358574e-03,8.290000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.317128241062164307e-01,8.359999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.123301547020673752e-03,8.309999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.379606515169143677e-01,8.290000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,3.132661338895559311e-03,8.360000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.517305267043411732e-03,8.509999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.935242373496294022e-03,8.559999084472656250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.404799383133649826e-03,8.109999847412109375e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.445597831159830093e-04,8.290000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.382114678621292114e-01,8.290000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,7.013092935085296631e-02,8.740000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,4.706664942204952240e-03,8.450000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.543144091963768005e-03,8.150000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.380000000000000000e+05,4.209033846855163574e-01,8.560000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,6.339423656463623047e-01,8.419999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.400000000000000000e+05,3.271240368485450745e-02,8.840000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.410000000000000000e+05,5.453356425277888775e-04,8.330000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,9.802745282649993896e-02,8.400000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,7.188282441347837448e-03,8.529999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.440000000000000000e+05,2.668946981430053711e-01,8.599999237060546875e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,5.587833374738693237e-02,8.510000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,5.864694714546203613e-02,8.459999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.972872182726860046e-02,8.630000305175781250e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.373588994145393372e-02,8.810000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,4.111135005950927734e-01,8.200000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.538197830086573958e-05,8.340000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.510000000000000000e+05,9.554608259350061417e-04,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.525428706372622401e-05,8.529999542236328125e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.936580389738082886e-01,8.080000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.540000000000000000e+05,3.416796680539846420e-04,8.750000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.372645143419504166e-03,8.409999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.720496416091918945e-01,8.669998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,4.389693960547447205e-03,8.419999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.333507243543863297e-03,8.599999237060546875e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.590000000000000000e+05,8.921573171392083168e-04,8.489999389648437500e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+05,4.299746942706406116e-04,8.650000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.089815199375152588e-01,8.519999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.052014290005899966e-05,8.169999694824218750e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.370541682466864586e-03,8.390000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.424866706132888794e-02,8.100000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.650000000000000000e+05,6.737802177667617798e-04,8.230000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.365469098091125488e-01,8.509999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.933800319875444984e-07,8.300000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.680000000000000000e+05,3.026054473593831062e-04,8.360000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.586931362748146057e-02,8.630000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.700000000000000000e+05,3.563349694013595581e-02,8.390000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,6.181917851790785789e-04,8.680000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.692093767109327018e-05,8.489999389648437500e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.730000000000000000e+05,3.376970707904547453e-04,8.409999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,8.739095646888017654e-04,8.650000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.646897522732615471e-03,8.850000000000000000e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,2.482661220710724592e-04,8.169999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.770000000000000000e+05,4.848062526434659958e-03,8.450000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.621590090915560722e-03,8.810000610351562500e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.819566750782541931e-05,8.200000000000000000e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.030253022909164429e-01,9.050000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.810000000000000000e+05,3.389857301954180002e-04,8.730000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.436623046174645424e-03,8.650000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.405364066362380981e-03,8.549999237060546875e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.840000000000000000e+05,7.398317754268646240e-02,8.450000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.438680589199066162e-01,8.780000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.580177783966064453e-02,8.549999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.891921758651733398e-01,8.430000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.780742011964321136e-03,8.489999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.890000000000000000e+05,2.360130473971366882e-02,8.539999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,4.472791624721139669e-05,8.430000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,8.351822942495346069e-02,8.459999847412109375e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.414286671206355095e-03,8.369999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.980353612452745438e-03,8.130000305175781250e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.362818340770900249e-04,8.330000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.757414011284708977e-03,8.289999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.960000000000000000e+05,8.403022075071930885e-04,8.640000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.657936081755906343e-04,8.390000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.259601209312677383e-03,8.409999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.624058142304420471e-02,8.859999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02


==> data/sampling_region/o2_sc0_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.003602661132812500e+03,3.000000119209289551e-01,3.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.402537536621093750e+01,4.000000059604644775e-01,3.000000000000000000e+00,3.799999952316284180e-01
2.000000000000000000e+03,2.870531380176544189e-02,4.000000059604644775e-01,4.000000000000000000e+00,9.400000572204589844e-01
3.000000000000000000e+03,7.939985953271389008e-04,5.000000000000000000e-01,3.500000000000000000e+00,1.410000085830688477e+00
4.000000000000000000e+03,1.429665135219693184e-03,5.000000000000000000e-01,3.291666507720947266e+00,1.860000014305114746e+00
5.000000000000000000e+03,1.414645649492740631e-02,1.200000047683715820e+00,1.125000000000000000e+01,2.560000181198120117e+00
6.000000000000000000e+03,2.222531288862228394e-02,1.200000047683715820e+00,9.250000000000000000e+00,3.820000171661376953e+00
7.000000000000000000e+03,2.554275691509246826e-01,2.499999761581420898e+00,1.700000000000000000e+01,6.180000305175781250e+00
8.000000000000000000e+03,7.929685115814208984e-01,2.000000000000000000e+00,1.608333206176757812e+01,8.289999961853027344e+00
9.000000000000000000e+03,1.587616205215454102e-01,2.400000095367431641e+00,1.412500000000000000e+01,1.139000034332275391e+01
1.000000000000000000e+04,1.333018690347671509e-01,2.900000095367431641e+00,2.062500000000000000e+01,1.458000087738037109e+01
1.100000000000000000e+04,2.960792481899261475e-01,3.900000095367431641e+00,2.591666793823242188e+01,1.814000129699707031e+01
1.200000000000000000e+04,2.302391231060028076e-01,4.399999618530273438e+00,2.679166793823242188e+01,2.251000022888183594e+01
1.300000000000000000e+04,3.971160203218460083e-02,4.000000000000000000e+00,2.325000000000000000e+01,2.781000137329101562e+01
1.400000000000000000e+04,3.613838925957679749e-03,5.400000095367431641e+00,2.783333396911621094e+01,3.295999908447265625e+01
1.500000000000000000e+04,2.493825182318687439e-02,5.800000190734863281e+00,3.250000000000000000e+01,3.866000366210937500e+01
1.600000000000000000e+04,5.217438936233520508e-02,5.699999809265136719e+00,2.829166603088378906e+01,4.377000427246093750e+01
1.700000000000000000e+04,1.920008845627307892e-02,8.700000762939453125e+00,3.775000000000000000e+01,4.984000396728515625e+01
1.800000000000000000e+04,6.094985455274581909e-02,8.299999237060546875e+00,3.866666793823242188e+01,5.704000091552734375e+01
1.900000000000000000e+04,2.073989063501358032e-01,9.300000190734863281e+00,4.337500000000000000e+01,6.525000000000000000e+01
2.000000000000000000e+04,8.104168623685836792e-02,8.600000381469726562e+00,4.258333587646484375e+01,7.405000305175781250e+01
2.100000000000000000e+04,8.767341077327728271e-02,1.040000057220458984e+01,4.204166793823242188e+01,8.534000396728515625e+01
2.200000000000000000e+04,1.425873953849077225e-02,9.700000762939453125e+00,4.729166793823242188e+01,9.618000030517578125e+01
2.300000000000000000e+04,5.195913463830947876e-02,9.800000190734863281e+00,4.120833587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,3.296376671642065048e-03,1.200000000000000000e+01,4.637499618530273438e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.781616359949111938e-02,1.160000038146972656e+01,4.575000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,6.990753859281539917e-02,1.160000038146972656e+01,4.850000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,6.626911759376525879e-01,1.370000076293945312e+01,4.816666412353515625e+01,1.000000000000000000e+02
2.800000000000000000e+04,3.730593994259834290e-02,1.459999942779541016e+01,5.087499618530273438e+01,1.000000000000000000e+02
2.900000000000000000e+04,4.068416357040405273e-02,1.330000019073486328e+01,5.320833206176757812e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.399826288223266602e-01,1.280000019073486328e+01,4.758333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,1.366262696683406830e-02,1.419999885559082031e+01,5.262500000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,3.681601583957672119e-02,1.410000038146972656e+01,4.795833587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+04,6.868844386190176010e-03,1.670000076293945312e+01,5.683333206176757812e+01,1.000000000000000000e+02
3.400000000000000000e+04,2.983989715576171875e-01,1.830000114440917969e+01,5.695833587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,9.779147803783416748e-02,1.610000038146972656e+01,5.462500000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,3.350719111040234566e-03,1.789999961853027344e+01,5.558333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,7.619177550077438354e-02,1.819999885559082031e+01,5.962500000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,2.845439873635768890e-02,1.379999923706054688e+01,4.800000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.194115370512008667e-01,1.570000076293945312e+01,5.016666793823242188e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.029581665992736816e-01,1.679999923706054688e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,5.900871381163597107e-02,1.850000000000000000e+01,5.758333206176757812e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.360155969858169556e-03,1.789999961853027344e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.253805006854236126e-03,1.779999923706054688e+01,5.908333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,2.841038163751363754e-03,1.880000114440917969e+01,5.750000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.411919891834259033e-01,1.839999771118164062e+01,5.833333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+04,3.980094939470291138e-02,1.720000076293945312e+01,6.062500000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.690395921468734741e-02,2.029999923706054688e+01,6.004167175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.498331315815448761e-03,2.110000038146972656e+01,6.704167175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.160236597061157227e-01,1.999999809265136719e+01,5.933333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.015291363000869751e-01,2.240000152587890625e+01,6.412500000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.302928867517039180e-04,1.890000152587890625e+01,5.879166793823242188e+01,1.000000000000000000e+02
5.200000000000000000e+04,9.740827605128288269e-03,2.119999885559082031e+01,6.287500381469726562e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.447497099637985229e-02,2.029999923706054688e+01,6.345833587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.970601826906204224e-02,2.179999923706054688e+01,6.350000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,5.579925701022148132e-02,2.050000000000000000e+01,5.833333206176757812e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.224999949336051941e-01,2.149999809265136719e+01,6.429167175292968750e+01,1.000000000000000000e+02
5.700000000000000000e+04,4.175971262156963348e-03,2.309999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.919071525335311890e-01,2.270000076293945312e+01,6.220833587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,4.233729850966483355e-04,2.250000000000000000e+01,6.558333587646484375e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.993977680802345276e-03,2.179999923706054688e+01,6.225000000000000000e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.563542336225509644e-01,2.390000152587890625e+01,6.687500000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.799690886400640011e-03,2.439999961853027344e+01,6.441667175292968750e+01,1.000000000000000000e+02
6.300000000000000000e+04,9.286342561244964600e-02,2.279999923706054688e+01,6.745832824707031250e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.702996529638767242e-02,2.129999923706054688e+01,6.487500000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.576640307903289795e-01,2.330000114440917969e+01,6.920833587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.513551771640777588e-01,2.350000000000000000e+01,6.608333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,7.083238102495670319e-03,2.290000152587890625e+01,7.037499237060546875e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.371422797441482544e-01,2.420000076293945312e+01,6.254166412353515625e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.632963061332702637e-01,2.410000038146972656e+01,6.916665649414062500e+01,1.000000000000000000e+02
7.000000000000000000e+04,5.345166474580764771e-02,2.380000114440917969e+01,6.670832824707031250e+01,1.000000000000000000e+02
7.100000000000000000e+04,4.779043793678283691e-02,2.040000152587890625e+01,6.387499618530273438e+01,1.000000000000000000e+02
7.200000000000000000e+04,5.968796322122216225e-04,2.339999961853027344e+01,7.337500000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.117922663688659668e-01,2.139999771118164062e+01,6.037500000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,4.510207101702690125e-03,2.170000076293945312e+01,6.850000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.316412330605089664e-04,2.170000076293945312e+01,6.170833587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,6.978362333029508591e-03,2.320000076293945312e+01,6.783333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,5.907243490219116211e-02,2.200000000000000000e+01,6.404167175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.643591076135635376e-01,2.279999923706054688e+01,6.491667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.227949559688568115e-02,2.470000076293945312e+01,6.804167175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.984175324440002441e-01,2.390000152587890625e+01,6.662500000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,8.962247520685195923e-03,2.720000076293945312e+01,6.325000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,2.583468332886695862e-03,2.680000114440917969e+01,6.925000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.377503760159015656e-02,2.390000152587890625e+01,6.858333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,6.806865334510803223e-03,2.510000228881835938e+01,6.670833587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,2.782231271266937256e-01,2.889999961853027344e+01,6.925000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,8.224833011627197266e-02,2.649999809265136719e+01,7.245833587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.706667408347129822e-02,2.660000038146972656e+01,6.762500000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.586361229419708252e-01,2.500000000000000000e+01,6.854167175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,5.054611247032880783e-04,2.679999732971191406e+01,6.750000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,9.677978232502937317e-03,2.720000076293945312e+01,6.625000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.409048309549689293e-03,2.820000076293945312e+01,6.637500000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,9.991620481014251709e-02,2.669999885559082031e+01,6.745832824707031250e+01,1.000000000000000000e+02
9.300000000000000000e+04,7.919408380985260010e-04,2.679999732971191406e+01,6.829167175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,4.953192472457885742e-01,2.979999732971191406e+01,7.087500000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,4.036306589841842651e-02,2.969999885559082031e+01,7.145832824707031250e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.589907824993133545e-02,3.059999847412109375e+01,7.579167175292968750e+01,1.000000000000000000e+02
9.700000000000000000e+04,5.140983313322067261e-02,2.759999847412109375e+01,7.087500000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.255474805831909180e-01,2.639999961853027344e+01,6.791666412353515625e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.763569712638854980e-01,2.710000038146972656e+01,6.333333206176757812e+01,1.000000000000000000e+02
1.000000000000000000e+05,5.762662040069699287e-04,2.770000076293945312e+01,7.241667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.630218625068664551e-01,2.800000000000000000e+01,6.887500000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.229740321636199951e-01,2.729999732971191406e+01,7.000000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,7.951793260872364044e-03,2.919999885559082031e+01,6.979167175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.698476240038871765e-02,2.870000076293945312e+01,6.941667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.413029432296752930e-02,2.829999923706054688e+01,7.100000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.396883219480514526e-01,2.419999885559082031e+01,6.595833587646484375e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.416097744368016720e-03,2.529999923706054688e+01,7.104166412353515625e+01,1.000000000000000000e+02
1.080000000000000000e+05,2.740214345976710320e-03,3.019999885559082031e+01,6.754167175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.861658990383148193e-01,2.820000076293945312e+01,7.200000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,8.094434742815792561e-04,2.740000152587890625e+01,7.204167175292968750e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.252461016178131104e-01,2.900000000000000000e+01,7.258333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,3.900637384504079819e-04,2.889999961853027344e+01,6.366666412353515625e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.412918418645858765e-01,2.589999961853027344e+01,6.870833587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.165845915675163269e-01,3.170000076293945312e+01,7.416666412353515625e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.898738384246826172e-01,2.790000152587890625e+01,6.854167175292968750e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.957671903073787689e-02,3.060000228881835938e+01,7.208333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,4.177337139844894409e-02,3.000000190734863281e+01,6.966667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.931448683142662048e-04,3.019999885559082031e+01,7.170833587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,1.139202868216671050e-04,2.829999923706054688e+01,6.970833587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,8.639217913150787354e-02,2.919999885559082031e+01,7.104166412353515625e+01,1.000000000000000000e+02
1.210000000000000000e+05,7.848817110061645508e-02,2.750000000000000000e+01,6.754167175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.060944139957427979e-01,3.150000000000000000e+01,6.941667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,2.309961915016174316e-01,2.930000114440917969e+01,7.212500000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.747032403945922852e-01,2.739999961853027344e+01,7.237500000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.501570783555507660e-03,2.729999923706054688e+01,7.125000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.867135405540466309e-01,2.649999809265136719e+01,7.095832824707031250e+01,1.000000000000000000e+02
1.270000000000000000e+05,7.363995909690856934e-02,2.900000000000000000e+01,6.808333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,3.193015456199645996e-01,3.019999885559082031e+01,6.870833587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.304556313902139664e-03,3.180000114440917969e+01,7.208333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.463388800621032715e-01,3.060000228881835938e+01,7.295833587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.694151142146438360e-04,3.330000305175781250e+01,7.191666412353515625e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.574351429939270020e-01,2.929999923706054688e+01,7.066667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,3.771603405475616455e-01,2.939999961853027344e+01,7.324999237060546875e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.746370792388916016e-01,2.879999923706054688e+01,6.866667175292968750e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.239060908555984497e-01,3.159999847412109375e+01,7.125000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.056642383337020874e-01,3.019999885559082031e+01,7.087500000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,3.898148890584707260e-03,2.820000076293945312e+01,6.858333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.860406100749969482e-01,2.919999885559082031e+01,7.525000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.446675062179565430e-01,3.009999656677246094e+01,7.324999237060546875e+01,1.000000000000000000e+02
1.400000000000000000e+05,9.478520601987838745e-02,2.610000038146972656e+01,6.875000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.678178273141384125e-02,2.900000000000000000e+01,7.137500000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.132521778345108032e-02,3.040000152587890625e+01,7.541667175292968750e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.455670356750488281e-01,2.989999961853027344e+01,6.870833587646484375e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.591690182685852051e-01,2.779999923706054688e+01,7.241667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,5.161445140838623047e-01,3.070000076293945312e+01,6.929166412353515625e+01,1.000000000000000000e+02
1.460000000000000000e+05,4.635161906480789185e-02,2.949999809265136719e+01,7.362500000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.131799258291721344e-02,2.839999771118164062e+01,6.891667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.904637813568115234e-01,2.870000076293945312e+01,7.308333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.714738027658313513e-04,3.080000305175781250e+01,7.158333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,2.341039627790451050e-01,2.969999885559082031e+01,7.291667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.816814416088163853e-03,2.809999847412109375e+01,6.925000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,3.679745132103562355e-03,2.500000000000000000e+01,6.441666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.646116524934768677e-01,2.960000038146972656e+01,7.158333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.550418883562088013e-01,3.340000152587890625e+01,7.150000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.434668391942977905e-01,2.960000038146972656e+01,7.491666412353515625e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.139153752475976944e-03,2.479999732971191406e+01,7.012499237060546875e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.946897655725479126e-01,2.900000000000000000e+01,7.125000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.706122457981109619e-01,3.019999885559082031e+01,7.108333587646484375e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.513251336291432381e-03,3.179999923706054688e+01,7.137500000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.733265817165374756e-02,3.129999923706054688e+01,7.304167175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.200986474752426147e-03,2.960000038146972656e+01,7.041667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.424894809722900391e-02,3.229999923706054688e+01,6.887500000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,9.477580533712171018e-06,3.140000152587890625e+01,7.454167175292968750e+01,1.000000000000000000e+02
1.640000000000000000e+05,4.952992200851440430e-01,3.300000000000000000e+01,6.925000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.673103868961334229e-01,3.240000152587890625e+01,7.233333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.155092269182205200e-01,3.180000114440917969e+01,7.462500000000000000e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.801171898841857910e-01,3.079999923706054688e+01,7.283333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,4.186702966690063477e-01,3.290000152587890625e+01,7.237500000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.083035487681627274e-03,3.349999618530273438e+01,7.495832824707031250e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.717792749404907227e-01,3.420000076293945312e+01,7.570832061767578125e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.425822455435991287e-04,3.190000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,7.874645575611793902e-07,3.479999923706054688e+01,7.258333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,9.084381163120269775e-02,3.029999732971191406e+01,7.162500000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.402018964290618896e-01,3.349999618530273438e+01,7.504167175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.347828686237335205e-01,3.520000076293945312e+01,7.354167175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.813241213560104370e-02,3.030000114440917969e+01,6.858333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,7.004646211862564087e-02,3.190000152587890625e+01,6.958333587646484375e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.957491278648376465e-01,3.170000076293945312e+01,7.291667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,3.540677428245544434e-01,3.220000076293945312e+01,6.920832061767578125e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.493684016168117523e-02,3.159999847412109375e+01,7.104166412353515625e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.072857603430747986e-01,3.170000076293945312e+01,7.537500000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.235993951559066772e-01,3.089999771118164062e+01,7.354167175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,9.728472679853439331e-03,3.459999847412109375e+01,7.433333587646484375e+01,1.000000000000000000e+02
1.840000000000000000e+05,5.349956918507814407e-04,3.290000152587890625e+01,7.054167175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.705099016427993774e-02,3.179999923706054688e+01,7.279167175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.219745814800262451e-01,2.949999809265136719e+01,7.279167175292968750e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.622730098664760590e-04,3.329999923706054688e+01,7.204167175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,2.678344249725341797e-01,3.009999656677246094e+01,7.195833587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.437605638056993484e-02,3.530000305175781250e+01,7.529166412353515625e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.775402069091796875e-01,3.109999847412109375e+01,7.370832824707031250e+01,1.000000000000000000e+02
1.910000000000000000e+05,9.708967059850692749e-02,3.310000228881835938e+01,7.116666412353515625e+01,1.000000000000000000e+02
1.920000000000000000e+05,2.664565145969390869e-01,3.240000152587890625e+01,7.037499237060546875e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.840491063892841339e-04,3.279999923706054688e+01,7.695832824707031250e+01,1.000000000000000000e+02
1.940000000000000000e+05,6.232776120305061340e-02,3.150000000000000000e+01,7.404166412353515625e+01,1.000000000000000000e+02
1.950000000000000000e+05,8.443064871244132519e-06,3.630000305175781250e+01,7.275000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.097207903861999512e-01,3.630000305175781250e+01,7.520833587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,2.385677397251129150e-01,3.600000000000000000e+01,7.462500000000000000e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.541079487651586533e-02,3.380000305175781250e+01,7.091667175292968750e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.801601201295852661e-01,3.409999847412109375e+01,6.720832824707031250e+01,1.000000000000000000e+02
2.000000000000000000e+05,2.738193571567535400e-01,3.309999847412109375e+01,7.304167175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,9.476074576377868652e-02,3.109999847412109375e+01,6.837500000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,8.945612609386444092e-02,3.389999389648437500e+01,7.349999237060546875e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.048049144446849823e-02,3.279999923706054688e+01,7.870833587646484375e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.687087565660476685e-01,3.059999656677246094e+01,7.250000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.534447590691156993e-12,3.220000076293945312e+01,7.200000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.143604964017868042e-01,3.160000228881835938e+01,7.208332061767578125e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.092883991077542305e-03,3.309999847412109375e+01,7.116667175292968750e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.708608508110046387e-01,3.400000000000000000e+01,6.975000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.499992907047271729e-01,3.379999923706054688e+01,7.179167175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,5.879015816390165128e-07,3.270000076293945312e+01,7.587500000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.209521364420652390e-03,3.700000000000000000e+01,7.508333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,6.231665145605802536e-03,3.270000076293945312e+01,7.275000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.524789035320281982e-01,3.340000152587890625e+01,7.354167175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,6.295540183782577515e-02,3.349999618530273438e+01,7.287500000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.536247879266738892e-02,3.520000076293945312e+01,7.412500000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,8.361081779003143311e-02,3.509999847412109375e+01,7.508333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.474617514759302139e-02,3.150000000000000000e+01,7.187500000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,6.477489478129427880e-06,3.120000076293945312e+01,7.750000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,6.415184587240219116e-02,3.470000076293945312e+01,7.379167175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.729091584682464600e-01,3.769999694824218750e+01,7.437500000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,3.822076320648193359e-01,3.290000152587890625e+01,7.479167175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.010290622711181641e-01,3.129999923706054688e+01,7.337500000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,4.590734094381332397e-02,3.420000076293945312e+01,7.337500000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.912720441818237305e-01,3.579999923706054688e+01,7.591667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,6.064420565962791443e-02,3.420000076293945312e+01,7.679167175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.471802681684494019e-01,3.459999847412109375e+01,7.437500000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.202666163444519043e-01,3.570000076293945312e+01,7.512500000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.806651405990123749e-02,3.619999694824218750e+01,7.420833587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.188281807117164135e-03,3.919999694824218750e+01,7.450000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.263265848159790039e-01,3.180000114440917969e+01,7.133333587646484375e+01,1.000000000000000000e+02
2.310000000000000000e+05,9.844947606325149536e-03,3.430000305175781250e+01,7.745833587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,2.524831295013427734e-01,2.969999885559082031e+01,7.645833587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,8.391504734754562378e-02,3.540000152587890625e+01,7.924999237060546875e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.151744365692138672e-01,3.530000305175781250e+01,7.754166412353515625e+01,1.000000000000000000e+02
2.350000000000000000e+05,2.551456168293952942e-02,3.619999694824218750e+01,7.841667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,9.579867124557495117e-02,3.410000228881835938e+01,7.383333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.814969420433044434e-01,3.370000076293945312e+01,7.079166412353515625e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.734998673200607300e-01,3.319999694824218750e+01,7.408333587646484375e+01,1.000000000000000000e+02
2.390000000000000000e+05,8.926095068454742432e-02,3.070000076293945312e+01,7.495833587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.242077231407165527e-01,3.060000228881835938e+01,7.175000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,3.684907278511673212e-05,3.220000076293945312e+01,7.529167175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,3.922561183571815491e-03,2.919999885559082031e+01,7.645833587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.991997351069585420e-06,3.210000228881835938e+01,7.550000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.497563421726226807e-01,3.070000076293945312e+01,7.425000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,6.180392578244209290e-02,2.860000228881835938e+01,7.000000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.969568431377410889e-01,3.040000152587890625e+01,7.666666412353515625e+01,1.000000000000000000e+02
2.470000000000000000e+05,3.674693778157234192e-02,3.450000000000000000e+01,7.550000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,7.783334003761410713e-04,3.129999923706054688e+01,7.304165649414062500e+01,1.000000000000000000e+02
2.490000000000000000e+05,3.594272583723068237e-02,3.250000000000000000e+01,7.391666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.076871249824762344e-02,3.329999923706054688e+01,7.829167175292968750e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.810127794742584229e-01,3.340000152587890625e+01,7.475000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.477099657058715820e-01,3.180000114440917969e+01,7.666667175292968750e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.165814280509948730e-01,3.329999923706054688e+01,7.387500000000000000e+01,1.000000000000000000e+02
2.540000000000000000e+05,3.205585479736328125e-01,3.629999923706054688e+01,7.695832824707031250e+01,1.000000000000000000e+02
2.550000000000000000e+05,4.691069945693016052e-03,2.919999885559082031e+01,6.966667175292968750e+01,1.000000000000000000e+02
2.560000000000000000e+05,9.369012332172133029e-06,3.370000457763671875e+01,7.720833587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.392880320549011230e-01,2.770000076293945312e+01,7.266667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,4.608509242534637451e-01,3.250000000000000000e+01,7.700000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,3.085706266574561596e-04,3.150000000000000000e+01,7.354167175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.755077952519059181e-03,3.279999923706054688e+01,7.445833587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.848607659339904785e-01,3.450000000000000000e+01,7.629167175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,4.068863689899444580e-01,3.609999847412109375e+01,7.770833587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.404246240854263306e-01,3.220000076293945312e+01,7.725000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.862445592880249023e-02,3.530000305175781250e+01,7.679167175292968750e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.783702969551086426e-01,3.400000000000000000e+01,7.608332824707031250e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.863435953855514526e-01,3.380000305175781250e+01,7.391666412353515625e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.262955307960510254e-01,3.200000000000000000e+01,7.233333587646484375e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.639558002352714539e-02,3.139999771118164062e+01,7.608332824707031250e+01,1.000000000000000000e+02
2.690000000000000000e+05,3.694198094308376312e-04,2.879999923706054688e+01,7.308333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.031811177730560303e-01,3.170000076293945312e+01,7.450000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,3.662864037323743105e-05,2.960000038146972656e+01,7.379167175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.457053236663341522e-02,3.240000152587890625e+01,7.566665649414062500e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.101105172187089920e-03,3.340000152587890625e+01,6.820833587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.509581208229064941e-01,3.160000228881835938e+01,7.066667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.335721313953399658e-01,3.569999694824218750e+01,7.275000000000000000e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.101707369089126587e-01,3.490000152587890625e+01,7.204167175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.390704661607742310e-01,3.150000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.735211014747619629e-01,3.010000228881835938e+01,7.341667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,3.915387094020843506e-01,3.210000228881835938e+01,7.412500000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.820191621780395508e-01,3.890000152587890625e+01,7.429167175292968750e+01,1.000000000000000000e+02
2.810000000000000000e+05,2.551396610215306282e-04,3.420000076293945312e+01,7.579167175292968750e+01,1.000000000000000000e+02
2.820000000000000000e+05,5.908071994781494141e-02,3.259999847412109375e+01,7.458332824707031250e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.649229787290096283e-02,3.180000114440917969e+01,7.545832061767578125e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.637178301811218262e-01,3.240000152587890625e+01,7.483333587646484375e+01,1.000000000000000000e+02
2.850000000000000000e+05,6.760609894990921021e-02,3.180000114440917969e+01,7.379167175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.255735635757446289e-01,3.600000000000000000e+01,7.383333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,9.804693982005119324e-03,3.380000305175781250e+01,7.400000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.537740111351013184e-01,3.550000000000000000e+01,7.375000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.322954237461090088e-01,3.420000457763671875e+01,7.504167175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,4.337678551673889160e-01,3.349999618530273438e+01,7.270833587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,3.679297491908073425e-02,3.400000000000000000e+01,7.637499237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.146794766187667847e-02,3.079999923706054688e+01,7.291667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,5.912179872393608093e-02,3.270000076293945312e+01,6.975000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,8.514702320098876953e-02,3.690000152587890625e+01,7.658332824707031250e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.400953690084861591e-06,3.410000228881835938e+01,7.800000000000000000e+01,1.000000000000000000e+02
2.960000000000000000e+05,5.730248987674713135e-02,3.520000457763671875e+01,7.600000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,8.119026562170006400e-10,3.569999694824218750e+01,7.770833587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,6.555882282555103302e-04,3.290000152587890625e+01,7.545833587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,5.142622813582420349e-02,3.470000076293945312e+01,7.349999237060546875e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.329845190048217773e-01,3.010000228881835938e+01,7.987500000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.404431760311126709e-01,3.270000076293945312e+01,7.070833587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.374953288584947586e-03,3.209999847412109375e+01,7.366667175292968750e+01,1.000000000000000000e+02
3.030000000000000000e+05,4.055584967136383057e-01,3.550000000000000000e+01,7.870833587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,8.319903863593935966e-04,3.300000000000000000e+01,7.695833587646484375e+01,1.000000000000000000e+02
3.050000000000000000e+05,7.409679889678955078e-02,3.150000000000000000e+01,7.387500000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.993776276707649231e-02,3.330000305175781250e+01,7.420833587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,3.519164025783538818e-02,3.409999847412109375e+01,8.066666412353515625e+01,1.000000000000000000e+02
3.080000000000000000e+05,8.897672643115583924e-08,3.210000228881835938e+01,7.683332824707031250e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.109718461520969868e-03,2.960000038146972656e+01,7.508333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,2.640364868966571521e-07,3.420000076293945312e+01,8.045832824707031250e+01,1.000000000000000000e+02
3.110000000000000000e+05,5.212325453758239746e-01,3.170000076293945312e+01,7.687500000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.895373314619064331e-01,3.460000228881835938e+01,8.175000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.570267558097839355e-01,3.200000000000000000e+01,7.508332824707031250e+01,1.000000000000000000e+02
3.140000000000000000e+05,8.390913717448711395e-04,3.600000000000000000e+01,7.875000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,5.466114263981580734e-03,3.559999847412109375e+01,7.783333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,4.028255716548301280e-06,3.520000076293945312e+01,7.337500000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,3.369811177253723145e-01,3.270000076293945312e+01,7.554167175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.465452015399932861e-01,3.259999847412109375e+01,7.516667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,1.458486891351640224e-03,3.509999847412109375e+01,7.466667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.061923407018184662e-02,3.300000000000000000e+01,7.462500000000000000e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.192883104085922241e-01,3.540000152587890625e+01,7.620833587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,5.644305609166622162e-03,3.540000152587890625e+01,7.737500000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,3.158817440271377563e-02,3.200000000000000000e+01,7.341667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,9.431471116840839386e-04,3.319999694824218750e+01,7.650000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.554518239572644234e-04,3.410000228881835938e+01,7.620833587646484375e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.625807583332061768e-01,3.390000152587890625e+01,7.587500000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.473738551139831543e-01,3.250000000000000000e+01,7.687500000000000000e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.728694863617420197e-02,3.760000228881835938e+01,7.937500000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,8.256409317255020142e-03,3.500000000000000000e+01,7.287500000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,4.505760222673416138e-02,3.269999694824218750e+01,7.670833587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,4.070317000150680542e-02,3.600000000000000000e+01,7.545833587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.167075941339135170e-03,3.420000076293945312e+01,7.891666412353515625e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.988062576856464148e-04,3.540000152587890625e+01,7.675000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.810634159483015537e-03,3.230000305175781250e+01,7.520833587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,3.754011392593383789e-01,3.480000305175781250e+01,7.533332824707031250e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.426308006048202515e-01,3.349999618530273438e+01,7.750000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,8.615336355433100834e-08,3.709999465942382812e+01,7.645832824707031250e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.671353891491889954e-02,3.800000000000000000e+01,7.941667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.057277411222457886e-01,3.490000152587890625e+01,7.745833587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,8.411376038566231728e-04,3.870000076293945312e+01,7.312500000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.494265973567962646e-01,3.659999847412109375e+01,7.841667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.110097929835319519e-02,3.270000076293945312e+01,7.337500000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,4.245428368449211121e-02,3.649999618530273438e+01,7.412500000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.921444013714790344e-02,3.600000000000000000e+01,7.525000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,4.297887244320008904e-06,3.150000000000000000e+01,7.570833587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,3.722085058689117432e-01,3.819999694824218750e+01,7.625000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,5.714801140129566193e-03,3.750000000000000000e+01,7.858333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,7.446595554938539863e-05,3.529999923706054688e+01,7.608333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.158241033554077148e-01,3.200000000000000000e+01,7.420833587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.776729822158813477e-01,3.560000228881835938e+01,7.541667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.583186514675617218e-02,3.300000000000000000e+01,7.475000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.343530356884002686e-01,3.349999618530273438e+01,7.349999237060546875e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.381386701017618179e-03,3.540000152587890625e+01,7.587500000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.470250487327575684e-01,3.530000305175781250e+01,7.608333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,2.002355828881263733e-02,3.490000152587890625e+01,7.254167175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,4.577482491731643677e-02,3.419999313354492188e+01,7.241667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.731691598892211914e-01,3.459999847412109375e+01,7.608333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.184834331274032593e-02,3.119999694824218750e+01,7.208333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.874633483588695526e-02,3.370000076293945312e+01,7.641667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.127815339714288712e-03,3.659999847412109375e+01,7.591667175292968750e+01,1.000000000000000000e+02
3.610000000000000000e+05,5.701951980590820312e-01,3.159999847412109375e+01,7.333333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,4.214169085025787354e-01,3.860000228881835938e+01,7.779167175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.515406183898448944e-03,3.359999847412109375e+01,8.075000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,9.848801046609878540e-02,3.079999923706054688e+01,7.416666412353515625e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.880848385393619537e-02,3.100000000000000000e+01,7.270832824707031250e+01,1.000000000000000000e+02
3.660000000000000000e+05,3.777384012937545776e-02,3.429999923706054688e+01,7.554167175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.826842576265335083e-01,3.559999847412109375e+01,7.420833587646484375e+01,1.000000000000000000e+02
3.680000000000000000e+05,4.038066565990447998e-01,3.619999694824218750e+01,7.720833587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,6.415593816200271249e-05,3.939999771118164062e+01,7.658332824707031250e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.194962188601493835e-01,3.890000152587890625e+01,7.645833587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,4.332641363143920898e-01,3.319999694824218750e+01,7.837500000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.170594096183776855e-01,3.370000076293945312e+01,7.491667175292968750e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.589440857060253620e-03,3.780000305175781250e+01,7.708332824707031250e+01,1.000000000000000000e+02
3.740000000000000000e+05,4.969921064912341535e-05,3.900000000000000000e+01,7.270833587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,1.186242606490850449e-02,3.660000228881835938e+01,7.645833587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.451219188515096903e-05,3.759999847412109375e+01,7.558332824707031250e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.710171401500701904e-01,3.570000076293945312e+01,7.737500000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,3.779671192169189453e-01,3.800000000000000000e+01,7.479167175292968750e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.197438761591911316e-01,3.340000152587890625e+01,7.120833587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,3.481932729482650757e-02,3.639999771118164062e+01,7.470832824707031250e+01,1.000000000000000000e+02
3.810000000000000000e+05,3.487206995487213135e-01,3.420000076293945312e+01,7.587500000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.503105461597442627e-01,3.720000076293945312e+01,7.841667175292968750e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.110287707386305556e-07,3.559999847412109375e+01,7.608333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.887613663915544748e-04,3.520000076293945312e+01,7.420832824707031250e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.619965136051177979e-01,3.740000152587890625e+01,7.804167175292968750e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.357476741075515747e-02,3.509999847412109375e+01,7.158333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,3.899192670360207558e-03,3.349999618530273438e+01,7.854167175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.687421036233871519e-10,3.600000000000000000e+01,7.825000000000000000e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.610406637191772461e-01,3.350000381469726562e+01,7.691667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.949849843978881836e-02,3.870000076293945312e+01,7.770833587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.417639199644327164e-03,3.620000457763671875e+01,7.654167175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.000029817223548889e-01,3.450000000000000000e+01,7.425000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.526664346456527710e-01,3.790000152587890625e+01,7.804167175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.528273165225982666e-01,3.369999694824218750e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.419920921325683594e-01,3.880000305175781250e+01,7.633332824707031250e+01,1.000000000000000000e+02
3.960000000000000000e+05,2.519089728593826294e-02,3.750000000000000000e+01,7.537500000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.004064917564392090e-01,3.409999847412109375e+01,7.387500000000000000e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.518296897411346436e-01,3.550000000000000000e+01,7.737500000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,6.985657052815952284e-10,3.470000076293945312e+01,8.083333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,2.210382968187332153e-01,3.359999847412109375e+01,7.533333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.123109102249145508e-01,3.600000000000000000e+01,7.999999237060546875e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.719352882290081652e-09,3.820000076293945312e+01,7.949999237060546875e+01,1.000000000000000000e+02
4.030000000000000000e+05,9.550601243972778320e-02,3.850000000000000000e+01,7.850000000000000000e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.781132668256759644e-01,3.810000228881835938e+01,7.800000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.593921184539794922e-01,3.530000305175781250e+01,7.700000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.399504486471414566e-02,3.750000000000000000e+01,7.633332824707031250e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.508347630500793457e-01,3.390000152587890625e+01,7.650000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.094461473869159818e-06,3.820000076293945312e+01,7.966667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.299252688884735107e-02,3.709999465942382812e+01,7.916667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.778719920826233647e-09,3.720000076293945312e+01,7.600000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,6.338290404528379440e-04,3.829999923706054688e+01,7.454166412353515625e+01,1.000000000000000000e+02
4.120000000000000000e+05,2.483373973518610001e-04,4.019999694824218750e+01,7.958333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,3.000188007717952132e-05,3.830000305175781250e+01,7.641667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.995459494396218225e-15,3.679999542236328125e+01,7.354167175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,1.898805350065231323e-01,3.390000152587890625e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.160000000000000000e+05,1.930416524410247803e-01,3.570000076293945312e+01,7.816667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.142013549804687500e-01,3.830000305175781250e+01,7.583333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.589097380638122559e-01,3.750000000000000000e+01,7.916667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.853888511657714844e-01,3.969999694824218750e+01,7.937500000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.300142041553084549e-13,3.800000000000000000e+01,7.941667175292968750e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.394220978021621704e-01,3.529999923706054688e+01,7.887500000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.632683575153350830e-01,2.540000152587890625e+01,7.091667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,6.869965046644210815e-02,3.370000076293945312e+01,7.762500000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,2.323102504014968872e-01,3.690000152587890625e+01,7.779167175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,4.331113770604133606e-02,3.750000000000000000e+01,7.545833587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,8.577024936676025391e-02,3.800000000000000000e+01,7.920832824707031250e+01,1.000000000000000000e+02
4.270000000000000000e+05,2.247575297951698303e-02,3.639999771118164062e+01,7.600000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.122310434060636908e-07,3.980000305175781250e+01,7.633332824707031250e+01,1.000000000000000000e+02
4.290000000000000000e+05,6.357978563755750656e-03,3.500000000000000000e+01,8.016666412353515625e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.714543402194976807e-01,3.639999771118164062e+01,7.616667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.399802416563034058e-02,3.779999923706054688e+01,7.758333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.282729744911193848e-01,3.690000152587890625e+01,7.566667175292968750e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.282141681713255821e-07,3.960000228881835938e+01,7.833333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.850013388320803642e-03,3.920000457763671875e+01,7.554167175292968750e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.628819346427917480e-01,3.659999847412109375e+01,7.700000000000000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.555828452110290527e-01,3.950000000000000000e+01,8.012500000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.154331095516681671e-02,3.740000152587890625e+01,8.087500000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,8.691012859344482422e-02,3.550000000000000000e+01,7.262500000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.784279733896255493e-02,3.509999847412109375e+01,7.487500000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,8.592223376035690308e-02,3.820000076293945312e+01,7.654167175292968750e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.556206941604614258e-01,3.529999923706054688e+01,7.670833587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,5.919120311737060547e-01,3.720000076293945312e+01,7.537500000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.117259327860665508e-07,3.579999923706054688e+01,7.658332824707031250e+01,1.000000000000000000e+02
4.440000000000000000e+05,8.426794409751892090e-02,3.850000000000000000e+01,7.666667175292968750e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.162766688489469402e-10,3.779999923706054688e+01,7.866667175292968750e+01,1.000000000000000000e+02
4.460000000000000000e+05,9.580755978822708130e-02,3.710000228881835938e+01,7.804167175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.885664779877060937e-08,3.909999847412109375e+01,7.537500000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,4.717480838298797607e-01,3.920000076293945312e+01,7.554167175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.353507466614246368e-02,3.770000076293945312e+01,8.054166412353515625e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.943974173627793789e-03,3.890000152587890625e+01,8.016666412353515625e+01,1.000000000000000000e+02
4.510000000000000000e+05,1.289635431021451950e-03,3.420000076293945312e+01,7.945832824707031250e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.043048541760072112e-05,3.659999847412109375e+01,7.666667175292968750e+01,1.000000000000000000e+02
4.530000000000000000e+05,9.174180030822753906e-02,3.829999923706054688e+01,7.487500000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.590509116649627686e-01,3.840000152587890625e+01,7.941667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.075125812552869320e-04,3.880000305175781250e+01,7.679167175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,6.842988729476928711e-02,3.969999694824218750e+01,7.458333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,3.003852069377899170e-02,3.530000305175781250e+01,7.729166412353515625e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.872428297996520996e-01,3.800000000000000000e+01,7.737500000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,5.813322961330413818e-03,4.009999465942382812e+01,7.554166412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.084738373756408691e-01,3.900000000000000000e+01,8.125000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.494374811649322510e-01,3.820000076293945312e+01,8.100000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,9.999284520745277405e-03,4.050000000000000000e+01,7.816667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,6.787093877792358398e-01,3.959999847412109375e+01,7.654167175292968750e+01,1.000000000000000000e+02
4.640000000000000000e+05,4.545786418020725250e-03,3.909999847412109375e+01,8.054167175292968750e+01,1.000000000000000000e+02
4.650000000000000000e+05,7.476442456245422363e-01,3.859999847412109375e+01,7.800000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,8.248296380043029785e-02,3.729999923706054688e+01,7.916667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.286175251007080078e-01,3.830000305175781250e+01,7.687500000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.404297538101673126e-02,4.159999847412109375e+01,7.808333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,5.768081545829772949e-02,3.720000076293945312e+01,7.641667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,3.478546389736741906e-13,3.939999771118164062e+01,7.416666412353515625e+01,1.000000000000000000e+02
4.710000000000000000e+05,3.227111650630831718e-03,3.909999847412109375e+01,7.600000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.972224319819360971e-05,3.729999923706054688e+01,7.725000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.624531984329223633e-01,3.759999847412109375e+01,7.608333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,8.233032422140240669e-04,4.100000000000000000e+01,7.654167175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,3.224273920059204102e-01,3.959999847412109375e+01,7.858333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,5.987541649418509290e-15,3.859999847412109375e+01,7.170833587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.574235036969184875e-02,3.709999465942382812e+01,7.441666412353515625e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.546585082223828067e-07,3.800000000000000000e+01,7.720833587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.139554999303072691e-04,3.709999465942382812e+01,7.683332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.705178171396255493e-01,3.540000152587890625e+01,8.041666412353515625e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.535683986730873585e-04,3.720000076293945312e+01,7.633332824707031250e+01,1.000000000000000000e+02
4.820000000000000000e+05,6.394171155989170074e-03,3.679999542236328125e+01,7.650000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.386263072490692139e-01,3.920000457763671875e+01,7.737500000000000000e+01,1.000000000000000000e+02
4.840000000000000000e+05,2.478624582290649414e-01,3.890000152587890625e+01,7.633332824707031250e+01,1.000000000000000000e+02
4.850000000000000000e+05,3.402674943208694458e-02,3.750000000000000000e+01,7.650000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.472791609558044001e-06,3.920000457763671875e+01,7.533333587646484375e+01,1.000000000000000000e+02
4.870000000000000000e+05,8.621350957582762931e-07,3.879999923706054688e+01,7.841667175292968750e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.652828007936477661e-01,3.770000076293945312e+01,7.550000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.583660582080483437e-04,3.649999618530273438e+01,7.433333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,2.078356295824050903e-01,4.150000000000000000e+01,7.566665649414062500e+01,1.000000000000000000e+02
4.910000000000000000e+05,3.112118840217590332e-01,4.019999694824218750e+01,7.633332824707031250e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.132801547646522522e-02,3.999999618530273438e+01,7.700000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.800356745719909668e-01,3.989999771118164062e+01,7.500000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.754288911819458008e-02,3.809999847412109375e+01,7.708332824707031250e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.926047950983047485e-01,3.800000000000000000e+01,7.299999237060546875e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.582072400196921080e-05,3.890000152587890625e+01,7.741667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,3.099139314144849777e-03,3.440000152587890625e+01,7.770833587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.822263811845914461e-06,3.480000305175781250e+01,7.462500000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.163188964128494263e-01,3.700000000000000000e+01,7.308333587646484375e+01,1.000000000000000000e+02


==> data/sampling_region/o2_sc0_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.110569824218750000e+03,4.000000059604644775e-01,3.500000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.381625366210937500e+01,4.000000059604644775e-01,4.000000000000000000e+00,5.500000715255737305e-01
2.000000000000000000e+03,3.434225916862487793e-02,8.000000119209289551e-01,7.000000000000000000e+00,1.200000047683715820e+00
3.000000000000000000e+03,8.342176442965865135e-04,6.000000238418579102e-01,5.333333492279052734e+00,1.940000057220458984e+00
4.000000000000000000e+03,1.575122587382793427e-03,4.000000059604644775e-01,4.000000000000000000e+00,2.570000171661376953e+00
5.000000000000000000e+03,9.445455856621265411e-03,1.100000023841857910e+00,7.083333492279052734e+00,3.380000114440917969e+00
6.000000000000000000e+03,5.342078208923339844e-02,1.900000095367431641e+00,1.125000000000000000e+01,5.060000419616699219e+00
7.000000000000000000e+03,2.738449573516845703e-01,1.600000023841857910e+00,1.083333301544189453e+01,8.050001144409179688e+00
8.000000000000000000e+03,9.834210872650146484e-01,2.499999761581420898e+00,1.575000000000000000e+01,1.091000080108642578e+01
9.000000000000000000e+03,1.554973423480987549e-01,3.200000047683715820e+00,2.041666793823242188e+01,1.496000099182128906e+01
1.000000000000000000e+04,1.649912893772125244e-01,2.900000095367431641e+00,2.108333206176757812e+01,1.920000076293945312e+01
1.100000000000000000e+04,1.073245555162429810e-01,4.500000000000000000e+00,2.391666793823242188e+01,2.407999992370605469e+01
1.200000000000000000e+04,1.982245445251464844e-01,4.500000000000000000e+00,2.791666603088378906e+01,2.965000343322753906e+01
1.300000000000000000e+04,6.330636888742446899e-02,5.500000000000000000e+00,2.808333396911621094e+01,3.656000137329101562e+01
1.400000000000000000e+04,2.233570069074630737e-02,6.500000000000000000e+00,3.075000000000000000e+01,4.300000000000000000e+01
1.500000000000000000e+04,2.744557708501815796e-02,7.400000095367431641e+00,3.800000000000000000e+01,4.987000274658203125e+01
1.600000000000000000e+04,7.688954472541809082e-02,6.500000000000000000e+00,3.300000000000000000e+01,5.717000198364257812e+01
1.700000000000000000e+04,3.331007808446884155e-02,7.799999237060546875e+00,3.541666412353515625e+01,6.598999786376953125e+01
1.800000000000000000e+04,4.379719495773315430e-02,7.899999618530273438e+00,3.541666412353515625e+01,7.596000671386718750e+01
1.900000000000000000e+04,2.622653245925903320e-01,8.100000381469726562e+00,3.983333587646484375e+01,8.643000030517578125e+01
2.000000000000000000e+04,8.303239941596984863e-02,8.399999618530273438e+00,4.258333587646484375e+01,9.862000274658203125e+01
2.100000000000000000e+04,7.129143178462982178e-02,1.130000019073486328e+01,4.583333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,1.789408922195434570e-02,9.700000762939453125e+00,4.358333206176757812e+01,1.000000000000000000e+02
2.300000000000000000e+04,4.411636292934417725e-02,1.200000000000000000e+01,4.949999618530273438e+01,1.000000000000000000e+02
2.400000000000000000e+04,8.154587820172309875e-03,1.300000000000000000e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,9.741215035319328308e-03,1.170000076293945312e+01,5.050000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,8.066392689943313599e-02,1.120000076293945312e+01,4.858333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.965495496988296509e-01,1.379999923706054688e+01,5.433333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.183490604162216187e-01,1.250000000000000000e+01,4.800000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,2.720391750335693359e-01,1.459999942779541016e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+04,4.920042157173156738e-01,1.540000152587890625e+01,5.424999618530273438e+01,1.000000000000000000e+02
3.100000000000000000e+04,1.533772423863410950e-02,1.550000000000000000e+01,5.450000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.282935589551925659e-01,1.459999942779541016e+01,5.483333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.134907454252243042e-02,1.679999923706054688e+01,5.475000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,2.852979004383087158e-01,1.590000057220458984e+01,5.166666412353515625e+01,1.000000000000000000e+02
3.500000000000000000e+04,5.744014680385589600e-02,1.550000000000000000e+01,5.758333206176757812e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.437986968085169792e-03,1.469999980926513672e+01,4.783333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,9.401965141296386719e-02,1.590000057220458984e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,2.674166858196258545e-02,1.670000076293945312e+01,5.391666793823242188e+01,1.000000000000000000e+02
3.900000000000000000e+04,4.109340161085128784e-02,1.750000000000000000e+01,5.608333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.527573108673095703e-01,1.629999923706054688e+01,5.399999618530273438e+01,1.000000000000000000e+02
4.100000000000000000e+04,2.893674932420253754e-02,1.870000076293945312e+01,5.533332824707031250e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.919112168252468109e-02,1.690000152587890625e+01,5.283333206176757812e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.000483632087707520e-01,1.860000228881835938e+01,5.766666412353515625e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.472512215375900269e-02,1.910000038146972656e+01,5.483333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.230199858546257019e-01,1.730000114440917969e+01,5.666666793823242188e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.892493478953838348e-02,1.900000000000000000e+01,5.675000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.130825951695442200e-01,2.029999923706054688e+01,5.633333206176757812e+01,1.000000000000000000e+02
4.800000000000000000e+04,9.113069972954690456e-04,1.930000114440917969e+01,5.391666412353515625e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.298330575227737427e-01,2.070000076293945312e+01,5.999999618530273438e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.246403098106384277e-01,1.870000076293945312e+01,5.716666412353515625e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.475950266467407346e-04,2.070000076293945312e+01,6.108333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.974531263113021851e-02,1.979999923706054688e+01,5.808333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.516980282962322235e-02,2.220000076293945312e+01,5.508333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,4.164824634790420532e-02,2.100000000000000000e+01,5.733333206176757812e+01,1.000000000000000000e+02
5.500000000000000000e+04,3.495275974273681641e-02,2.299999809265136719e+01,5.933333587646484375e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.159733980894088745e-01,2.170000076293945312e+01,5.783333206176757812e+01,1.000000000000000000e+02
5.700000000000000000e+04,3.711840836331248283e-04,2.119999885559082031e+01,5.658333206176757812e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.119796723127365112e-01,2.250000000000000000e+01,5.750000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,6.035973201505839825e-04,2.299999809265136719e+01,5.750000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,2.588082104921340942e-03,2.100000000000000000e+01,5.833333206176757812e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.353489458560943604e-01,2.129999923706054688e+01,5.899999618530273438e+01,1.000000000000000000e+02
6.200000000000000000e+04,3.807528316974639893e-02,2.449999809265136719e+01,6.049999618530273438e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.229375600814819336e-01,2.900000000000000000e+01,6.275000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,3.911846131086349487e-02,2.329999732971191406e+01,5.916666412353515625e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.303801536560058594e-01,2.350000000000000000e+01,5.800000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.348798453807830811e-01,2.260000038146972656e+01,5.566666793823242188e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.763133853673934937e-01,2.589999961853027344e+01,5.783333206176757812e+01,1.000000000000000000e+02
6.800000000000000000e+04,3.018540441989898682e-01,2.090000152587890625e+01,5.650000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.918625682592391968e-01,2.410000038146972656e+01,6.150000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,5.203501880168914795e-02,2.309999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
7.100000000000000000e+04,9.089361131191253662e-02,2.490000152587890625e+01,5.999999618530273438e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.428655814379453659e-04,2.660000038146972656e+01,6.133333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.484638571739196777e-02,2.350000000000000000e+01,5.866666412353515625e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.340631544589996338e-01,2.439999961853027344e+01,5.816666412353515625e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.393700204789638519e-02,2.520000076293945312e+01,5.783333206176757812e+01,1.000000000000000000e+02
7.600000000000000000e+04,9.686039760708808899e-03,2.589999961853027344e+01,6.116666793823242188e+01,1.000000000000000000e+02
7.700000000000000000e+04,5.419341102242469788e-02,2.250000000000000000e+01,6.116666793823242188e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.138787567615509033e-01,2.390000152587890625e+01,5.866666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.739016432315111160e-03,2.630000114440917969e+01,6.008333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+04,2.461367547512054443e-01,2.639999961853027344e+01,6.300000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,2.108370419591665268e-03,2.810000228881835938e+01,6.066666793823242188e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.856696456670761108e-01,2.870000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,9.518760442733764648e-02,2.690000152587890625e+01,6.150000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,5.063179135322570801e-02,2.870000076293945312e+01,6.308333206176757812e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.501016914844512939e-01,2.819999694824218750e+01,6.108333587646484375e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.680413484573364258e-01,2.630000114440917969e+01,5.999999618530273438e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.399970591068267822e-01,2.699999809265136719e+01,5.949999618530273438e+01,1.000000000000000000e+02
8.800000000000000000e+04,7.500576227903366089e-02,2.720000076293945312e+01,6.150000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.345252530882135034e-05,2.900000190734863281e+01,6.500000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,4.149469896219670773e-04,2.759999847412109375e+01,6.150000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,6.021286360919475555e-03,2.560000038146972656e+01,5.866666412353515625e+01,1.000000000000000000e+02
9.200000000000000000e+04,5.625569610856473446e-05,2.689999961853027344e+01,6.400000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,8.608589414507150650e-04,2.550000000000000000e+01,5.841666412353515625e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.431823253631591797e-01,2.800000000000000000e+01,6.400000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,4.507789853960275650e-03,2.889999961853027344e+01,6.083333587646484375e+01,1.000000000000000000e+02
9.600000000000000000e+04,8.554527908563613892e-02,3.170000076293945312e+01,6.158333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,4.885837435722351074e-03,3.100000000000000000e+01,6.150000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,3.321747481822967529e-01,2.639999961853027344e+01,6.116666793823242188e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.579915802925825119e-03,2.539999771118164062e+01,6.208333206176757812e+01,1.000000000000000000e+02
1.000000000000000000e+05,4.639935214072465897e-03,2.770000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.764177680015563965e-01,2.509999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,5.234641581773757935e-02,2.669999885559082031e+01,6.150000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,4.413831979036331177e-02,2.750000000000000000e+01,6.166666030883789062e+01,1.000000000000000000e+02
1.040000000000000000e+05,9.082180261611938477e-02,2.759999847412109375e+01,6.183333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.410983782261610031e-02,3.070000076293945312e+01,6.366666412353515625e+01,1.000000000000000000e+02
1.060000000000000000e+05,8.848918974399566650e-02,2.720000076293945312e+01,5.816666412353515625e+01,1.000000000000000000e+02
1.070000000000000000e+05,3.035469651222229004e-01,2.759999847412109375e+01,6.275000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,3.518334589898586273e-03,2.779999923706054688e+01,5.916666412353515625e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.805599629878997803e-01,2.820000076293945312e+01,6.166666793823242188e+01,1.000000000000000000e+02
1.100000000000000000e+05,2.507981657981872559e-02,2.600000000000000000e+01,5.675000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.445204615592956543e-01,3.070000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,3.036442957818508148e-02,2.679999732971191406e+01,5.983333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.402916908264160156e-01,2.400000000000000000e+01,5.733333206176757812e+01,1.000000000000000000e+02
1.140000000000000000e+05,7.000366598367691040e-02,3.040000152587890625e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,3.420336842536926270e-01,3.090000152587890625e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,4.237294197082519531e-03,2.879999923706054688e+01,6.366666412353515625e+01,1.000000000000000000e+02
1.170000000000000000e+05,1.341620460152626038e-03,3.050000000000000000e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.232776907272636890e-03,3.450000000000000000e+01,6.283333206176757812e+01,1.000000000000000000e+02
1.190000000000000000e+05,9.990035323426127434e-06,2.989999580383300781e+01,5.883333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,4.813143983483314514e-02,3.070000076293945312e+01,6.158333587646484375e+01,1.000000000000000000e+02
1.210000000000000000e+05,3.123620152473449707e-01,3.079999923706054688e+01,6.183333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,3.441928625106811523e-01,2.939999961853027344e+01,6.200000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,4.419292807579040527e-01,3.200000000000000000e+01,6.433332824707031250e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.120846360921859741e-01,3.030000114440917969e+01,6.100000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,4.913827870041131973e-03,2.910000038146972656e+01,6.225000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,3.079076409339904785e-01,3.209999847412109375e+01,6.333333206176757812e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.690219342708587646e-01,2.919999885559082031e+01,6.049999618530273438e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.011997014284133911e-01,2.900000190734863281e+01,6.049999618530273438e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.200331655330955982e-04,3.050000000000000000e+01,6.183333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.267178654670715332e-01,2.889999961853027344e+01,5.933333206176757812e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.715356018394231796e-03,3.050000000000000000e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.539008557796478271e-01,3.109999847412109375e+01,5.983333587646484375e+01,1.000000000000000000e+02
1.330000000000000000e+05,4.770050346851348877e-01,2.840000152587890625e+01,5.891666412353515625e+01,1.000000000000000000e+02
1.340000000000000000e+05,8.222936093807220459e-02,2.989999961853027344e+01,6.283333206176757812e+01,1.000000000000000000e+02
1.350000000000000000e+05,5.625630542635917664e-02,3.300000000000000000e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.583108901977539062e-01,2.789999771118164062e+01,6.016666412353515625e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.062981755239889026e-05,3.039999961853027344e+01,5.983333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.427354812622070312e-01,3.330000305175781250e+01,5.966666793823242188e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.977965985133778304e-05,3.109999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,3.790228068828582764e-01,2.919999885559082031e+01,6.250000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.309861149638891220e-02,3.040000152587890625e+01,5.883333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.160233110189437866e-01,3.349999618530273438e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.028501093387603760e-01,3.019999885559082031e+01,5.800000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,6.753152236342430115e-03,3.290000152587890625e+01,5.924999618530273438e+01,1.000000000000000000e+02
1.450000000000000000e+05,6.089960690587759018e-03,3.030000305175781250e+01,6.150000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,4.948867717757821083e-04,3.059999847412109375e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,4.823753610253334045e-03,2.900000000000000000e+01,5.733333206176757812e+01,1.000000000000000000e+02
1.480000000000000000e+05,5.037891268730163574e-01,2.979999732971191406e+01,6.266666793823242188e+01,1.000000000000000000e+02
1.490000000000000000e+05,7.558643817901611328e-03,2.969999885559082031e+01,6.250000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.469371914863586426e-01,3.240000152587890625e+01,6.258333206176757812e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.332628869477048283e-07,3.100000000000000000e+01,6.108333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.891869469545781612e-04,3.040000152587890625e+01,6.175000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.545622944831848145e-01,3.109999847412109375e+01,6.408332824707031250e+01,1.000000000000000000e+02
1.540000000000000000e+05,7.999823987483978271e-02,3.229999923706054688e+01,6.150000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.754180729389190674e-01,2.959999656677246094e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,6.916208803886547685e-05,2.949999809265136719e+01,6.200000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,7.866218686103820801e-02,3.310000228881835938e+01,5.949999618530273438e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.908878535032272339e-01,3.340000152587890625e+01,6.316666412353515625e+01,1.000000000000000000e+02
1.590000000000000000e+05,2.963563190405693604e-07,3.139999771118164062e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+05,9.922264143824577332e-03,3.540000152587890625e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,4.489903585636056960e-05,3.259999847412109375e+01,6.066666793823242188e+01,1.000000000000000000e+02
1.620000000000000000e+05,7.565138489007949829e-02,3.579999923706054688e+01,6.483333587646484375e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.900382630992680788e-05,3.040000152587890625e+01,6.433332824707031250e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.578990072011947632e-01,2.949999809265136719e+01,6.233333206176757812e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.132890954613685608e-01,3.270000076293945312e+01,6.083333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,3.531954018399119377e-03,3.070000076293945312e+01,6.066666793823242188e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.194501459598541260e-01,3.400000000000000000e+01,5.949999618530273438e+01,1.000000000000000000e+02
1.680000000000000000e+05,4.015682637691497803e-01,3.349999618530273438e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.927087083458900452e-03,3.100000000000000000e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,5.257697403430938721e-02,3.150000000000000000e+01,6.041666412353515625e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.112391293048858643e-03,3.360000228881835938e+01,5.983333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.378779053688049316e-01,3.390000152587890625e+01,6.266666793823242188e+01,1.000000000000000000e+02
1.730000000000000000e+05,9.405872970819473267e-02,3.380000305175781250e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.856224179267883301e-01,3.159999847412109375e+01,6.366666412353515625e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.858473002910614014e-01,3.390000152587890625e+01,6.266666793823242188e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.603243082761764526e-02,3.010000038146972656e+01,6.083333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.441101358068408445e-05,3.229999923706054688e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.780000000000000000e+05,2.206759452819824219e-01,3.019999885559082031e+01,6.158332824707031250e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.192848756909370422e-01,3.330000305175781250e+01,6.516667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,4.602977074682712555e-03,3.279999923706054688e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.392548903822898865e-02,3.509999847412109375e+01,6.450000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,3.657221794128417969e-01,3.209999847412109375e+01,6.150000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,3.918632864952087402e-01,3.600000000000000000e+01,6.266666793823242188e+01,1.000000000000000000e+02
1.840000000000000000e+05,6.715746712870895863e-05,3.740000152587890625e+01,6.200000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,2.826091945171356201e-01,3.380000305175781250e+01,6.125000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.391989588737487793e-01,3.229999923706054688e+01,5.949999618530273438e+01,1.000000000000000000e+02
1.870000000000000000e+05,7.321500685065984726e-03,3.240000152587890625e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,2.674343585968017578e-01,3.310000228881835938e+01,6.049999618530273438e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.547355368733406067e-02,3.310000228881835938e+01,6.225000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.497936189174652100e-01,3.040000152587890625e+01,6.266666793823242188e+01,1.000000000000000000e+02
1.910000000000000000e+05,3.939012885093688965e-01,3.319999694824218750e+01,6.150000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.476565748453140259e-01,3.200000000000000000e+01,6.100000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,4.264801827957853675e-05,3.079999923706054688e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.946550905704498291e-01,3.390000152587890625e+01,6.183333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.031099372994503938e-06,3.419999313354492188e+01,6.200000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.929105758666992188e-01,3.050000000000000000e+01,5.883333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,2.341725379228591919e-01,3.329999923706054688e+01,5.899999618530273438e+01,1.000000000000000000e+02
1.980000000000000000e+05,7.319704163819551468e-04,3.540000152587890625e+01,6.116666793823242188e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.070989965228363872e-04,3.440000152587890625e+01,6.033333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+05,8.894436177797615528e-06,3.250000000000000000e+01,6.016666793823242188e+01,1.000000000000000000e+02
2.010000000000000000e+05,5.301747005432844162e-03,3.250000000000000000e+01,6.016666793823242188e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.022960782051086426e-01,3.639999771118164062e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,3.013117313385009766e-01,3.559999847412109375e+01,6.208333206176757812e+01,1.000000000000000000e+02
2.040000000000000000e+05,7.471612771041691303e-04,3.400000000000000000e+01,6.408332824707031250e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.672891514203911356e-08,3.230000305175781250e+01,5.966666412353515625e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.269612103700637817e-01,3.550000000000000000e+01,6.024999618530273438e+01,1.000000000000000000e+02
2.070000000000000000e+05,2.640592283569276333e-04,3.340000152587890625e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.135473936796188354e-01,3.559999847412109375e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,3.379137441515922546e-02,3.520000076293945312e+01,6.141666793823242188e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.159930136054754257e-02,3.559999847412109375e+01,6.416667175292968750e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.571596786379814148e-02,3.290000152587890625e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.299325376749038696e-02,3.340000152587890625e+01,6.500000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.457050349563360214e-02,3.409999847412109375e+01,6.116666793823242188e+01,1.000000000000000000e+02
2.140000000000000000e+05,4.872867975791450590e-08,3.400000000000000000e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,9.841680821409681812e-07,3.750000000000000000e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,2.821054160594940186e-01,3.520000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.885460466146469116e-01,3.890000152587890625e+01,6.533333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,3.400153517723083496e-01,3.639999771118164062e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,5.679188296198844910e-03,3.440000152587890625e+01,6.108333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,6.586226075887680054e-02,3.609999847412109375e+01,6.433332824707031250e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.558861285448074341e-01,3.570000076293945312e+01,6.275000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.844727396965026855e-01,3.440000152587890625e+01,6.566667175292968750e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.085784286260604858e-01,3.590000152587890625e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.334834486246109009e-01,3.579999923706054688e+01,5.958333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.202181503176689148e-01,3.480000305175781250e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.384813617914915085e-02,3.429999923706054688e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,3.199734985828399658e-01,3.500000000000000000e+01,6.225000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,3.608999350035446696e-06,3.459999847412109375e+01,6.066666793823242188e+01,1.000000000000000000e+02
2.290000000000000000e+05,5.009927472876540833e-10,3.490000152587890625e+01,6.483333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.383192330598831177e-01,3.300000000000000000e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.454015000490471721e-05,3.300000000000000000e+01,6.049999618530273438e+01,1.000000000000000000e+02
2.320000000000000000e+05,3.036454021930694580e-01,3.870000076293945312e+01,6.316666412353515625e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.544477754578110762e-07,3.459999847412109375e+01,6.583333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,8.528885245323181152e-02,3.490000152587890625e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.031970884650945663e-02,3.700000000000000000e+01,6.458333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.148124039173126221e-01,3.639999771118164062e+01,6.225000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.255746722221374512e-01,3.230000305175781250e+01,6.241666030883789062e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.396788954734802246e-01,3.679999542236328125e+01,6.266666793823242188e+01,1.000000000000000000e+02
2.390000000000000000e+05,7.879076525568962097e-03,3.470000076293945312e+01,6.375000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.536169350147247314e-01,3.440000152587890625e+01,6.008333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.264484971761703491e-01,3.550000000000000000e+01,6.433332824707031250e+01,1.000000000000000000e+02
2.420000000000000000e+05,1.758588128723204136e-03,3.349999618530273438e+01,6.425000000000000000e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.018356124404817820e-04,3.279999923706054688e+01,6.258333206176757812e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.012923046946525574e-01,3.370000076293945312e+01,6.233333206176757812e+01,1.000000000000000000e+02
2.450000000000000000e+05,4.621188854798674583e-04,3.409999847412109375e+01,6.166666030883789062e+01,1.000000000000000000e+02
2.460000000000000000e+05,9.237401187419891357e-02,3.780000305175781250e+01,6.225000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,4.067043482791632414e-05,3.850000000000000000e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.760036498308181763e-01,3.740000152587890625e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.144152358174324036e-01,3.879999923706054688e+01,6.283333206176757812e+01,1.000000000000000000e+02
2.500000000000000000e+05,5.274422619550023228e-06,3.969999694824218750e+01,6.350000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,5.179152637720108032e-02,3.880000305175781250e+01,6.358333206176757812e+01,1.000000000000000000e+02
2.520000000000000000e+05,7.317672949284315109e-03,3.459999847412109375e+01,6.291666793823242188e+01,1.000000000000000000e+02
2.530000000000000000e+05,8.301581442356109619e-02,3.680000305175781250e+01,6.216666793823242188e+01,1.000000000000000000e+02
2.540000000000000000e+05,4.820913076400756836e-01,3.809999847412109375e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.835117000155150890e-04,3.670000076293945312e+01,6.066666793823242188e+01,1.000000000000000000e+02
2.560000000000000000e+05,3.261775294305380157e-10,3.670000076293945312e+01,6.083333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.066302359104156494e-01,3.279999923706054688e+01,5.974999618530273438e+01,1.000000000000000000e+02
2.580000000000000000e+05,7.183847427368164062e-01,3.550000000000000000e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,6.364258378744125366e-02,3.319999694824218750e+01,6.225000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+05,7.627753075212240219e-04,3.509999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.504410035908222198e-02,3.529999923706054688e+01,6.216666793823242188e+01,1.000000000000000000e+02
2.620000000000000000e+05,3.595742583274841309e-01,3.700000000000000000e+01,6.266666793823242188e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.006215214729309082e-01,3.939999771118164062e+01,6.383333206176757812e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.619941145181655884e-01,3.560000228881835938e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,3.131275996565818787e-02,3.590000152587890625e+01,6.333333206176757812e+01,1.000000000000000000e+02
2.660000000000000000e+05,4.843520931899547577e-03,3.609999847412109375e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.062162756919860840e-01,3.700000000000000000e+01,6.125000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.716586062684655190e-03,3.619999694824218750e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,8.018203516257926822e-06,3.529999923706054688e+01,5.966666793823242188e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.917941659688949585e-03,3.550000000000000000e+01,6.074999618530273438e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.499780990183353424e-02,3.250000000000000000e+01,6.383333206176757812e+01,1.000000000000000000e+02
2.720000000000000000e+05,4.985480472896597348e-07,3.429999923706054688e+01,6.033333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,6.363360444083809853e-05,3.590000152587890625e+01,6.350000000000000000e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.195822540670633316e-03,3.609999847412109375e+01,5.999999618530273438e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.449757885187864304e-04,3.370000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.760000000000000000e+05,6.545329093933105469e-02,3.079999923706054688e+01,5.908333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.309413164854049683e-01,3.400000000000000000e+01,6.316666412353515625e+01,1.000000000000000000e+02
2.780000000000000000e+05,7.646909356117248535e-02,3.540000152587890625e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,4.530427455902099609e-01,3.310000228881835938e+01,6.141666030883789062e+01,1.000000000000000000e+02
2.800000000000000000e+05,4.492656588554382324e-01,3.480000305175781250e+01,6.083333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.190305556519888341e-05,3.390000152587890625e+01,6.383333206176757812e+01,1.000000000000000000e+02
2.820000000000000000e+05,9.866407513618469238e-02,3.579999923706054688e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.550499746575951576e-03,3.040000152587890625e+01,5.958333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,6.780040450394153595e-03,3.590000152587890625e+01,6.433332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,7.938767666928470135e-04,3.579999923706054688e+01,5.949999618530273438e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.643045842647552490e-01,3.400000000000000000e+01,6.049999618530273438e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.072133838737499900e-06,3.569999694824218750e+01,5.808333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.418296575546264648e-01,3.670000076293945312e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.303813397884368896e-02,3.570000076293945312e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.654514610767364502e-01,3.500000000000000000e+01,6.291666030883789062e+01,1.000000000000000000e+02
2.910000000000000000e+05,3.805456799454987049e-05,3.700000000000000000e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.065374076366424561e-02,3.569999694824218750e+01,6.158333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.425696257501840591e-02,3.270000076293945312e+01,5.808333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.233659874647855759e-03,3.500000000000000000e+01,6.200000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,2.134258547670242478e-09,3.269999694824218750e+01,5.800000000000000000e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.612876951694488525e-01,3.459999847412109375e+01,6.150000000000000000e+01,1.000000000000000000e+02
2.970000000000000000e+05,6.431993609598563033e-13,3.460000228881835938e+01,6.216666793823242188e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.366060040891170502e-02,3.590000152587890625e+01,6.083333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.557427737861871719e-02,3.960000228881835938e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.004459634423255920e-01,3.240000152587890625e+01,6.175000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,1.097403466701507568e-01,3.729999923706054688e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.020000000000000000e+05,4.858985266764648259e-05,3.670000457763671875e+01,6.100000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.785758286714553833e-01,3.590000152587890625e+01,5.974999618530273438e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.827896059898193926e-05,3.719999313354492188e+01,6.225000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.722906857728958130e-02,3.590000152587890625e+01,6.216666030883789062e+01,1.000000000000000000e+02
3.060000000000000000e+05,8.635970950126647949e-02,3.419999313354492188e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.258648931980133057e-01,3.579999923706054688e+01,6.058333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,2.520338445901870728e-02,3.780000305175781250e+01,6.166666793823242188e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.669423818588256836e-03,3.279999923706054688e+01,5.841666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.649875116527255159e-06,3.390000152587890625e+01,5.933333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,8.308518677949905396e-03,3.490000152587890625e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.120000000000000000e+05,2.066488191485404968e-02,3.690000152587890625e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.130000000000000000e+05,5.694212317466735840e-01,3.340000152587890625e+01,5.999999618530273438e+01,1.000000000000000000e+02
3.140000000000000000e+05,4.286221155780367553e-07,3.559999847412109375e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.150000000000000000e+05,2.012685239315032959e-01,3.550000000000000000e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.589481584546303949e-12,3.490000152587890625e+01,6.258333206176757812e+01,1.000000000000000000e+02
3.170000000000000000e+05,1.309223771095275879e-01,3.709999465942382812e+01,6.066666412353515625e+01,1.000000000000000000e+02
3.180000000000000000e+05,5.812323465943336487e-02,3.680000305175781250e+01,5.916666412353515625e+01,1.000000000000000000e+02
3.190000000000000000e+05,6.150021217763423920e-04,3.530000305175781250e+01,6.033333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,7.228037429740652442e-05,3.659999847412109375e+01,6.074999618530273438e+01,1.000000000000000000e+02
3.210000000000000000e+05,2.003904432058334351e-01,3.570000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,2.469298839569091797e-01,3.470000076293945312e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.005012200039345771e-05,3.329999923706054688e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,4.023253268314874731e-07,3.590000152587890625e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.093695402145385742e-01,3.420000076293945312e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.523434557020664215e-02,3.740000152587890625e+01,6.225000000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,3.627419844269752502e-02,3.500000000000000000e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.280000000000000000e+05,5.174574442207813263e-03,3.550000000000000000e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.472470141947269440e-02,3.670000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.040187926264479756e-04,3.349999618530273438e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.253849267959594727e-01,3.740000152587890625e+01,6.450000000000000000e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.983537560794502497e-04,3.400000000000000000e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.314729597652330995e-04,3.309999847412109375e+01,6.325000000000000000e+01,1.000000000000000000e+02
3.340000000000000000e+05,8.629197836853563786e-04,3.420000076293945312e+01,6.375000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.598552912473678589e-01,3.329999923706054688e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.455508768558502197e-01,3.410000228881835938e+01,6.083333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,5.186959169805049896e-04,3.750000000000000000e+01,6.266666030883789062e+01,1.000000000000000000e+02
3.380000000000000000e+05,8.382694795727729797e-05,3.850000000000000000e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,3.203314236088772304e-08,3.820000076293945312e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,9.480216091317661409e-12,3.600000000000000000e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.821097105741500854e-02,3.159999847412109375e+01,6.166666030883789062e+01,1.000000000000000000e+02
3.420000000000000000e+05,3.167010843753814697e-02,3.440000152587890625e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.644185442477464676e-03,3.109999847412109375e+01,6.266666793823242188e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.825695574283599854e-01,3.360000228881835938e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,6.479266630776692182e-06,3.430000305175781250e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.370462328195571899e-01,3.710000228881835938e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.470000000000000000e+05,3.298520823591388762e-05,3.780000305175781250e+01,6.483333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,6.012884378433227539e-01,3.240000152587890625e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.490000000000000000e+05,4.155517816543579102e-01,3.330000305175781250e+01,6.283333206176757812e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.341013461351394653e-01,3.130000305175781250e+01,5.916666412353515625e+01,1.000000000000000000e+02
3.510000000000000000e+05,7.164279836047171557e-09,3.290000152587890625e+01,5.949999618530273438e+01,1.000000000000000000e+02
3.520000000000000000e+05,5.232165753841400146e-02,3.429999923706054688e+01,6.316666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,5.922794807702302933e-04,3.840000152587890625e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.540000000000000000e+05,7.054547965526580811e-02,3.390000152587890625e+01,6.350000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.198039950802922249e-03,3.629999923706054688e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.560000000000000000e+05,8.649035407870542258e-06,3.340000152587890625e+01,6.208333206176757812e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.672552824020385742e-01,3.700000381469726562e+01,6.216666793823242188e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.387072527199052274e-06,3.710000228881835938e+01,6.258333206176757812e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.102493330836296082e-02,3.470000076293945312e+01,6.358333206176757812e+01,1.000000000000000000e+02
3.600000000000000000e+05,5.946541205048561096e-05,3.639999771118164062e+01,6.550000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,5.661935210227966309e-01,3.639999771118164062e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.620000000000000000e+05,3.430414795875549316e-01,3.709999465942382812e+01,6.216666793823242188e+01,1.000000000000000000e+02
3.630000000000000000e+05,2.639371901750564575e-02,3.540000152587890625e+01,6.166666793823242188e+01,1.000000000000000000e+02
3.640000000000000000e+05,9.981249272823333740e-02,3.239999771118164062e+01,5.908333587646484375e+01,1.000000000000000000e+02
3.650000000000000000e+05,8.594989776611328125e-03,3.980000305175781250e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.022927373647689819e-02,3.420000076293945312e+01,6.316666412353515625e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.910808324813842773e-01,3.619999694824218750e+01,6.150000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.607249021530151367e-01,3.609999847412109375e+01,6.233333206176757812e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.800382852554321289e-01,3.550000000000000000e+01,6.133333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,5.415914952754974365e-02,3.789999771118164062e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.489526569843292236e-02,3.630000305175781250e+01,5.974999618530273438e+01,1.000000000000000000e+02
3.720000000000000000e+05,3.759312221518484876e-06,3.669999694824218750e+01,6.375000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,2.924909131252206862e-05,3.480000305175781250e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,7.481136126443743706e-04,3.859999847412109375e+01,6.024999618530273438e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.639654278755187988e-02,3.460000228881835938e+01,6.125000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.059467285871505737e-01,3.349999618530273438e+01,5.983333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.061580121517181396e-01,3.679999542236328125e+01,6.100000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.698098203632980585e-04,3.440000152587890625e+01,5.750000000000000000e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.017614781856536865e-02,3.619999694824218750e+01,6.074999618530273438e+01,1.000000000000000000e+02
3.800000000000000000e+05,4.273786908015608788e-05,3.379999923706054688e+01,5.899999618530273438e+01,1.000000000000000000e+02
3.810000000000000000e+05,6.058626249432563782e-02,3.790000152587890625e+01,5.933333206176757812e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.262111908317820053e-07,3.939999771118164062e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.128994487226009369e-02,3.859999847412109375e+01,6.191666793823242188e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.607522010803222656e-01,3.590000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,7.251185429879569710e-09,3.570000076293945312e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.860000000000000000e+05,9.035551920533180237e-04,3.369999694824218750e+01,6.216666793823242188e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.808885633945465088e-01,3.890000152587890625e+01,6.483333587646484375e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.110190517294995516e-08,3.700000000000000000e+01,5.908333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,5.066922903060913086e-01,3.779999923706054688e+01,6.175000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.189658284187316895e-01,3.769999694824218750e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.608895957469940186e-01,3.409999847412109375e+01,6.166666793823242188e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.586665958166122437e-01,3.639999771118164062e+01,6.200000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.690647155046463013e-01,3.809999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.097645014524459839e-01,3.919999694824218750e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,7.066319230943918228e-03,4.059999847412109375e+01,6.183333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,3.843985751927903038e-08,3.770000076293945312e+01,6.150000000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.443135250359773636e-03,3.560000228881835938e+01,5.958333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.159725129604339600e-01,3.430000305175781250e+01,5.858333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.389746230187174327e-16,3.659999847412109375e+01,6.074999618530273438e+01,1.000000000000000000e+02
4.000000000000000000e+05,9.132124483585357666e-02,3.829999923706054688e+01,5.575000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,4.944961667060852051e-01,3.839999771118164062e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,9.278068091589375399e-08,3.769999694824218750e+01,5.866666412353515625e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.494216322898864746e-01,3.729999923706054688e+01,6.083333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.665586113929748535e-01,3.690000152587890625e+01,6.183333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.743213236331939697e-01,3.579999923706054688e+01,6.133333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,9.300374984741210938e-02,3.590000152587890625e+01,6.216666793823242188e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.749476045370101929e-01,3.330000305175781250e+01,6.091666793823242188e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.384393908665515482e-05,3.690000152587890625e+01,6.258333206176757812e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.726582884788513184e-01,3.349999618530273438e+01,6.024999618530273438e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.766727319996164169e-10,3.679999542236328125e+01,5.841666412353515625e+01,1.000000000000000000e+02
4.110000000000000000e+05,5.573866701524821110e-07,3.340000152587890625e+01,5.974999618530273438e+01,1.000000000000000000e+02
4.120000000000000000e+05,5.323863092598912772e-07,3.579999923706054688e+01,6.125000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.995210940908265229e-11,3.369999694824218750e+01,6.049999618530273438e+01,1.000000000000000000e+02
4.140000000000000000e+05,4.669029919635026005e-13,3.729999923706054688e+01,6.266666793823242188e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.466685884632170200e-04,3.920000076293945312e+01,6.208333206176757812e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.042068004608154297e-01,3.679999542236328125e+01,5.958333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.101300299167633057e-01,3.490000152587890625e+01,6.341666412353515625e+01,1.000000000000000000e+02
4.180000000000000000e+05,6.479106098413467407e-02,3.670000076293945312e+01,6.116666030883789062e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.171721100807189941e-01,3.540000152587890625e+01,6.049999618530273438e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.037056563291116618e-06,3.790000152587890625e+01,6.041666793823242188e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.996017312601907179e-07,3.460000228881835938e+01,6.200000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,7.936100661754608154e-02,3.820000076293945312e+01,6.166666793823242188e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.021524742245674133e-01,3.590000152587890625e+01,6.066666412353515625e+01,1.000000000000000000e+02
4.240000000000000000e+05,7.326782494783401489e-02,3.590000152587890625e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.715820431709289551e-01,3.829999923706054688e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.059576570987701416e-01,3.870000076293945312e+01,6.316666030883789062e+01,1.000000000000000000e+02
4.270000000000000000e+05,6.021025180816650391e-01,3.709999465942382812e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.026376523077487946e-02,3.890000152587890625e+01,6.116666793823242188e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.187726957141421735e-05,3.420000076293945312e+01,6.450000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,4.754005931317806244e-03,3.559999847412109375e+01,5.924999618530273438e+01,1.000000000000000000e+02
4.310000000000000000e+05,3.199956566095352173e-02,3.579999923706054688e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.460515201091766357e-01,3.959999847412109375e+01,5.933333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,3.846573829650878906e-01,3.730000305175781250e+01,6.116666793823242188e+01,1.000000000000000000e+02
4.340000000000000000e+05,5.722525315832172055e-07,3.619999694824218750e+01,6.008333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,8.643116801977157593e-02,3.590000152587890625e+01,6.133333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.330358028411865234e-01,3.900000000000000000e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.467324094846844673e-03,3.770000076293945312e+01,6.400000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,7.129273563623428345e-02,3.810000228881835938e+01,6.350000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,8.657918078824877739e-05,3.780000305175781250e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.398041486740112305e-01,3.600000000000000000e+01,6.216666793823242188e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.416857849108055234e-04,3.440000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.841548681259155273e-01,3.780000305175781250e+01,6.250000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,7.480259984731674194e-02,3.409999847412109375e+01,6.241666030883789062e+01,1.000000000000000000e+02
4.440000000000000000e+05,5.877646980234629837e-11,3.639999771118164062e+01,6.049999618530273438e+01,1.000000000000000000e+02
4.450000000000000000e+05,3.043317646381980520e-16,3.250000000000000000e+01,6.108333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.079712774298968725e-06,3.550000000000000000e+01,6.033333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,3.236195311728806701e-07,3.880000305175781250e+01,6.316666412353515625e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.044762909412384033e-01,4.040000152587890625e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.036221474409103394e-01,3.830000305175781250e+01,6.200000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.081834081560373306e-03,3.990000152587890625e+01,6.241666793823242188e+01,1.000000000000000000e+02
4.510000000000000000e+05,4.528028966888086870e-06,3.860000228881835938e+01,6.116666793823242188e+01,1.000000000000000000e+02
4.520000000000000000e+05,2.225818783044815063e-01,3.850000000000000000e+01,6.150000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,5.072107315063476562e-01,3.909999847412109375e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.540000000000000000e+05,2.132815122604370117e-01,3.600000000000000000e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.550000000000000000e+05,4.384244505217793630e-07,3.600000000000000000e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.518010976724326611e-03,3.859999847412109375e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.136280958213831127e-09,4.020000457763671875e+01,6.391666412353515625e+01,1.000000000000000000e+02
4.580000000000000000e+05,4.967277636751532555e-04,3.570000076293945312e+01,6.091666793823242188e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.004323959350585938e-01,3.669999694824218750e+01,6.100000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,2.981987968087196350e-02,3.840000152587890625e+01,6.183333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,4.181442856788635254e-01,3.500000000000000000e+01,6.241666793823242188e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.516616672277450562e-02,3.340000152587890625e+01,6.125000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.654129475355148315e-02,3.470000076293945312e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.234399653389118612e-05,3.690000152587890625e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.650000000000000000e+05,4.151931107044219971e-01,3.859999847412109375e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.660000000000000000e+05,9.772928804159164429e-02,3.619999694824218750e+01,6.216666793823242188e+01,1.000000000000000000e+02
4.670000000000000000e+05,9.790826588869094849e-03,3.770000457763671875e+01,6.125000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,7.432222366333007812e-02,3.609999847412109375e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.793978452682495117e-01,3.880000305175781250e+01,6.266666793823242188e+01,1.000000000000000000e+02
4.700000000000000000e+05,1.634495332837104797e-02,4.020000076293945312e+01,6.350000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,3.443664624291908893e-13,3.359999847412109375e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.456581139791524038e-05,3.450000000000000000e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,4.242091625928878784e-02,3.829999923706054688e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.740000000000000000e+05,9.266487322747707367e-03,3.729999923706054688e+01,6.291666793823242188e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.262232035514898598e-05,3.359999847412109375e+01,6.358333206176757812e+01,1.000000000000000000e+02
4.760000000000000000e+05,2.318584435556658718e-09,3.550000000000000000e+01,6.225000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.349446014501154423e-03,3.530000305175781250e+01,6.033333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,4.603882431983947754e-01,3.680000305175781250e+01,6.291666793823242188e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.930505047515907791e-07,3.950000000000000000e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.800000000000000000e+05,7.868142120059928857e-07,3.619999694824218750e+01,6.300000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,3.913835401603282804e-12,3.619999694824218750e+01,6.233333206176757812e+01,1.000000000000000000e+02
4.820000000000000000e+05,2.142278754035942256e-05,3.779999923706054688e+01,6.316666030883789062e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.223951071500778198e-01,3.790000152587890625e+01,6.183333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,3.058883547782897949e-01,3.450000000000000000e+01,5.991666793823242188e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.295732855796813965e-01,3.740000152587890625e+01,6.066666793823242188e+01,1.000000000000000000e+02
4.860000000000000000e+05,7.854030281305313110e-02,4.040000152587890625e+01,6.350000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,3.667289274744689465e-05,4.040000152587890625e+01,6.116666793823242188e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.856171131134033203e-01,3.720000076293945312e+01,6.208333206176757812e+01,1.000000000000000000e+02
4.890000000000000000e+05,7.554122805595397949e-02,3.740000152587890625e+01,6.333333206176757812e+01,1.000000000000000000e+02
4.900000000000000000e+05,2.027000188827514648e-01,3.290000152587890625e+01,6.024999618530273438e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.225972890853881836e-01,3.800000000000000000e+01,6.208333206176757812e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.372377127408981323e-01,3.710000228881835938e+01,5.916666412353515625e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.600030362606048584e-01,3.700000000000000000e+01,5.983333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.526107732206583023e-02,3.579999923706054688e+01,6.350000000000000000e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.195600015715172049e-07,3.490000152587890625e+01,5.949999618530273438e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.466010919306427240e-04,3.750000000000000000e+01,6.100000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.289284341510210652e-07,3.860000228881835938e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.000975817441940308e-01,3.760000228881835938e+01,6.366666412353515625e+01,1.000000000000000000e+02
4.990000000000000000e+05,1.288104653358459473e-01,3.700000000000000000e+01,6.383333206176757812e+01,1.000000000000000000e+02


==> data/sampling_region/o2_sc1_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.237943115234375000e+03,3.000000119209289551e-01,1.500000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.114081954956054688e+01,2.000000029802322388e-01,1.500000000000000000e+00,6.600000262260437012e-01
2.000000000000000000e+03,1.970839314162731171e-02,1.000000014901161194e-01,3.333333432674407959e-01,1.139999985694885254e+00
3.000000000000000000e+03,1.574505865573883057e-02,1.000000014901161194e-01,1.000000000000000000e+00,1.880000114440917969e+00
4.000000000000000000e+03,1.331156818196177483e-03,2.000000029802322388e-01,5.833333730697631836e-01,2.730000257492065430e+00
5.000000000000000000e+03,1.444554794579744339e-02,4.000000059604644775e-01,2.583333492279052734e+00,4.440000057220458984e+00
6.000000000000000000e+03,5.320183932781219482e-02,1.500000000000000000e+00,8.666666984558105469e+00,8.860000610351562500e+00
7.000000000000000000e+03,1.854832470417022705e-01,3.900000095367431641e+00,1.750000000000000000e+01,1.793000030517578125e+01
8.000000000000000000e+03,1.939408779144287109e-01,5.199999809265136719e+00,2.283333015441894531e+01,3.247000122070312500e+01
9.000000000000000000e+03,4.494821652770042419e-02,8.299999237060546875e+00,3.466666793823242188e+01,5.776000213623046875e+01
1.000000000000000000e+04,9.344613552093505859e-02,1.210000038146972656e+01,4.083333587646484375e+01,9.262000274658203125e+01
1.100000000000000000e+04,4.055491387844085693e-01,1.389999961853027344e+01,4.624999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.432303041219711304e-01,1.620000076293945312e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.300000000000000000e+04,5.312557518482208252e-02,2.009999847412109375e+01,5.091666412353515625e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.530310839414596558e-02,2.179999923706054688e+01,5.999999618530273438e+01,1.000000000000000000e+02
1.500000000000000000e+04,2.007344067096710205e-01,2.230000114440917969e+01,5.316666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.190262585878372192e-01,2.329999732971191406e+01,5.841666412353515625e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.932700425386428833e-02,2.429999923706054688e+01,5.741667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+04,3.664587140083312988e-01,2.329999732971191406e+01,5.458333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+04,6.666069477796554565e-02,2.429999923706054688e+01,6.258333206176757812e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.246808469295501709e-01,2.740000152587890625e+01,6.183332824707031250e+01,1.000000000000000000e+02
2.100000000000000000e+04,2.401790954172611237e-02,2.870000076293945312e+01,6.141666793823242188e+01,1.000000000000000000e+02
2.200000000000000000e+04,8.312819898128509521e-02,2.609999847412109375e+01,5.650000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,8.671069890260696411e-02,2.740000152587890625e+01,5.924999618530273438e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.859314143657684326e-01,2.779999923706054688e+01,6.283333206176757812e+01,1.000000000000000000e+02
2.500000000000000000e+04,6.087750941514968872e-02,2.770000076293945312e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.074951607733964920e-03,3.130000305175781250e+01,6.741667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,5.873613357543945312e-01,2.840000152587890625e+01,6.483332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.420325160026550293e-01,2.999999809265136719e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,9.856554120779037476e-02,2.859999847412109375e+01,6.608333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+04,2.473831176757812500e-02,3.100000000000000000e+01,6.941667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+04,7.111339271068572998e-02,2.949999809265136719e+01,6.800000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,9.013409167528152466e-02,2.829999923706054688e+01,6.716667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.040755510330200195e-01,2.870000076293945312e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.709841340780258179e-01,2.939999961853027344e+01,6.633333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.925806999206542969e-01,3.059999847412109375e+01,7.500000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.899541765451431274e-01,3.300000000000000000e+01,7.175000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,2.512743958504870534e-05,3.159999847412109375e+01,6.841667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.404201537370681763e-01,3.090000152587890625e+01,7.166667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+04,2.253976184874773026e-03,3.109999847412109375e+01,7.491667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.995613813400268555e-01,3.300000000000000000e+01,7.541667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,8.829949796199798584e-02,2.989999961853027344e+01,7.175000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,1.006116569042205811e-01,3.250000000000000000e+01,7.191667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,8.307260274887084961e-02,3.400000000000000000e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.641372591257095337e-01,3.409999847412109375e+01,7.475000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,6.899504363536834717e-02,3.219999694824218750e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.600000000000000000e+04,9.667712450027465820e-02,3.170000267028808594e+01,7.308333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.264689803123474121e-01,3.279999923706054688e+01,7.333332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.438848972320556641e-01,3.459999847412109375e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,3.077431917190551758e-01,3.579999923706054688e+01,7.316667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.582654118537902832e-01,3.129999923706054688e+01,7.491667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,4.870233684778213501e-02,3.459999847412109375e+01,7.433333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,9.658232331275939941e-02,3.470000457763671875e+01,8.033333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.391879916191101074e-01,3.450000000000000000e+01,7.850000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.513858884572982788e-01,3.840000152587890625e+01,7.475000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.696957066655158997e-02,3.409999847412109375e+01,7.391666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.681290172040462494e-02,3.690000152587890625e+01,7.450000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.711292713880538940e-01,3.680000305175781250e+01,7.858333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.413218379020690918e-01,3.579999923706054688e+01,7.725000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,3.643742203712463379e-02,3.459999847412109375e+01,7.641667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.368376642465591431e-02,3.790000152587890625e+01,7.641667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.548224985599517822e-01,3.850000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.560580614954233170e-03,3.890000152587890625e+01,7.625000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,4.996264353394508362e-02,3.810000228881835938e+01,7.783333587646484375e+01,1.000000000000000000e+02
6.400000000000000000e+04,5.225962027907371521e-03,3.700000000000000000e+01,7.725000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,4.094500094652175903e-02,3.890000152587890625e+01,7.933333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.960842266678810120e-03,3.820000457763671875e+01,8.258332824707031250e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.309926599264144897e-02,4.040000152587890625e+01,8.008333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.769112050533294678e-01,3.559999847412109375e+01,7.408333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.441084831953048706e-01,3.760000228881835938e+01,7.266667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.009059250354766846e-01,3.470000076293945312e+01,7.708332824707031250e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.715125143527984619e-01,3.519999694824218750e+01,7.700000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,4.279171302914619446e-02,3.590000152587890625e+01,8.008333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.780959570780396461e-04,3.990000152587890625e+01,7.983333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.711307168006896973e-01,4.010000228881835938e+01,7.858332061767578125e+01,1.000000000000000000e+02
7.500000000000000000e+04,2.454838454723358154e-01,3.860000228881835938e+01,8.083333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,3.077214770019054413e-02,3.720000457763671875e+01,8.083332824707031250e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.409871578216552734e-01,3.880000305175781250e+01,7.791667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,2.421371173113584518e-03,3.750000000000000000e+01,7.766666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.305209696292877197e-01,4.080000305175781250e+01,8.200000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.077576130628585815e-01,3.960000228881835938e+01,8.066666412353515625e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.054104685783386230e-01,4.070000076293945312e+01,8.091666412353515625e+01,1.000000000000000000e+02
8.200000000000000000e+04,9.493467132415389642e-07,4.019999694824218750e+01,7.650000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,3.480675071477890015e-02,4.070000076293945312e+01,8.083333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.039583235979080200e-01,3.720000457763671875e+01,8.008333587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,2.146017365157604218e-02,3.700000000000000000e+01,7.716667175292968750e+01,1.000000000000000000e+02
8.600000000000000000e+04,3.261092305183410645e-02,4.040000152587890625e+01,7.700000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.923695094883441925e-03,4.120000076293945312e+01,7.741667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.291602790355682373e-01,3.900000000000000000e+01,8.208333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.690623536705970764e-02,4.200000000000000000e+01,8.075000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,8.357451856136322021e-02,4.030000305175781250e+01,7.875000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.982866138219833374e-02,4.189999771118164062e+01,8.316667175292968750e+01,1.000000000000000000e+02
9.200000000000000000e+04,9.933001548051834106e-02,4.070000076293945312e+01,7.991667175292968750e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.117046922445297241e-02,3.969999694824218750e+01,7.924999237060546875e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.067724708467721939e-03,4.359999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,5.882450938224792480e-02,4.009999465942382812e+01,8.175000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.600452095270156860e-02,4.239999771118164062e+01,8.200000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.328170597553253174e-01,4.229999923706054688e+01,7.766667175292968750e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.063420698046684265e-01,4.239999771118164062e+01,8.216667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,5.471587181091308594e-02,4.359999847412109375e+01,8.008333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.330080717802047729e-01,4.259999847412109375e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.048660427331924438e-01,4.030000305175781250e+01,7.808332824707031250e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.361078470945358276e-01,4.070000457763671875e+01,7.741666412353515625e+01,1.000000000000000000e+02
1.030000000000000000e+05,9.856753051280975342e-02,4.030000305175781250e+01,8.291667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,5.077743530273437500e-02,4.350000000000000000e+01,8.208333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.512318253517150879e-01,4.360000228881835938e+01,8.433333587646484375e+01,1.000000000000000000e+02
1.060000000000000000e+05,5.543771840166300535e-05,4.180000305175781250e+01,8.066666412353515625e+01,1.000000000000000000e+02
1.070000000000000000e+05,9.433134794235229492e-01,4.390000152587890625e+01,8.058333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.258263140916824341e-01,4.299999618530273438e+01,8.350000000000000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.214026063680648804e-01,4.299999618530273438e+01,8.016666412353515625e+01,1.000000000000000000e+02
1.100000000000000000e+05,4.458254575729370117e-02,4.420000076293945312e+01,8.525000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,6.961613893508911133e-02,4.429999923706054688e+01,8.108332824707031250e+01,1.000000000000000000e+02
1.120000000000000000e+05,8.706907417277420791e-11,4.309999465942382812e+01,8.125000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,4.202790558338165283e-02,4.070000076293945312e+01,8.175000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,5.244728177785873413e-02,4.330000305175781250e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,6.378808848239714280e-06,4.630000305175781250e+01,8.091666412353515625e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.139372810721397400e-01,4.470000076293945312e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.229590564966201782e-01,4.429999923706054688e+01,8.150000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.646994352340698242e-01,4.450000000000000000e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.409381747245788574e-01,4.450000000000000000e+01,7.974999237060546875e+01,1.000000000000000000e+02
1.200000000000000000e+05,3.927924204617738724e-03,4.629999542236328125e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.604716181755065918e-01,4.440000152587890625e+01,8.033333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.133446320891380310e-01,4.409999847412109375e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.481689512729644775e-01,4.259999847412109375e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.141669243574142456e-01,4.569999694824218750e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.155589669942855835e-01,4.330000305175781250e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.888436242938041687e-02,4.370000076293945312e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,5.264071401001046979e-10,4.960000228881835938e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,3.040544243049225770e-06,4.909999847412109375e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.356917560100555420e-01,4.619999694824218750e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,4.808584926649928093e-04,4.730000305175781250e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.310000000000000000e+05,3.093070909380912781e-02,4.770000076293945312e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.154401106759905815e-03,4.559999847412109375e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.209900602698326111e-01,4.290000152587890625e+01,8.333332824707031250e+01,1.000000000000000000e+02
1.340000000000000000e+05,5.409442633390426636e-02,4.390000152587890625e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,7.590537620671966579e-08,4.200000000000000000e+01,8.166667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.205683201551437378e-01,4.420000457763671875e+01,8.833332824707031250e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.725972294807434082e-01,4.780000305175781250e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.333823963999748230e-02,4.589999771118164062e+01,8.466667175292968750e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.165618821978569031e-01,5.289999771118164062e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.044141292572021484e-01,4.859999847412109375e+01,8.908332824707031250e+01,1.000000000000000000e+02
1.410000000000000000e+05,9.079826623201370239e-02,4.659999465942382812e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.222645565867424011e-01,4.450000000000000000e+01,8.733332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,3.939161896705627441e-01,4.850000000000000000e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.462252736091613770e-01,4.650000000000000000e+01,8.808332824707031250e+01,1.000000000000000000e+02
1.450000000000000000e+05,7.908309996128082275e-02,4.719999694824218750e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,8.550117909908294678e-02,5.019999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.470000000000000000e+05,9.434011578559875488e-02,4.720000076293945312e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,2.345227152109146118e-01,4.500000000000000000e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,9.354457724839448929e-04,4.610000228881835938e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.210240200161933899e-01,4.679999923706054688e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.557483971118927002e-01,4.859999847412109375e+01,8.541667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.329034566879272461e-01,4.550000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.764571815729141235e-01,4.820000076293945312e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,4.041351750493049622e-02,4.750000000000000000e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.308741420507431030e-01,4.500000000000000000e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.160840988159179688e-01,4.820000076293945312e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.570000000000000000e+05,5.505105491465656087e-06,4.889999771118164062e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.802967071533203125e-02,5.019999694824218750e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.434775769710540771e-02,4.780000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.071189064532518387e-02,4.889999771118164062e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.377345323562622070e-01,4.850000000000000000e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.663024306297302246e-01,4.690000152587890625e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.051434352993965149e-01,4.759999847412109375e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.185555219650268555e+00,4.949999618530273438e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.000926621258258820e-02,4.599999618530273438e+01,8.525000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.445554733276367188e-01,5.140000152587890625e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.034475397318601608e-03,4.909999847412109375e+01,8.941666412353515625e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.237215172499418259e-03,4.740000152587890625e+01,8.850000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.933588624000549316e-02,4.850000000000000000e+01,9.258333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,7.818005979061126709e-02,5.090000152587890625e+01,8.366667175292968750e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.431740731000900269e-02,4.869999694824218750e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,6.128024097051820718e-07,4.949999618530273438e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.730000000000000000e+05,3.303108364343643188e-02,5.009999847412109375e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.784273028373718262e-01,4.719999694824218750e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,6.080139428377151489e-02,5.100000000000000000e+01,9.066666412353515625e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.103769987821578979e-01,4.780000305175781250e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.608281970024108887e-01,4.809999847412109375e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.780000000000000000e+05,4.586102440953254700e-02,4.710000228881835938e+01,9.241667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.125125005841255188e-02,5.309999465942382812e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.542902588844299316e-01,4.810000228881835938e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.810000000000000000e+05,8.179570734500885010e-02,4.910000228881835938e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,5.956293316558003426e-04,5.019999694824218750e+01,8.516667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,5.175922065973281860e-02,5.019999694824218750e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.840000000000000000e+05,5.412337929010391235e-02,5.260000228881835938e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,9.170646965503692627e-02,4.969999313354492188e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.860000000000000000e+05,5.116947740316390991e-02,4.940000152587890625e+01,9.066666412353515625e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.937633991241455078e-01,4.980000305175781250e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,8.491584658622741699e-02,5.229999923706054688e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,5.607827380299568176e-02,4.929999542236328125e+01,8.458333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.541819721460342407e-01,4.990000152587890625e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.469693481922149658e-01,5.389999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.933649182319641113e-01,5.150000000000000000e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.450753450393676758e-02,4.740000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.952641755342483521e-01,4.859999847412109375e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,9.850569814443588257e-02,5.000000000000000000e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,8.052559196949005127e-02,5.059999847412109375e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.149225711822509766e-01,5.159999847412109375e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,4.723247289657592773e-01,5.239999771118164062e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.138679906725883484e-01,5.069999694824218750e+01,8.491667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,9.425564110279083252e-02,5.159999847412109375e+01,8.500000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.974998950958251953e-01,4.949999618530273438e+01,8.566666412353515625e+01,1.000000000000000000e+02
2.020000000000000000e+05,4.152105248067528009e-05,5.050000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,6.495554745197296143e-02,4.720000457763671875e+01,8.400000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,4.320235457271337509e-04,4.940000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.579246997833251953e-01,5.480000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,8.361765742301940918e-02,4.840000152587890625e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.584874093532562256e-01,4.899999618530273438e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,5.341385304927825928e-02,5.119999694824218750e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,6.816831231117248535e-02,5.209999847412109375e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.180297695100307465e-03,4.899999618530273438e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.740793824195861816e-01,5.370000457763671875e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.049218233674764633e-03,5.050000000000000000e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,5.664560198783874512e-02,5.160000228881835938e+01,8.775000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,9.899340569972991943e-02,5.279999923706054688e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.165114864706993103e-01,5.260000228881835938e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.160000000000000000e+05,6.460482627153396606e-02,5.440000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.423832118511199951e-01,5.309999465942382812e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,4.563599498297321588e-10,5.019999694824218750e+01,8.758333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.285342097282409668e-01,5.100000000000000000e+01,8.758333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.013736179331317544e-05,5.359999465942382812e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,8.561514317989349365e-02,4.740000152587890625e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,9.807564318180084229e-02,5.019999694824218750e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.364123225212097168e-01,5.189999771118164062e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,4.895372986793518066e-01,5.329999923706054688e+01,9.066666412353515625e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.381031572818756104e-01,5.179999923706054688e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,6.928281486034393311e-02,5.349999618530273438e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,9.854376316070556641e-03,5.110000228881835938e+01,8.666666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.606291770935058594e-01,5.229999923706054688e+01,8.941667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,3.031439781188964844e-01,5.669999694824218750e+01,8.833332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.475647628307342529e-02,5.320000076293945312e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,5.316775292158126831e-02,5.440000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.320000000000000000e+05,3.381893748155562207e-06,5.239999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.360998861491680145e-02,5.090000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.146088996203616261e-05,5.160000228881835938e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.502452164888381958e-02,5.229999923706054688e+01,8.808333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,2.029672116041183472e-01,5.459999847412109375e+01,8.825000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,3.267804980278015137e-01,5.349999618530273438e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,4.652392268180847168e-01,5.509999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.850143718229446677e-07,5.419999313354492188e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,7.496857643127441406e-02,5.150000000000000000e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.352239847183227539e-01,5.559999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.023266956210136414e-02,5.019999694824218750e+01,8.691666412353515625e+01,1.000000000000000000e+02
2.430000000000000000e+05,7.171719335019588470e-03,5.380000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.352383848279714584e-02,5.170000076293945312e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.369309872388839722e-01,5.709999847412109375e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.285706530325114727e-03,5.080000305175781250e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.963647753000259399e-01,5.409999465942382812e+01,9.016666412353515625e+01,1.000000000000000000e+02
2.480000000000000000e+05,6.567401136803319162e-12,4.970000457763671875e+01,8.591667175292968750e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.045987382531166077e-02,5.079999542236328125e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.500000000000000000e+05,7.965371757745742798e-02,5.379999923706054688e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,9.547190368175506592e-02,5.140000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.529565036296844482e-02,5.459999465942382812e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.391889248043298721e-02,5.279999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.563705444335937500e-01,5.669999694824218750e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.162354439496994019e-02,5.759999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.816217005252838135e-01,5.170000076293945312e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.570000000000000000e+05,2.869912423193454742e-02,5.299999618530273438e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.830687671899795532e-01,5.140000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,3.877809643745422363e-02,5.399999618530273438e+01,8.858333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.493766177418365260e-07,5.009999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,6.950496882200241089e-02,5.500000000000000000e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.659349799156188965e-01,5.120000076293945312e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.110607758164405823e-02,5.080000305175781250e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.727284610271453857e-02,5.249999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,5.260832607746124268e-02,5.189999771118164062e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,7.669353857636451721e-03,5.410000228881835938e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.434966027736663818e-01,5.059999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.693441718816757202e-01,5.249999618530273438e+01,8.608333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,8.530487120151519775e-02,5.379999923706054688e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,5.992857217788696289e-01,5.680000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.514784682716708630e-07,5.770000076293945312e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.341865807771682739e-01,5.650000000000000000e+01,9.133332061767578125e+01,1.000000000000000000e+02
2.730000000000000000e+05,2.519382542232051492e-05,5.580000305175781250e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.696770341368392110e-04,5.399999618530273438e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.145850360393524170e-01,5.119999694824218750e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.722888788208365440e-03,5.130000305175781250e+01,8.808333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,3.057668730616569519e-02,5.550000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.780000000000000000e+05,1.845754981040954590e-01,5.420000457763671875e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.082064956426620483e-01,5.590000152587890625e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,1.254464089870452881e-01,5.299999618530273438e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.045182049274444580e-01,4.969999313354492188e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.031506359577178955e-01,4.990000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.462040424346923828e-02,5.130000305175781250e+01,8.841667175292968750e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.599915325641632080e-01,4.909999847412109375e+01,8.541667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.692434251308441162e-01,5.500000000000000000e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,4.329698276706039906e-04,5.170000076293945312e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,9.350661933422088623e-02,5.289999771118164062e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.880000000000000000e+05,6.452324241399765015e-02,5.619999694824218750e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.667988672852516174e-02,5.389999771118164062e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.900000000000000000e+05,6.456787697970867157e-03,5.239999771118164062e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.904032230377197266e-01,5.210000228881835938e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.293821051716804504e-02,5.500000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.316691786050796509e-01,5.640000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,6.240623856335071183e-39,5.480000305175781250e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.695275306701660156e-01,5.580000305175781250e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,5.682164803147315979e-02,5.849999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.897711455821990967e-01,5.279999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.141028944402933121e-02,5.339999771118164062e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.310854980118847379e-08,5.600000000000000000e+01,8.908332824707031250e+01,1.000000000000000000e+02
3.000000000000000000e+05,3.546124789863824844e-04,5.289999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,2.415591105818748474e-02,5.420000457763671875e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.632137537002563477e-01,5.430000305175781250e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.758358478546142578e-01,5.379999923706054688e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.040000000000000000e+05,4.918495118618011475e-01,5.389999771118164062e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.039646312430477337e-09,5.279999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.846724897623062134e-01,5.329999923706054688e+01,9.108332061767578125e+01,1.000000000000000000e+02
3.070000000000000000e+05,5.351022630929946899e-02,5.630000305175781250e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.533236354589462280e-03,5.640000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.083407551050186157e-02,5.429999923706054688e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,9.917213767766952515e-02,5.559999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.826654225587844849e-01,5.339999771118164062e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.120000000000000000e+05,5.043005943298339844e-01,5.299999618530273438e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.183642029762268066e-02,5.519999694824218750e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,9.617599844932556152e-02,5.899999618530273438e+01,8.850000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,6.751256994903087616e-03,5.320000076293945312e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,2.114331275224685669e-01,5.419999313354492188e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.402285171838145222e-21,5.609999847412109375e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,5.840031802654266357e-02,5.450000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,4.437123984098434448e-02,5.759999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.200000000000000000e+05,3.599301353096961975e-02,5.540000152587890625e+01,8.908332824707031250e+01,1.000000000000000000e+02
3.210000000000000000e+05,9.541594982147216797e-02,5.760000228881835938e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,2.050189999863505363e-03,5.140000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,7.637746632099151611e-02,5.679999542236328125e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.304141581058502197e-01,5.680000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,9.208994742948561907e-05,5.479999923706054688e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.260000000000000000e+05,5.430677160620689392e-02,5.480000305175781250e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,8.945008739829063416e-03,5.440000152587890625e+01,8.841667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.982553899288177490e-01,5.500000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.853028894402086735e-03,5.380000305175781250e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.118330001831054688e-01,5.289999771118164062e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.531210839748382568e-01,5.590000152587890625e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,9.763874858617782593e-02,5.420000076293945312e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,2.165140509605407715e-01,5.809999847412109375e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,8.033540844917297363e-02,5.430000305175781250e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,4.729915303869347554e-08,5.750000000000000000e+01,8.841667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,9.956782683730125427e-03,5.759999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.784811615943908691e-01,5.519999694824218750e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,7.578361034393310547e-02,5.729999542236328125e+01,8.741667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.092428982257843018e-01,5.839999771118164062e+01,8.825000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.344346255064010620e-01,5.750000000000000000e+01,8.833333587646484375e+01,1.000000000000000000e+02
3.410000000000000000e+05,7.650886573173920624e-07,5.739999389648437500e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.335771024227142334e-01,5.690000152587890625e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.368392549920827150e-04,5.550000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,4.645242523970694037e-10,6.200000000000000000e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,2.243579328060150146e-01,5.709999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.732652192004024982e-03,5.690000152587890625e+01,8.925000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.266704872250556946e-02,5.669999694824218750e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,6.365625284546702165e-39,5.910000228881835938e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.490000000000000000e+05,7.926734397187829018e-04,5.690000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,7.756101467748521827e-07,5.259999465942382812e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.509676575660705566e-01,5.550000000000000000e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.520000000000000000e+05,8.225798956118524075e-05,5.630000305175781250e+01,8.725000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.670516371726989746e-01,5.570000457763671875e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.051462173461914062e-01,5.540000152587890625e+01,9.016666412353515625e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.303802728652954102e-01,5.450000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,5.412904173135757446e-02,5.849999618530273438e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.622525691986083984e-01,5.500000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.301516592502593994e-01,5.349999618530273438e+01,8.733332824707031250e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.888301223516464233e-02,5.839999771118164062e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.257491670548915863e-02,5.820000076293945312e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.077985643860301934e-06,5.710000228881835938e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,8.324721420649439096e-05,5.389999771118164062e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.116080294849552956e-08,5.750000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.807092905044555664e-01,5.609999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
3.650000000000000000e+05,4.470052197575569153e-02,5.989999771118164062e+01,8.816665649414062500e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.213867446698714048e-06,5.550000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.513888889803638449e-07,5.410000228881835938e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.385690435767173767e-02,5.770000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.690000000000000000e+05,4.927178906655171886e-06,5.349999618530273438e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,5.259581303107552230e-05,5.719999694824218750e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.261168119730427861e-04,5.800000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.213949993252754211e-01,5.569999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.279478371143341064e-01,5.820000076293945312e+01,8.941667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,5.395649373531341553e-02,5.580000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.679375186562538147e-02,5.700000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,5.849951878190040588e-03,6.000000381469726562e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.648966968059539795e-01,5.529999542236328125e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,7.152136415243148804e-03,5.730000305175781250e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.946122884750366211e-01,5.899999618530273438e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,3.244843706488609314e-02,5.700000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,5.741441249847412109e-02,5.559999847412109375e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.019187867641448975e-01,5.410000228881835938e+01,9.016666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.721588370808603941e-08,5.399999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,8.488031476736068726e-02,5.559999847412109375e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.494608819484710693e-01,5.659999847412109375e+01,8.975000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.165691614151000977e-01,5.700000000000000000e+01,8.925000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,4.917280748486518860e-04,5.680000305175781250e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.615265209693461657e-04,5.379999923706054688e+01,9.183332061767578125e+01,1.000000000000000000e+02
3.890000000000000000e+05,8.410383015871047974e-03,6.049999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,4.654369331547059119e-05,6.030000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,2.068794565275311470e-04,5.779999923706054688e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,7.703721523284912109e-02,5.490000152587890625e+01,8.775000000000000000e+01,1.000000000000000000e+02
3.930000000000000000e+05,6.968161463737487793e-02,6.180000305175781250e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.630692631006240845e-01,5.389999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.641628332436084747e-04,5.839999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,8.340078592300415039e-02,5.239999771118164062e+01,8.891665649414062500e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.472166717052459717e-02,5.809999847412109375e+01,8.975000000000000000e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.692723646759986877e-02,5.899999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.478115022182464600e-01,5.580000305175781250e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,7.970879971981048584e-02,5.690000152587890625e+01,8.875000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.953130549736670218e-06,3.859999847412109375e+01,4.908333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.737299561500549316e-02,5.430000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.836015582084655762e-01,5.459999847412109375e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.081801131367683411e-01,5.620000457763671875e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.868156194686889648e-01,5.740000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,2.431406417915247618e-38,5.600000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.070000000000000000e+05,8.716242015361785889e-02,5.700000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,5.368356753327353098e-15,5.979999923706054688e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,6.057469803533166441e-11,5.530000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,4.432367682456970215e-01,5.969999313354492188e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.830097243189811707e-02,6.020000076293945312e+01,8.858332824707031250e+01,1.000000000000000000e+02
4.120000000000000000e+05,5.332151800394058228e-02,5.939999771118164062e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,8.497770130634307861e-02,5.480000305175781250e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.316527277231216431e-02,5.929999923706054688e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,5.272737704217433929e-03,5.770000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,5.012010335922241211e-01,5.810000228881835938e+01,9.041667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.729221853092122334e-22,5.790000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,4.237965185893699527e-06,5.949999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.198329806327819824e-01,6.079999923706054688e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,4.462596261873841286e-04,5.630000305175781250e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.667791724205017090e-01,5.630000305175781250e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,5.400097080610066769e-08,5.849999618530273438e+01,8.991667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.651906641200184822e-04,5.669999694824218750e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.916119158267974854e-02,5.889999771118164062e+01,9.133332061767578125e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.378392771584913135e-04,5.879999923706054688e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.906911432743072510e-01,5.479999923706054688e+01,9.041667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,9.391005337238311768e-02,5.619999694824218750e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,7.165220975875854492e-01,5.520000457763671875e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.420210674405097961e-02,5.580000305175781250e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.280017662793397903e-02,5.750000381469726562e+01,8.825000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,8.265049755573272705e-02,5.800000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.621341010922151327e-08,5.759999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.330000000000000000e+05,4.549466136932397986e-14,5.790000152587890625e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.910758763551712036e-01,5.899999618530273438e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,7.269307822355131066e-09,5.839999771118164062e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,9.517155774574348470e-08,5.179999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,8.929964900016784668e-02,5.939999771118164062e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,2.023979872465133667e-01,5.650000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.560798613354563713e-03,5.590000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.060664527903099952e-09,5.790000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,9.987336397171020508e-02,5.790000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.420000000000000000e+05,4.888779949396848679e-03,5.790000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.430000000000000000e+05,4.155836068093776703e-03,6.079999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.210062205791473389e-01,5.999999618530273438e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,7.787386857671663165e-05,5.709999847412109375e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.572281569242477417e-01,5.529999542236328125e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.177434921264648438e-01,5.669999694824218750e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.876874804496765137e-02,5.779999923706054688e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.068954616785049438e-01,5.530000305175781250e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.678921580314636230e-01,5.569999694824218750e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,5.567893013358116150e-02,5.730000305175781250e+01,8.925000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.601427879194261550e-09,5.480000305175781250e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,3.370694518089294434e-01,5.640000152587890625e+01,8.916667175292968750e+01,1.000000000000000000e+02
4.540000000000000000e+05,5.084250122308731079e-02,6.039999771118164062e+01,9.166666412353515625e+01,1.000000000000000000e+02
4.550000000000000000e+05,4.060069099068641663e-02,5.770000076293945312e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.047760993242263794e-01,5.700000000000000000e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.351115852594375610e-01,5.709999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.580000000000000000e+05,4.887696355581283569e-03,6.020000076293945312e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.310954780317842960e-04,5.620000457763671875e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,2.813943865476176143e-05,6.209999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.844910621643066406e-01,5.800000000000000000e+01,8.858333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,2.918496611528098583e-04,5.889999771118164062e+01,9.058333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.332054620841518044e-05,6.039999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.640000000000000000e+05,7.844855077564716339e-03,5.899999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,3.157088258376461454e-06,5.839999771118164062e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.314331591129302979e-01,5.529999542236328125e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.276323497295379639e-01,5.440000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,3.117779101557971444e-08,5.800000000000000000e+01,9.208332824707031250e+01,1.000000000000000000e+02
4.690000000000000000e+05,6.742192897945642471e-03,5.949999618530273438e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.733176901936531067e-03,5.859999847412109375e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.482355892658233643e-01,5.870000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.720000000000000000e+05,7.255889475345611572e-03,5.640000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,4.346312582492828369e-02,5.779999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,3.706316056195646524e-05,5.709999847412109375e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,3.560531735420227051e-01,6.379999542236328125e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.111606061458587646e-01,5.790000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,7.580792903900146484e-02,5.909999465942382812e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.014197021722793579e-01,5.590000152587890625e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,8.840679377317428589e-02,5.730000305175781250e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.550450269132852554e-02,5.810000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.810000000000000000e+05,2.083191834390163422e-02,6.070000076293945312e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.322309114038944244e-02,6.070000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.187306828796863556e-03,5.500000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.713272929191589355e-01,5.659999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.342419028282165527e-01,5.760000228881835938e+01,9.033332824707031250e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.421652109380382724e-25,5.770000076293945312e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,5.802824161946773529e-03,5.809999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.454398036003112793e-01,5.869999694824218750e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,6.895872950553894043e-02,5.650000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+05,8.503648638725280762e-02,6.020000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.910000000000000000e+05,3.902046382427215576e-01,5.770000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.859135866165161133e-01,5.669999694824218750e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.373041236263361498e-08,6.020000076293945312e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.882497258018702269e-04,5.929999923706054688e+01,8.858333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.260505221784114838e-03,5.920000076293945312e+01,9.208332824707031250e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.047176077961921692e-02,6.390000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.970000000000000000e+05,3.906338661909103394e-02,5.859999847412109375e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,5.249137058854103088e-03,5.760000228881835938e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.990000000000000000e+05,5.682095140218734741e-02,5.899999618530273438e+01,8.866667175292968750e+01,1.000000000000000000e+02


==> data/sampling_region/o2_sc1_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.321596313476562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.505070877075195312e+01,1.000000014901161194e-01,1.000000000000000000e+00,8.799999952316284180e-01
2.000000000000000000e+03,4.633057862520217896e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.519999980926513672e+00
3.000000000000000000e+03,1.573128439486026764e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.570000171661376953e+00
4.000000000000000000e+03,1.505338237620890141e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.840000152587890625e+00
5.000000000000000000e+03,9.611651301383972168e-03,7.000000476837158203e-01,2.916666746139526367e+00,5.940000534057617188e+00
6.000000000000000000e+03,7.099427282810211182e-02,2.000000000000000000e+00,1.166666698455810547e+01,1.176000118255615234e+01
7.000000000000000000e+03,8.580622076988220215e-02,4.400000095367431641e+00,2.366666793823242188e+01,2.309000015258789062e+01
8.000000000000000000e+03,1.848894357681274414e-01,5.699999809265136719e+00,2.758333396911621094e+01,4.100000381469726562e+01
9.000000000000000000e+03,2.237347327172756195e-02,9.300001144409179688e+00,3.833333587646484375e+01,7.234000396728515625e+01
1.000000000000000000e+04,1.156918555498123169e-01,1.059999942779541016e+01,4.375000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.666511148214340210e-01,1.580000114440917969e+01,5.299999618530273438e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.345441639423370361e-01,1.739999961853027344e+01,5.691666412353515625e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.818352967500686646e-02,1.979999923706054688e+01,5.458332824707031250e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.094618767499923706e-02,2.230000114440917969e+01,6.483333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.211710497736930847e-01,2.290000152587890625e+01,5.991666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,5.794725194573402405e-02,2.470000076293945312e+01,5.758333206176757812e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.960912048816680908e-02,2.479999732971191406e+01,5.775000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.767783164978027344e-01,2.660000038146972656e+01,5.791666412353515625e+01,1.000000000000000000e+02
1.900000000000000000e+04,7.531625032424926758e-02,2.649999809265136719e+01,6.183333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.401193737983703613e-01,2.820000076293945312e+01,6.225000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,7.143524475395679474e-03,2.740000152587890625e+01,6.541667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,9.280292689800262451e-02,2.669999885559082031e+01,6.300000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,9.686271846294403076e-02,2.979999732971191406e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.400000000000000000e+04,2.006865143775939941e-01,2.840000152587890625e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.946066319942474365e-01,2.800000000000000000e+01,6.483333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,8.977603865787386894e-04,3.059999847412109375e+01,6.825000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.194788664579391479e-01,2.929999923706054688e+01,6.966667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.061274409294128418e-01,3.309999847412109375e+01,7.033332824707031250e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.434265971183776855e-01,3.170000076293945312e+01,6.491667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.654478721320629120e-02,3.340000152587890625e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+04,5.627525225281715393e-02,3.150000000000000000e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.164306104183197021e-01,3.370000457763671875e+01,7.091667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.676288396120071411e-01,3.209999847412109375e+01,7.141666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.276362538337707520e-01,3.400000000000000000e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.316181063652038574e-01,3.340000152587890625e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.270659714937210083e-01,3.659999847412109375e+01,7.425000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.771147457882761955e-04,3.579999923706054688e+01,7.091667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,8.900646865367889404e-02,3.630000305175781250e+01,6.841667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+04,9.449491044506430626e-04,3.170000076293945312e+01,6.716667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.143722474575042725e-01,3.420000076293945312e+01,6.983333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,7.693624496459960938e-02,3.809999847412109375e+01,7.200000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.873658925294876099e-02,3.450000000000000000e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+04,5.107715725898742676e-03,3.750000000000000000e+01,7.208333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,8.189588040113449097e-02,3.730000305175781250e+01,7.341667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,4.211907833814620972e-02,3.719999313354492188e+01,6.850000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,9.928151220083236694e-02,3.840000152587890625e+01,7.341667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.290518045425415039e-01,4.050000000000000000e+01,6.933333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.106463164091110229e-01,3.790000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.226112172007560730e-01,3.690000152587890625e+01,7.241667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.794597446918487549e-01,3.690000152587890625e+01,7.416666412353515625e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.901960551738739014e-01,3.720000076293945312e+01,7.358333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,5.753904953598976135e-02,4.069999313354492188e+01,7.550000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.429724246263504028e-01,4.010000228881835938e+01,7.349999237060546875e+01,1.000000000000000000e+02
5.400000000000000000e+04,7.612457126379013062e-02,4.050000000000000000e+01,7.408333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.821746118366718292e-02,3.999999618530273438e+01,7.583333587646484375e+01,1.000000000000000000e+02
5.600000000000000000e+04,2.538552880287170410e-02,3.909999847412109375e+01,7.508333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.135195791721343994e-01,4.140000152587890625e+01,7.875000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,7.585369050502777100e-02,4.140000152587890625e+01,7.891667175292968750e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.681699603796005249e-01,4.280000305175781250e+01,7.825000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,6.093918904662132263e-02,3.980000305175781250e+01,7.141667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.439955234527587891e-01,3.930000305175781250e+01,7.475000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.784349977970123291e-02,4.040000152587890625e+01,7.758333587646484375e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.573081128299236298e-02,4.320000076293945312e+01,7.941667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.558146819472312927e-03,4.340000152587890625e+01,7.708332824707031250e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.669638954102993011e-02,4.270000457763671875e+01,7.758333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,4.604005813598632812e-02,4.400000000000000000e+01,7.691667175292968750e+01,1.000000000000000000e+02
6.700000000000000000e+04,3.235470131039619446e-02,4.150000000000000000e+01,7.716667175292968750e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.829146593809127808e-01,4.190000152587890625e+01,7.500000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.898007631301879883e-01,4.050000000000000000e+01,7.783333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,9.079605340957641602e-02,4.090000152587890625e+01,7.566667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.170245856046676636e-01,4.250000000000000000e+01,8.258332824707031250e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.002615869045257568e-01,4.299999618530273438e+01,8.233333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.734256945084780455e-04,4.190000152587890625e+01,8.508333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,3.435254842042922974e-02,4.259999847412109375e+01,7.999999237060546875e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.307981014251708984e-01,4.290000152587890625e+01,8.033333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,2.103254012763500214e-02,4.290000152587890625e+01,8.125000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.396917104721069336e-01,4.280000305175781250e+01,8.624999237060546875e+01,1.000000000000000000e+02
7.800000000000000000e+04,8.577554835937917233e-04,4.209999847412109375e+01,8.341667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,3.103577792644500732e-01,4.299999618530273438e+01,8.225000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.139823570847511292e-01,4.309999465942382812e+01,8.466667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.928129374980926514e-01,4.280000305175781250e+01,7.816667175292968750e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.637929963180795312e-04,4.509999847412109375e+01,8.316667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.124071255326271057e-01,4.490000152587890625e+01,8.175000000000000000e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.727071404457092285e-01,4.150000000000000000e+01,8.425000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.468931697309017181e-02,4.390000152587890625e+01,8.275000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.526068150997161865e-02,4.480000305175781250e+01,8.425000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.273349374532699585e-02,4.610000228881835938e+01,8.316667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.116214036941528320e-01,4.400000000000000000e+01,8.175000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.822510898113250732e-01,4.569999694824218750e+01,8.150000000000000000e+01,1.000000000000000000e+02
9.000000000000000000e+04,8.313709497451782227e-02,4.529999923706054688e+01,8.333332824707031250e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.194560810923576355e-02,4.390000152587890625e+01,8.533333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,4.585347324609756470e-02,4.650000000000000000e+01,8.641666412353515625e+01,1.000000000000000000e+02
9.300000000000000000e+04,6.453537940979003906e-02,4.490000152587890625e+01,8.216667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,4.442574083805084229e-02,4.540000152587890625e+01,8.125000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.349605597555637360e-02,4.759999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,5.258004367351531982e-02,4.509999847412109375e+01,8.533333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,8.193218708038330078e-02,4.800000000000000000e+01,8.366667175292968750e+01,1.000000000000000000e+02
9.800000000000000000e+04,7.013945281505584717e-02,4.659999465942382812e+01,8.516667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.085995860397815704e-02,4.409999847412109375e+01,8.308332824707031250e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.546432375907897949e-01,4.509999847412109375e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,5.947054922580718994e-02,4.670000076293945312e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.017510831356048584e-01,4.509999847412109375e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.408931761980056763e-01,4.529999923706054688e+01,8.458333587646484375e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.104981601238250732e-01,4.450000000000000000e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,6.508439779281616211e-02,4.690000152587890625e+01,8.408333587646484375e+01,1.000000000000000000e+02
1.060000000000000000e+05,3.412155638216063380e-05,4.780000305175781250e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.638045549392700195e-01,4.619999694824218750e+01,8.141667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,7.930935919284820557e-02,4.579999923706054688e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.090000000000000000e+05,7.495047152042388916e-02,4.690000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.097528189420700073e-01,4.629999542236328125e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.175989329814910889e-02,4.700000000000000000e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,6.329258758341893554e-05,5.009999847412109375e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.199274510145187378e-02,4.859999847412109375e+01,8.408333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,7.439316832460463047e-04,4.650000000000000000e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.308942880015820265e-05,4.599999618530273438e+01,8.475000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,6.129635497927665710e-02,4.659999465942382812e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,3.517633080482482910e-01,5.090000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.496944606304168701e-02,5.000000000000000000e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.512186408042907715e-01,4.919999694824218750e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.599351642653346062e-03,4.350000000000000000e+01,7.999999237060546875e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.573030352592468262e-02,5.019999694824218750e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,5.197890102863311768e-02,4.589999771118164062e+01,8.641666412353515625e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.731514483690261841e-01,4.899999618530273438e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.028604060411453247e-01,4.750000000000000000e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.813926398754119873e-01,5.000000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
1.260000000000000000e+05,7.580435276031494141e-02,4.840000152587890625e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.452863798855901223e-10,4.930000305175781250e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.286701990466099232e-05,4.559999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.025091797113418579e-01,4.949999618530273438e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.300000000000000000e+05,7.617499795742332935e-05,5.179999923706054688e+01,9.249999237060546875e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.444834634661674500e-02,4.829999923706054688e+01,8.541667175292968750e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.105835399357602000e-04,5.159999847412109375e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.024623192846775055e-02,4.809999847412109375e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.655132673680782318e-02,5.090000152587890625e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,9.894343122596183093e-10,4.650000000000000000e+01,8.425000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.327233612537384033e-01,4.879999923706054688e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,7.691678404808044434e-02,5.359999465942382812e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.380000000000000000e+05,7.663608063012361526e-03,4.889999771118164062e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.273633539676666260e-01,5.159999847412109375e+01,8.741667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.529043316841125488e-01,5.029999542236328125e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.815111473202705383e-02,4.900000381469726562e+01,9.141667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,8.545906096696853638e-02,4.889999771118164062e+01,8.458333587646484375e+01,1.000000000000000000e+02
1.430000000000000000e+05,8.430591970682144165e-02,4.800000000000000000e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.132817044854164124e-01,5.080000305175781250e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,4.000328481197357178e-02,5.170000076293945312e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.696554176509380341e-02,4.809999847412109375e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.655180193483829498e-02,5.239999771118164062e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.137276366353034973e-02,4.889999771118164062e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,3.845012187957763672e-02,4.990000152587890625e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.500000000000000000e+05,8.549663424491882324e-02,4.709999847412109375e+01,8.616667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.325982898473739624e-01,5.239999771118164062e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,7.600973546504974365e-02,4.869999694824218750e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.310214698314666748e-01,5.170000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.540000000000000000e+05,2.679131925106048584e-02,5.380000305175781250e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,5.416832864284515381e-03,5.019999694824218750e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.148162782192230225e-01,5.120000076293945312e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.557352804113179445e-05,4.820000076293945312e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.742488890886306763e-02,5.179999923706054688e+01,8.891667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,1.493815891444683075e-02,5.209999847412109375e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.504251826554536819e-02,4.920000457763671875e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,7.994947582483291626e-02,4.820000076293945312e+01,8.491667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.613193333148956299e-01,5.170000076293945312e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.776504755020141602e-01,5.040000152587890625e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,4.064981460571289062e+00,5.220000076293945312e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.650000000000000000e+05,3.328745606268057600e-06,4.829999923706054688e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.474351882934570312e-01,5.479999923706054688e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,9.546689689159393311e-04,5.100000381469726562e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.389613002538681030e-02,5.040000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,3.730525821447372437e-02,5.189999771118164062e+01,9.308333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.801176965236663818e-01,5.359999465942382812e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.793420460075139999e-03,5.259999465942382812e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.288040891289710999e-02,4.919999694824218750e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,5.049610137939453125e-02,5.690000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.806747555732727051e-01,4.809999847412109375e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.750000000000000000e+05,7.240216434001922607e-02,5.349999618530273438e+01,9.008333587646484375e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.985189065337181091e-02,4.959999465942382812e+01,8.691666412353515625e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.255608439445495605e-01,5.110000228881835938e+01,9.100000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,3.965471684932708740e-02,5.320000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,3.739603608846664429e-02,5.270000076293945312e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.872549355030059814e-01,5.159999847412109375e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,6.649190187454223633e-02,5.220000076293945312e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.100897518175770529e-07,5.289999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.335086911916732788e-02,5.490000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,5.847552418708801270e-02,5.159999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.435602575540542603e-02,5.260000228881835938e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.051768802106380463e-02,5.120000076293945312e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.870000000000000000e+05,4.827918857336044312e-02,5.329999923706054688e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.880000000000000000e+05,8.533311635255813599e-02,5.189999771118164062e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.867713570594787598e-01,5.389999771118164062e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,7.121798396110534668e-02,5.540000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.419510990381240845e-01,5.509999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.487105786800384521e-01,5.440000152587890625e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.139515668153762817e-02,5.189999771118164062e+01,9.358333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,2.447744756937026978e-01,5.440000152587890625e+01,9.141667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,8.092310279607772827e-02,5.399999618530273438e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,8.205943554639816284e-02,5.429999923706054688e+01,8.975000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.495777845382690430e-01,5.490000152587890625e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.353794932365417480e-01,5.470000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,3.189397603273391724e-02,5.440000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.138253808021545410e-01,5.569999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,3.228157758712768555e-01,5.200000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,7.212588570837397128e-06,5.410000228881835938e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.030000000000000000e+05,6.122736260294914246e-02,5.349999618530273438e+01,8.958332824707031250e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.072285115718841553e-02,5.450000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.094199895858764648e-01,5.490000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.116029620170593262e-01,5.270000076293945312e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.054124385118484497e-01,5.490000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.100924775004386902e-02,5.129999542236328125e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,5.310722626745700836e-03,5.700000000000000000e+01,8.725000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.979027032852172852e-01,5.120000076293945312e+01,8.708333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.618748247623443604e-01,5.569999694824218750e+01,8.866665649414062500e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.598241040483117104e-03,5.279999923706054688e+01,8.791667175292968750e+01,1.000000000000000000e+02
2.130000000000000000e+05,5.706482753157615662e-02,5.540000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.017326265573501587e-01,5.509999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.179985702037811279e-01,5.210000228881835938e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.160000000000000000e+05,7.915357500314712524e-02,5.349999618530273438e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.017398089170455933e-01,5.339999771118164062e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.084997202269732952e-04,5.500000000000000000e+01,9.475000000000000000e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.846037924289703369e-01,5.559999847412109375e+01,9.383332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.861129283905029297e-03,5.379999923706054688e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.075074225664138794e-01,5.259999465942382812e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.552040278911590576e-01,5.300000381469726562e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.648168265819549561e-01,5.359999465942382812e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.240000000000000000e+05,4.511247873306274414e-01,5.800000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.520111560821533203e-01,5.419999313354492188e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.038661971688270569e-01,5.309999465942382812e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.000479400157928467e-02,5.470000076293945312e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.213475093245506287e-01,5.389999771118164062e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.596832022070884705e-02,5.690000152587890625e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.876243926584720612e-02,5.409999465942382812e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.310000000000000000e+05,4.678642004728317261e-02,5.229999923706054688e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.387497759424149990e-04,5.399999618530273438e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.467941328883171082e-02,5.380000305175781250e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,1.344298507319763303e-04,5.550000000000000000e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.051022950559854507e-02,5.569999694824218750e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.448697298765182495e-01,5.399999618530273438e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.068171799182891846e-01,5.249999618530273438e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.137991130352020264e-01,5.320000076293945312e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,5.982291768305003643e-04,5.570000457763671875e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,2.716080099344253540e-02,5.779999923706054688e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.703859418630599976e-01,5.669999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.896146804094314575e-02,5.150000000000000000e+01,9.058333587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.682486943900585175e-02,5.669999694824218750e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.363980311201885343e-04,5.380000305175781250e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.799152195453643799e-01,5.809999847412109375e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.460000000000000000e+05,5.168506177142262459e-04,5.370000076293945312e+01,8.941667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.154405698180198669e-01,5.800000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.480000000000000000e+05,5.633094701806840021e-07,5.260000228881835938e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.490000000000000000e+05,8.292721956968307495e-02,5.680000305175781250e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,6.950297206640243530e-02,5.860000228881835938e+01,8.775000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,8.845656365156173706e-02,5.650000000000000000e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.208033204078674316e-01,5.650000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,6.263962481170892715e-03,5.889999771118164062e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.319165766239166260e-01,5.989999771118164062e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.057451125234365463e-02,5.839999771118164062e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.614201217889785767e-01,5.359999465942382812e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,3.806169331073760986e-02,5.770000076293945312e+01,9.350000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.358259260654449463e-01,5.259999465942382812e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.590000000000000000e+05,4.759037867188453674e-02,5.809999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,5.329473642632365227e-04,5.759999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.968171611428260803e-02,5.820000076293945312e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.590211242437362671e-01,5.600000000000000000e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.631960645318031311e-02,5.690000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,7.958380877971649170e-02,5.370000076293945312e+01,9.558332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,7.127749919891357422e-02,5.360000228881835938e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.837381348013877869e-02,5.659999847412109375e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.156040728092193604e-01,5.609999847412109375e+01,9.091666412353515625e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.348159253597259521e-01,5.079999542236328125e+01,9.283332824707031250e+01,1.000000000000000000e+02
2.690000000000000000e+05,6.581692397594451904e-02,5.689999389648437500e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,3.691236376762390137e-01,5.839999771118164062e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.155682548414915800e-04,5.750000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
2.720000000000000000e+05,8.570794016122817993e-02,5.879999923706054688e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.009162291884422302e-01,5.689999389648437500e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,7.804839406162500381e-04,5.929999923706054688e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.034339606761932373e-01,5.590000152587890625e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,9.585202860762365162e-06,5.960000228881835938e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.022370997816324234e-02,5.949999618530273438e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.136585235595703125e-02,5.939999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.368026375770568848e-01,6.100000000000000000e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.517159074544906616e-02,5.849999618530273438e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.810000000000000000e+05,7.912813127040863037e-02,5.479999923706054688e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,5.539616197347640991e-02,5.389999771118164062e+01,9.150000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,4.066830873489379883e-02,5.790000152587890625e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.944603562355041504e-01,5.759999847412109375e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.356696277856826782e-01,5.630000305175781250e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.779643595218658447e-01,5.670000457763671875e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.211965307593345642e-01,5.750000000000000000e+01,9.458333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,8.015206456184387207e-02,5.690000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.002002147492021322e-04,5.800000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,3.321807831525802612e-02,5.470000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,9.728249907493591309e-02,5.550000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.952319289557635784e-04,6.029999923706054688e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.456866562366485596e-01,5.569999694824218750e+01,9.458333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.877092214883305132e-05,5.750000000000000000e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.546790003776550293e-01,5.759999847412109375e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.960000000000000000e+05,9.688239544630050659e-02,6.079999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.961933016777038574e-01,5.929999923706054688e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.265115976333618164e-01,5.650000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,2.617549616843461990e-04,6.009999465942382812e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,4.747581260744482279e-05,5.879999923706054688e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,7.672943174839019775e-02,5.759999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.020000000000000000e+05,5.251415446400642395e-02,5.650000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,2.076460272073745728e-01,5.879999923706054688e+01,8.925000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.643124699592590332e-01,5.720000457763671875e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.797336146111774724e-07,5.630000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.077967658638954163e-01,5.239999771118164062e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.644693315029144287e-01,5.949999618530273438e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,2.428608760237693787e-02,5.790000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,5.517203360795974731e-02,5.680000305175781250e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,8.143295347690582275e-02,5.509999847412109375e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.091822758316993713e-01,5.459999465942382812e+01,8.808333587646484375e+01,1.000000000000000000e+02
3.120000000000000000e+05,8.534941673278808594e-01,5.299999618530273438e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.391664475202560425e-02,5.790000534057617188e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,6.484208256006240845e-02,5.899999618530273438e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.921216368675231934e-01,5.680000305175781250e+01,9.016667175292968750e+01,1.000000000000000000e+02
3.160000000000000000e+05,2.037199437618255615e-01,5.700000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.487561141606420279e-05,6.049999618530273438e+01,9.458333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,7.291285693645477295e-02,5.899999618530273438e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.538689598441123962e-02,5.849999618530273438e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,4.275689274072647095e-02,5.779999923706054688e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,2.007342278957366943e-01,5.829999923706054688e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,7.411672733724117279e-03,5.540000152587890625e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.230000000000000000e+05,4.646690934896469116e-02,5.630000305175781250e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.240000000000000000e+05,8.785215765237808228e-02,5.989999771118164062e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.250000000000000000e+05,4.093435034155845642e-02,5.679999542236328125e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.630821079015731812e-01,5.619999694824218750e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.208472764119505882e-03,5.450000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,5.825621485710144043e-01,5.620000457763671875e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.930557889863848686e-03,5.569999694824218750e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.975392252206802368e-01,5.309999465942382812e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.283407807350158691e-01,5.719999694824218750e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.274667531251907349e-01,5.670000457763671875e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,6.134373322129249573e-02,5.879999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,7.031204551458358765e-02,5.909999465942382812e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.222603143309243023e-05,5.820000076293945312e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.615422090457286686e-06,5.870000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.675480455160140991e-01,5.719999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,7.098178565502166748e-02,6.100000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,3.431841358542442322e-02,6.009999465942382812e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.573945730924606323e-01,5.690000152587890625e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,2.642504870891571045e-03,6.020000076293945312e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.136950492858886719e-01,5.600000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.922254058532416821e-05,5.750000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.136566424975171685e-04,5.900000381469726562e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.647749245166778564e-01,5.319999313354492188e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.213064417243003845e-02,5.989999771118164062e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.470000000000000000e+05,5.102152470499277115e-03,5.849999618530273438e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.195409326653868538e-17,5.970000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,8.943306282162666321e-03,5.920000076293945312e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.747019171714782715e-01,5.609999847412109375e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.256344914436340332e-01,5.619999694824218750e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.520000000000000000e+05,4.914764758723322302e-06,6.049999618530273438e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.423030197620391846e-01,5.730000305175781250e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.619106411933898926e-01,6.080000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,7.811230421066284180e-02,5.929999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,6.594163924455642700e-02,5.669999694824218750e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.726666390895843506e-01,5.719999694824218750e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,8.244255185127258301e-02,5.870000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.448054030537605286e-02,5.829999923706054688e+01,9.525000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.166190803050994873e-01,5.770000076293945312e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,5.004104075556625730e-11,6.039999771118164062e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,4.793431144207715988e-04,5.770000076293945312e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.630000000000000000e+05,8.532359818680390617e-10,5.829999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.131124079227447510e-01,5.839999771118164062e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.053637430071830750e-02,6.039999771118164062e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.660000000000000000e+05,7.902370953161153011e-07,6.019999313354492188e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.080963158983649919e-07,5.839999771118164062e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.614287868142127991e-02,5.800000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,2.925951480865478516e-01,5.899999618530273438e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,7.369978120550513268e-04,5.870000076293945312e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.576754730194807053e-04,5.879999923706054688e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.759943962097167969e-01,5.729999542236328125e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.730000000000000000e+05,5.694888532161712646e-02,5.779999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,5.842732638120651245e-02,5.760000228881835938e+01,9.508332824707031250e+01,1.000000000000000000e+02
3.750000000000000000e+05,4.275607876479625702e-03,5.709999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.760000000000000000e+05,8.475182950496673584e-02,6.400000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.819438576698303223e-01,5.949999618530273438e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.780000000000000000e+05,6.528421072289347649e-04,5.690000152587890625e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.565196156501770020e-01,5.659999847412109375e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,6.979058682918548584e-02,6.080000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.810000000000000000e+05,5.585432425141334534e-02,5.899999618530273438e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.654101699590682983e-02,5.849999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,2.878614177461713552e-04,5.960000228881835938e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.840000000000000000e+05,9.000844508409500122e-02,5.810000228881835938e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.609248369932174683e-01,5.700000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,6.851987540721893311e-02,5.630000305175781250e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,3.173465281724929810e-02,5.839999771118164062e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.880000000000000000e+05,4.966277629137039185e-02,5.849999618530273438e+01,8.875000000000000000e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.916397735476493835e-02,6.490000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,5.819567741127684712e-05,6.030000305175781250e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.910000000000000000e+05,6.213367916643619537e-03,5.859999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,7.064417004585266113e-02,5.669999694824218750e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,5.899919569492340088e-02,5.770000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.801530569791793823e-01,6.390000152587890625e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.760534152912441641e-05,6.209999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.939923763275146484e-01,6.350000000000000000e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.449702098965644836e-02,6.259999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.099664811044931412e-02,5.680000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.266409754753112793e-01,6.119999694824218750e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.000000000000000000e+05,3.397604683414101601e-03,6.020000457763671875e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.180586457252502441e-01,5.590000152587890625e+01,8.525000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.091702222824096680e-01,5.870000076293945312e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.038362905383110046e-01,5.790000152587890625e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,6.141198426485061646e-02,5.879999923706054688e+01,9.283332824707031250e+01,1.000000000000000000e+02
4.050000000000000000e+05,3.750979900360107422e-02,5.979999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.028243303835552069e-07,6.240000152587890625e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.070000000000000000e+05,6.215878948569297791e-02,6.020000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.080000000000000000e+05,9.241474617738276720e-05,5.899999618530273438e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.262284280936000869e-06,6.049999618530273438e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,4.424337148666381836e-01,6.100000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.110000000000000000e+05,5.329769477248191833e-02,6.519999694824218750e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.120000000000000000e+05,6.476010382175445557e-02,6.309999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,5.259507521986961365e-02,5.750000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.737120702862739563e-02,5.989999771118164062e+01,9.041667175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.171522378921508789e-02,6.039999771118164062e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.421442031860351562e-01,6.209999847412109375e+01,9.008333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,6.686505190679759014e-14,5.970000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,2.886544680222868919e-04,6.320000457763671875e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.564547300338745117e-01,6.130000305175781250e+01,8.991667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.019726274535059929e-03,5.989999771118164062e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.655709862709045410e-01,6.229999542236328125e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.220000000000000000e+05,3.844255115836858749e-05,5.609999847412109375e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.036686262523289770e-05,5.870000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.985890865325927734e-02,5.970000076293945312e+01,8.991667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.453185745958762709e-06,6.150000000000000000e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.126540526747703552e-01,5.989999771118164062e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.511740058660507202e-02,5.999999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,6.409138441085815430e-01,6.010000228881835938e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.260214485228061676e-03,6.209999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.300000000000000000e+05,9.863491356372833252e-02,6.219999694824218750e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.369825914502143860e-02,5.690000152587890625e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.059574697137577459e-05,6.219999694824218750e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.403011894784867764e-04,5.909999465942382812e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.621456146240234375e-01,5.959999465942382812e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,9.387945283378940076e-06,6.229999542236328125e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.257024905498838052e-06,5.690000152587890625e+01,9.625000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.564718127250671387e-01,6.039999771118164062e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.380000000000000000e+05,5.072432756423950195e-02,5.999999618530273438e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.390000000000000000e+05,3.070895036216825247e-05,5.920000076293945312e+01,9.258332824707031250e+01,1.000000000000000000e+02
4.400000000000000000e+05,3.702572882175445557e-01,6.130000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.410000000000000000e+05,8.834284543991088867e-02,5.839999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.455196440219879150e-01,6.100000000000000000e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,6.459885276854038239e-03,6.100000000000000000e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.557071357965469360e-01,5.889999771118164062e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.754702255129814148e-02,5.989999771118164062e+01,9.525000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,9.822081029415130615e-02,5.779999923706054688e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,9.268102049827575684e-02,5.920000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.430968940258026123e-02,6.090000152587890625e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,7.851903140544891357e-02,6.060000610351562500e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.500000000000000000e+05,3.765080571174621582e-01,6.129999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,7.332200556993484497e-02,6.059999465942382812e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,4.089505819138139486e-04,6.119999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.699257642030715942e-01,6.019999313354492188e+01,8.850000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,3.080493770539760590e-04,5.839999771118164062e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,9.616092778742313385e-03,6.059999465942382812e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.558918595314025879e-01,6.150000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.625209748744964600e-01,5.970000076293945312e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,3.955151420086622238e-03,6.269999694824218750e+01,9.541665649414062500e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.234353240579366684e-02,6.240000152587890625e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.865799590130336583e-05,6.360000228881835938e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.172969713807106018e-01,5.909999465942382812e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.035260269418358803e-03,5.949999618530273438e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,5.651297760778106749e-05,6.209999847412109375e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.364340446889400482e-02,5.929999923706054688e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.062541196006350219e-04,5.870000076293945312e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,6.614246368408203125e-01,6.169999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.049694605171680450e-02,6.209999847412109375e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.520095693763323652e-08,5.659999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.675954833626747131e-02,5.849999618530273438e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+05,5.560331046581268311e-02,6.159999847412109375e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,4.795441925525665283e-01,5.939999771118164062e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.267146877944469452e-02,6.009999465942382812e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.474856957793235779e-02,5.770000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.740000000000000000e+05,8.294844999909400940e-03,6.010000228881835938e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.953506171703338623e-01,6.309999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.760000000000000000e+05,5.546363443136215210e-02,6.200000000000000000e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,7.077984511852264404e-02,5.949999618530273438e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,3.743692301213741302e-03,5.929999923706054688e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.197479307651519775e-01,6.059999465942382812e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.800000000000000000e+05,3.619750589132308960e-02,5.750000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,8.298636414110660553e-03,6.169999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.820000000000000000e+05,2.939938381314277649e-02,5.989999771118164062e+01,9.125000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.470844298601150513e-01,6.119999694824218750e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.174422204494476318e-01,5.429999923706054688e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.520156860351562500e-01,6.179999542236328125e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.804760904633440077e-05,5.999999618530273438e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.687901258468627930e-01,6.269999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.880000000000000000e+05,8.544981479644775391e-02,6.240000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,6.766320765018463135e-02,6.150000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.719238564372062683e-03,5.920000076293945312e+01,8.975000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.299751520156860352e-01,6.250000000000000000e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.657062470912933350e-01,5.989999771118164062e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.930000000000000000e+05,3.971144160036521598e-13,6.379999542236328125e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.371077378280460835e-04,5.870000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.817090691882185638e-05,6.220000457763671875e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.683411329984664917e-02,6.409999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,3.255834430456161499e-02,5.909999465942382812e+01,9.458333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,3.894854802638292313e-03,5.740000152587890625e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,4.359174892306327820e-02,6.200000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02


==> data/sampling_region/o3_sc0_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.083636718750000000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,5.472943496704101562e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000070780515671e-02
2.000000000000000000e+03,4.458371549844741821e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000070780515671e-02
3.000000000000000000e+03,9.359831665278761648e-08,1.000000014901161194e-01,1.754385977983474731e-02,1.000000070780515671e-02
4.000000000000000000e+03,1.127612543269651546e-12,1.000000014901161194e-01,2.500000000000000000e-01,1.000000070780515671e-02
5.000000000000000000e+03,4.666860837663697192e-14,1.000000014901161194e-01,1.754385977983474731e-02,3.000000119209289551e-02
6.000000000000000000e+03,6.707153821054745446e-14,1.000000014901161194e-01,2.702702395617961884e-02,1.099999994039535522e-01
7.000000000000000000e+03,1.040502048670760571e-15,1.000000014901161194e-01,2.500000000000000000e-01,1.700000166893005371e-01
8.000000000000000000e+03,9.014380719797910626e-17,0.000000000000000000e+00,0.000000000000000000e+00,2.000000029802322388e-01
9.000000000000000000e+03,1.503060758996144003e-16,1.000000014901161194e-01,1.785714179277420044e-02,2.800000011920928955e-01
1.000000000000000000e+04,3.747239877335134528e-14,1.000000014901161194e-01,2.500000000000000000e-01,2.900000214576721191e-01
1.100000000000000000e+04,6.456034301995441926e-16,1.000000014901161194e-01,1.785714179277420044e-02,3.400000333786010742e-01
1.200000000000000000e+04,1.354265414003560930e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.500000238418579102e-01
1.300000000000000000e+04,3.365272063836702299e-15,0.000000000000000000e+00,0.000000000000000000e+00,3.700000345706939697e-01
1.400000000000000000e+04,1.345723849060153840e-14,1.000000014901161194e-01,1.754385977983474731e-02,3.900000154972076416e-01
1.500000000000000000e+04,2.348070028072423571e-14,1.000000014901161194e-01,1.754385977983474731e-02,4.600000083446502686e-01
1.600000000000000000e+04,9.451553614466066261e-16,2.000000029802322388e-01,3.448275849223136902e-02,4.600000083446502686e-01
1.700000000000000000e+04,2.789835784196520278e-15,1.000000014901161194e-01,2.500000000000000000e-01,4.600000083446502686e-01
1.800000000000000000e+04,6.504502374270280246e-15,0.000000000000000000e+00,0.000000000000000000e+00,4.800000190734863281e-01
1.900000000000000000e+04,4.534401458765622222e-18,0.000000000000000000e+00,0.000000000000000000e+00,4.900000095367431641e-01
2.000000000000000000e+04,1.123019236062621981e-14,1.000000014901161194e-01,2.500000000000000000e-01,5.400000214576721191e-01
2.100000000000000000e+04,9.729492653030987967e-16,2.000000029802322388e-01,2.500000000000000000e-01,6.100000143051147461e-01
2.200000000000000000e+04,5.085047102360365501e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.300000548362731934e-01
2.300000000000000000e+04,2.643610053087996903e-10,3.000000119209289551e-01,2.854009866714477539e-01,6.800000667572021484e-01
2.400000000000000000e+04,4.232467617839574814e-04,0.000000000000000000e+00,0.000000000000000000e+00,6.900000572204589844e-01
2.500000000000000000e+04,6.371216732077300549e-04,1.000000014901161194e-01,1.724137924611568451e-02,7.200000286102294922e-01
2.600000000000000000e+04,2.888926537707448006e-04,1.000000014901161194e-01,2.500000000000000000e-01,7.500000000000000000e-01
2.700000000000000000e+04,4.078501206095097587e-06,1.000000014901161194e-01,1.785714179277420044e-02,8.000000119209289551e-01
2.800000000000000000e+04,1.500956568634137511e-05,1.000000014901161194e-01,1.785714179277420044e-02,8.799999952316284180e-01
2.900000000000000000e+04,6.672824781617237022e-08,3.000000119209289551e-01,1.754385977983474731e-02,9.000000357627868652e-01
3.000000000000000000e+04,2.441586730128619820e-06,0.000000000000000000e+00,0.000000000000000000e+00,9.500000476837158203e-01
3.100000000000000000e+04,1.065550077328225598e-05,2.000000029802322388e-01,1.754385977983474731e-02,1.180000066757202148e+00
3.200000000000000000e+04,7.464266218448756263e-06,4.000000059604644775e-01,1.785714179277420044e-02,1.570000171661376953e+00
3.300000000000000000e+04,2.131754590664058924e-04,3.000000119209289551e-01,1.785714179277420044e-02,1.660000205039978027e+00
3.400000000000000000e+04,3.499941376503556967e-04,4.000000059604644775e-01,3.509852290153503418e-02,2.580000162124633789e+00
3.500000000000000000e+04,1.763146428856998682e-04,8.999999761581420898e-01,5.264237895607948303e-02,2.820000171661376953e+00
3.600000000000000000e+04,4.331614604780043010e-07,6.000000238418579102e-01,1.052642345428466797e+00,3.100000143051147461e+00
3.700000000000000000e+04,6.414322797354543582e-07,8.000000119209289551e-01,3.540100157260894775e-02,3.480000019073486328e+00
3.800000000000000000e+04,2.931772087322315201e-06,1.700000047683715820e+00,3.540100157260894775e-02,3.860000133514404297e+00
3.900000000000000000e+04,1.714769497321863914e-15,2.000000000000000000e+00,7.111529260873794556e-02,4.119999885559082031e+00
4.000000000000000000e+04,7.831169932615011930e-05,2.299999713897705078e+00,1.153836995363235474e-01,4.940000057220458984e+00
4.100000000000000000e+04,3.177523311137520068e-08,2.299999713897705078e+00,1.147679314017295837e-01,5.280000209808349609e+00
4.200000000000000000e+04,1.314490077675145585e-06,1.800000071525573730e+00,2.817370891571044922e-01,5.390000343322753906e+00
4.300000000000000000e+04,9.057450639105778407e-20,1.300000071525573730e+00,8.028517663478851318e-02,5.600000381469726562e+00
4.400000000000000000e+04,2.103260143826446438e-08,1.000000000000000000e+00,9.752654284238815308e-02,5.850000381469726562e+00
4.500000000000000000e+04,1.904590817503049038e-06,1.300000071525573730e+00,8.028517663478851318e-02,6.490000247955322266e+00
4.600000000000000000e+04,8.338922441453178180e-09,8.000000119209289551e-01,8.976833522319793701e-02,7.140000343322753906e+00
4.700000000000000000e+04,3.049671795452013612e-05,1.000000000000000000e+00,2.834620475769042969e-01,7.230000019073486328e+00
4.800000000000000000e+04,1.483562961368534161e-08,1.000000000000000000e+00,2.466493546962738037e-01,7.349999904632568359e+00
4.900000000000000000e+04,7.311658123398956377e-08,8.000000119209289551e-01,2.199248224496841431e-01,8.000000953674316406e+00
5.000000000000000000e+04,8.887779549695551395e-04,6.000000238418579102e-01,1.147679314017295837e-01,8.610000610351562500e+00
5.100000000000000000e+04,2.717658631468111707e-08,9.000000357627868652e-01,2.814345955848693848e-01,9.119999885559082031e+00
5.200000000000000000e+04,4.684911255026236176e-05,1.100000023841857910e+00,1.073122024536132812e-01,9.380000114440917969e+00
5.300000000000000000e+04,1.512937274128489662e-06,1.600000023841857910e+00,1.246951818466186523e+00,1.001000022888183594e+01
5.400000000000000000e+04,1.709171198308467865e-02,1.700000047683715820e+00,1.587230414152145386e-01,1.064000034332275391e+01
5.500000000000000000e+04,4.247116436317810440e-08,1.300000071525573730e+00,2.142399787902832031e+00,1.144000053405761719e+01
5.600000000000000000e+04,4.703486524704203475e-07,1.399999976158142090e+00,6.403725147247314453e-01,1.207999992370605469e+01
5.700000000000000000e+04,2.686277412067283876e-06,2.000000000000000000e+00,2.989784479141235352e-01,1.254000091552734375e+01
5.800000000000000000e+04,1.728782024201791501e-07,1.400000095367431641e+00,8.607907295227050781e-01,1.316000080108642578e+01
5.900000000000000000e+04,1.356278716002634610e-07,1.500000000000000000e+00,3.165223300457000732e-01,1.411000061035156250e+01
6.000000000000000000e+04,7.910739441285841167e-07,1.800000071525573730e+00,2.362324714660644531e+00,1.442000102996826172e+01
6.100000000000000000e+04,1.379985042149201035e-05,1.500000000000000000e+00,3.084616363048553467e-01,1.545000076293945312e+01
6.200000000000000000e+04,1.534480588816222735e-06,1.200000047683715820e+00,2.638799548149108887e-01,1.609000205993652344e+01
6.300000000000000000e+04,1.627669553272426128e-05,1.700000047683715820e+00,2.217668294906616211e-01,1.722000122070312500e+01
6.400000000000000000e+04,6.689365545753389597e-05,1.800000071525573730e+00,1.361104011535644531e+00,1.796999931335449219e+01
6.500000000000000000e+04,8.476660586893558502e-04,1.200000047683715820e+00,1.167410373687744141e+00,1.921000099182128906e+01
6.600000000000000000e+04,4.572116907297640864e-09,1.000000000000000000e+00,4.305466115474700928e-01,2.016000175476074219e+01
6.700000000000000000e+04,5.162710294825956225e-07,1.700000047683715820e+00,9.330044388771057129e-01,2.157000160217285156e+01
6.800000000000000000e+04,3.709243610501289368e-04,1.500000000000000000e+00,5.547869205474853516e-01,2.276000022888183594e+01
6.900000000000000000e+04,2.363973908359184861e-05,1.700000047683715820e+00,2.203596591949462891e+00,2.305000114440917969e+01
7.000000000000000000e+04,1.850083572207950056e-05,1.700000047683715820e+00,2.730937004089355469e+00,2.402000045776367188e+01
7.100000000000000000e+04,3.663023380795493722e-05,1.700000047683715820e+00,1.826005458831787109e+00,2.509000015258789062e+01
7.200000000000000000e+04,2.837398938027035911e-07,2.000000000000000000e+00,2.684954166412353516e+00,2.595000267028808594e+01
7.300000000000000000e+04,9.447296179132536054e-05,2.200000047683715820e+00,2.222069263458251953e+00,2.822000122070312500e+01
7.400000000000000000e+04,3.699115768540650606e-05,1.200000047683715820e+00,1.298665165901184082e+00,2.981000328063964844e+01
7.500000000000000000e+04,8.930690586566925049e-03,2.100000143051147461e+00,4.456161499023437500e+00,3.078000259399414062e+01
7.600000000000000000e+04,1.570142572745680809e-03,1.900000095367431641e+00,3.378334283828735352e+00,3.265000152587890625e+01
7.700000000000000000e+04,5.428783479146659374e-04,2.700000047683715820e+00,4.045616626739501953e+00,3.405000305175781250e+01
7.800000000000000000e+04,2.326059038750827312e-04,3.000000000000000000e+00,2.773793697357177734e+00,3.561000061035156250e+01
7.900000000000000000e+04,5.679378518834710121e-04,2.300000190734863281e+00,4.781737327575683594e+00,3.790000152587890625e+01
8.000000000000000000e+04,4.639665348804555833e-06,2.400000095367431641e+00,4.792446613311767578e+00,4.033000183105468750e+01
8.100000000000000000e+04,2.733186585828661919e-03,2.799999952316284180e+00,4.918509006500244141e+00,4.238000106811523438e+01
8.200000000000000000e+04,2.306587884959299117e-05,3.000000000000000000e+00,5.293678283691406250e+00,4.672000122070312500e+01
8.300000000000000000e+04,7.217248203232884407e-04,2.800000190734863281e+00,7.203909873962402344e+00,4.895000076293945312e+01
8.400000000000000000e+04,3.414934966713190079e-03,2.700000286102294922e+00,6.028375625610351562e+00,5.098000335693359375e+01
8.500000000000000000e+04,4.949811100959777832e-01,3.599999904632568359e+00,7.896191596984863281e+00,5.403000259399414062e+01
8.600000000000000000e+04,6.955272401683032513e-04,4.699999809265136719e+00,1.056868839263916016e+01,5.570000457763671875e+01
8.700000000000000000e+04,1.044852433551568538e-05,4.400000095367431641e+00,9.340198516845703125e+00,5.985000228881835938e+01
8.800000000000000000e+04,3.272675275802612305e-01,4.099999904632568359e+00,7.735960006713867188e+00,6.590000152587890625e+01
8.900000000000000000e+04,6.473797839134931564e-04,5.699999809265136719e+00,1.203326606750488281e+01,6.836000061035156250e+01
9.000000000000000000e+04,9.195023449137806892e-04,5.899999618530273438e+00,1.166925239562988281e+01,7.145999908447265625e+01
9.100000000000000000e+04,4.155302885919809341e-04,5.800000190734863281e+00,1.426634788513183594e+01,7.548000335693359375e+01
9.200000000000000000e+04,3.408271732041612267e-05,6.199999332427978516e+00,1.287057685852050781e+01,7.776000213623046875e+01
9.300000000000000000e+04,4.701237194240093231e-04,7.200000286102294922e+00,1.547953605651855469e+01,8.147000885009765625e+01
9.400000000000000000e+04,5.175049227545969188e-05,6.300000190734863281e+00,1.364729976654052734e+01,8.643000030517578125e+01
9.500000000000000000e+04,4.432789608836174011e-02,6.800000190734863281e+00,1.752502441406250000e+01,9.248000335693359375e+01
9.600000000000000000e+04,1.652388018555939198e-04,7.599999904632568359e+00,1.713129043579101562e+01,9.838000488281250000e+01
9.700000000000000000e+04,1.441685855388641357e-02,7.200000286102294922e+00,1.471810340881347656e+01,1.000000000000000000e+02
9.800000000000000000e+04,7.736557722091674805e-01,7.100000381469726562e+00,1.822054672241210938e+01,1.000000000000000000e+02
9.900000000000000000e+04,4.011984467506408691e-01,8.700000762939453125e+00,2.013750457763671875e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.961814239621162415e-03,9.399999618530273438e+00,1.946228218078613281e+01,1.000000000000000000e+02
1.010000000000000000e+05,8.836912456899881363e-04,7.400000095367431641e+00,2.047084808349609375e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.975807754206471145e-05,8.500000000000000000e+00,1.936110305786132812e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.849386724643409252e-03,9.700000762939453125e+00,1.912895011901855469e+01,1.000000000000000000e+02
1.040000000000000000e+05,8.455163915641605854e-04,1.100000095367431641e+01,2.279939842224121094e+01,1.000000000000000000e+02
1.050000000000000000e+05,2.169365286827087402e-01,1.200000000000000000e+01,2.425686645507812500e+01,1.000000000000000000e+02
1.060000000000000000e+05,7.416295488837931771e-08,1.110000038146972656e+01,2.337834548950195312e+01,1.000000000000000000e+02
1.070000000000000000e+05,4.717669915407896042e-03,9.300000190734863281e+00,1.868269157409667969e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.311625260859727859e-02,1.070000076293945312e+01,2.229163932800292969e+01,1.000000000000000000e+02
1.090000000000000000e+05,4.527252614498138428e-01,1.239999866485595703e+01,1.858242988586425781e+01,1.000000000000000000e+02
1.100000000000000000e+05,5.720549263060092926e-03,1.409999847412109375e+01,2.328389167785644531e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.382543472573161125e-03,1.130000019073486328e+01,2.417718505859375000e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.810178255120392654e-13,1.149999904632568359e+01,2.476541900634765625e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.595877110958099365e-01,1.010000038146972656e+01,2.376431083679199219e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.970246620476245880e-02,1.010000038146972656e+01,2.262670898437500000e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.365317290648818016e-04,1.149999904632568359e+01,2.837578010559082031e+01,1.000000000000000000e+02
1.160000000000000000e+05,4.322286113165318966e-04,1.010000038146972656e+01,2.233212661743164062e+01,1.000000000000000000e+02
1.170000000000000000e+05,1.516564283519983292e-02,1.110000038146972656e+01,2.296105194091796875e+01,1.000000000000000000e+02
1.180000000000000000e+05,5.076561938039958477e-04,1.270000076293945312e+01,2.732978820800781250e+01,1.000000000000000000e+02
1.190000000000000000e+05,8.272708393633365631e-03,1.210000038146972656e+01,2.597665786743164062e+01,1.000000000000000000e+02
1.200000000000000000e+05,5.272363871335983276e-02,1.349999904632568359e+01,2.547635650634765625e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.245701108127832413e-03,1.419999885559082031e+01,3.034905433654785156e+01,1.000000000000000000e+02
1.220000000000000000e+05,7.129395753145217896e-02,1.410000038146972656e+01,3.145770072937011719e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.547184288501739502e-01,1.349999904632568359e+01,2.665311050415039062e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.534300684928894043e-01,1.270000076293945312e+01,2.801541900634765625e+01,1.000000000000000000e+02
1.250000000000000000e+05,5.043465271592140198e-02,1.270000076293945312e+01,2.683089447021484375e+01,1.000000000000000000e+02
1.260000000000000000e+05,3.149228096008300781e-01,1.570000076293945312e+01,3.261996078491210938e+01,1.000000000000000000e+02
1.270000000000000000e+05,2.368257264606654644e-04,1.349999904632568359e+01,2.997511672973632812e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.309342333115637302e-04,1.439999961853027344e+01,3.095941543579101562e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.749699540436267853e-02,1.360000038146972656e+01,2.786691284179687500e+01,1.000000000000000000e+02
1.300000000000000000e+05,5.968827754259109497e-02,1.550000000000000000e+01,3.050012969970703125e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.083647064864635468e-03,1.679999923706054688e+01,3.183182525634765625e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.877139322459697723e-03,1.570000076293945312e+01,3.284293365478515625e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.748288571834564209e-01,1.420000076293945312e+01,2.877745628356933594e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.491223812103271484e-01,1.530000114440917969e+01,3.314760589599609375e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.897918457165360451e-04,1.560000038146972656e+01,3.410712814331054688e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.348050385713577271e-01,1.450000000000000000e+01,3.298837661743164062e+01,1.000000000000000000e+02
1.370000000000000000e+05,9.844742715358734131e-03,1.529999923706054688e+01,3.008119773864746094e+01,1.000000000000000000e+02
1.380000000000000000e+05,1.196397701278328896e-03,1.779999923706054688e+01,3.839332580566406250e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.393616139888763428e-01,1.659999847412109375e+01,3.093543624877929688e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.716970047913491726e-04,1.750000000000000000e+01,3.762639617919921875e+01,1.000000000000000000e+02
1.410000000000000000e+05,4.114327579736709595e-02,1.829999923706054688e+01,2.934263038635253906e+01,1.000000000000000000e+02
1.420000000000000000e+05,8.787510916590690613e-03,1.969999885559082031e+01,3.194993400573730469e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.199930693474016152e-06,1.650000000000000000e+01,3.299377059936523438e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.897569211199879646e-04,1.850000000000000000e+01,3.710852813720703125e+01,1.000000000000000000e+02
1.450000000000000000e+05,2.352374494075775146e-01,1.840000152587890625e+01,3.437026214599609375e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.686279773712158203e-01,1.740000152587890625e+01,3.560822677612304688e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.966584622859954834e-01,1.870000076293945312e+01,3.191483306884765625e+01,1.000000000000000000e+02
1.480000000000000000e+05,7.326767779886722565e-03,1.890000152587890625e+01,3.158926010131835938e+01,1.000000000000000000e+02
1.490000000000000000e+05,6.654646713286638260e-04,1.860000038146972656e+01,3.520298004150390625e+01,1.000000000000000000e+02
1.500000000000000000e+05,2.533685648813843727e-03,1.850000000000000000e+01,3.373949050903320312e+01,1.000000000000000000e+02
1.510000000000000000e+05,4.379997402429580688e-02,1.910000038146972656e+01,2.966453361511230469e+01,1.000000000000000000e+02
1.520000000000000000e+05,4.708915017545223236e-03,1.800000000000000000e+01,3.132538795471191406e+01,1.000000000000000000e+02
1.530000000000000000e+05,3.514920920133590698e-02,2.090000152587890625e+01,3.839984512329101562e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.659197369008325040e-05,1.819999885559082031e+01,3.750959777832031250e+01,1.000000000000000000e+02
1.550000000000000000e+05,5.170719305169768631e-05,1.819999885559082031e+01,3.465065002441406250e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.332359880208969116e-03,1.920000076293945312e+01,3.212362670898437500e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.444026879151351750e-05,2.299999809265136719e+01,3.397254943847656250e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.981738150119781494e-01,1.900000000000000000e+01,3.203693008422851562e+01,1.000000000000000000e+02
1.590000000000000000e+05,5.766496062278747559e-02,1.910000038146972656e+01,2.966880798339843750e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.396695166826248169e-01,1.969999885559082031e+01,3.275765228271484375e+01,1.000000000000000000e+02
1.610000000000000000e+05,2.595271766185760498e-01,2.139999771118164062e+01,3.658119583129882812e+01,1.000000000000000000e+02
1.620000000000000000e+05,6.187974122440209612e-06,2.340000152587890625e+01,3.707141113281250000e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.904636970721185207e-03,2.119999885559082031e+01,3.501020812988281250e+01,1.000000000000000000e+02
1.640000000000000000e+05,8.047041046665981412e-05,2.060000228881835938e+01,3.482630920410156250e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.736946105957031250e-01,1.900000000000000000e+01,3.306590652465820312e+01,1.000000000000000000e+02
1.660000000000000000e+05,4.187450930476188660e-02,2.090000152587890625e+01,3.400184249877929688e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.206652959808707237e-03,2.089999961853027344e+01,3.700154113769531250e+01,1.000000000000000000e+02
1.680000000000000000e+05,3.665719996206462383e-04,2.140000152587890625e+01,3.551020812988281250e+01,1.000000000000000000e+02
1.690000000000000000e+05,2.411700189113616943e-01,2.030000114440917969e+01,3.582569122314453125e+01,1.000000000000000000e+02
1.700000000000000000e+05,1.535901566967368126e-03,2.140000152587890625e+01,3.303693008422851562e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.994662155397236347e-05,2.090000152587890625e+01,3.488005065917968750e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.919694796015392058e-06,2.030000114440917969e+01,3.487026214599609375e+01,1.000000000000000000e+02
1.730000000000000000e+05,2.157275676727294922e-01,1.740000152587890625e+01,3.465872192382812500e+01,1.000000000000000000e+02
1.740000000000000000e+05,4.381245672702789307e-01,2.040000152587890625e+01,3.804641342163085938e+01,1.000000000000000000e+02
1.750000000000000000e+05,3.102208375930786133e-01,1.910000038146972656e+01,3.551938629150390625e+01,1.000000000000000000e+02
1.760000000000000000e+05,7.617510855197906494e-02,1.909999847412109375e+01,3.374204635620117188e+01,1.000000000000000000e+02
1.770000000000000000e+05,5.377228371798992157e-03,1.920000076293945312e+01,3.245726013183593750e+01,1.000000000000000000e+02
1.780000000000000000e+05,3.842957084998488426e-05,2.109999847412109375e+01,3.604579925537109375e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.678557634353637695e-01,1.760000038146972656e+01,3.517216873168945312e+01,1.000000000000000000e+02
1.800000000000000000e+05,4.062447324395179749e-02,1.840000152587890625e+01,3.468543624877929688e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.058187626767903566e-04,1.979999923706054688e+01,3.870695877075195312e+01,1.000000000000000000e+02
1.820000000000000000e+05,4.520629590842872858e-05,1.759999847412109375e+01,3.621614074707031250e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.092581151169724762e-04,1.670000076293945312e+01,3.358681488037109375e+01,1.000000000000000000e+02
1.840000000000000000e+05,8.884548209607601166e-03,1.720000076293945312e+01,2.909629631042480469e+01,1.000000000000000000e+02
1.850000000000000000e+05,2.580688893795013428e-02,1.800000000000000000e+01,3.123398399353027344e+01,1.000000000000000000e+02
1.860000000000000000e+05,4.061213433742523193e-01,1.720000076293945312e+01,3.300122451782226562e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.822549548000097275e-03,1.750000000000000000e+01,3.198256492614746094e+01,1.000000000000000000e+02
1.880000000000000000e+05,3.885509371757507324e-01,1.860000038146972656e+01,3.429029083251953125e+01,1.000000000000000000e+02
1.890000000000000000e+05,5.152839701622724533e-03,1.519999980926513672e+01,2.864086532592773438e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.168593019247055054e-01,1.990000152587890625e+01,3.628050231933593750e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.258037090301513672e-01,1.969999885559082031e+01,3.566819763183593750e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.737968951463699341e-02,1.830000114440917969e+01,3.430783462524414062e+01,1.000000000000000000e+02
1.930000000000000000e+05,6.555236759595572948e-04,2.039999961853027344e+01,3.214117050170898438e+01,1.000000000000000000e+02
1.940000000000000000e+05,2.579194866120815277e-02,1.610000038146972656e+01,3.514116668701171875e+01,1.000000000000000000e+02
1.950000000000000000e+05,7.126027867343509570e-06,2.159999847412109375e+01,3.900152587890625000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.216259319335222244e-03,2.350000000000000000e+01,3.500959014892578125e+01,1.000000000000000000e+02
1.970000000000000000e+05,7.009266992099583149e-04,1.829999923706054688e+01,3.315840911865234375e+01,1.000000000000000000e+02
1.980000000000000000e+05,3.954825224354863167e-04,1.859999656677246094e+01,3.503661727905273438e+01,1.000000000000000000e+02
1.990000000000000000e+05,1.267912834882736206e-01,2.060000038146972656e+01,3.449174499511718750e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.495223939418792725e-01,2.079999923706054688e+01,3.301877212524414062e+01,1.000000000000000000e+02
2.010000000000000000e+05,3.521849513053894043e-01,2.290000152587890625e+01,3.255783462524414062e+01,1.000000000000000000e+02
2.020000000000000000e+05,4.938787780702114105e-03,2.050000000000000000e+01,3.301356506347656250e+01,1.000000000000000000e+02
2.030000000000000000e+05,2.067945152521133423e-02,1.960000038146972656e+01,3.775122833251953125e+01,1.000000000000000000e+02
2.040000000000000000e+05,7.066124118864536285e-03,2.140000152587890625e+01,3.168543815612792969e+01,1.000000000000000000e+02
2.050000000000000000e+05,2.422053668738044507e-08,2.139999771118164062e+01,3.402102279663085938e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.434463076293468475e-02,2.270000076293945312e+01,3.565840911865234375e+01,1.000000000000000000e+02
2.070000000000000000e+05,5.237756704445928335e-05,2.339999961853027344e+01,3.426907348632812500e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.560673397034406662e-02,2.309999847412109375e+01,3.773428344726562500e+01,1.000000000000000000e+02
2.090000000000000000e+05,3.914207518100738525e-01,2.250000000000000000e+01,3.366819763183593750e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.340197923127561808e-05,2.360000038146972656e+01,3.674174499511718750e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.783698437269777060e-05,2.339999961853027344e+01,3.463750457763671875e+01,1.000000000000000000e+02
2.120000000000000000e+05,5.656096618622541428e-04,2.179999923706054688e+01,3.635271835327148438e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.434563041082583368e-06,2.110000038146972656e+01,3.601907348632812500e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.031347811222076416e-01,2.279999923706054688e+01,3.661077880859375000e+01,1.000000000000000000e+02
2.150000000000000000e+05,4.051838070154190063e-02,2.110000038146972656e+01,3.401907348632812500e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.404527723789215088e-01,2.320000076293945312e+01,3.857537841796875000e+01,1.000000000000000000e+02
2.170000000000000000e+05,3.111556768417358398e-01,2.110000038146972656e+01,3.706589508056640625e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.746488487697206438e-05,2.110000228881835938e+01,3.385240554809570312e+01,1.000000000000000000e+02
2.190000000000000000e+05,1.484683707531075925e-05,2.299999809265136719e+01,3.721501922607421875e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.181082487106323242e-01,2.149999809265136719e+01,3.433486175537109375e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.337689280509948730e-01,2.170000076293945312e+01,3.440065383911132812e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.504840105772018433e-01,2.020000076293945312e+01,3.249266433715820312e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.004457712173461914e-02,2.270000076293945312e+01,3.351020050048828125e+01,1.000000000000000000e+02
2.240000000000000000e+05,9.105698764324188232e-02,1.999999809265136719e+01,3.274204254150390625e+01,1.000000000000000000e+02
2.250000000000000000e+05,4.307056660763919353e-04,2.309999847412109375e+01,3.586077880859375000e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.474007368087768555e-01,2.129999923706054688e+01,3.735129547119140625e+01,1.000000000000000000e+02
2.270000000000000000e+05,8.821933269500732422e-01,2.510000228881835938e+01,3.460271835327148438e+01,1.000000000000000000e+02
2.280000000000000000e+05,5.411996389739215374e-04,2.339999961853027344e+01,3.533547973632812500e+01,1.000000000000000000e+02
2.290000000000000000e+05,9.709580626804381609e-05,2.149999809265136719e+01,3.509659576416015625e+01,1.000000000000000000e+02
2.300000000000000000e+05,1.361081898212432861e-01,2.400000000000000000e+01,3.482569122314453125e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.855820953845977783e-01,2.379999923706054688e+01,3.469522094726562500e+01,1.000000000000000000e+02
2.320000000000000000e+05,2.875795530599134509e-07,2.560000038146972656e+01,3.373398590087890625e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.265289187431335449e-01,2.310000228881835938e+01,3.393573760986328125e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.761399705894291401e-04,2.299999809265136719e+01,3.041880989074707031e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.457828329876065254e-03,2.269999885559082031e+01,3.433914184570312500e+01,1.000000000000000000e+02
2.360000000000000000e+05,5.894907712936401367e-01,2.470000076293945312e+01,3.353080749511718750e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.966128498315811157e-01,2.470000076293945312e+01,3.425184249877929688e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.162642078474164009e-03,2.539999771118164062e+01,3.856731796264648438e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.093535661697387695e-02,2.560000038146972656e+01,3.304866790771484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,9.130471348762512207e-01,2.410000038146972656e+01,3.269003295898437500e+01,1.000000000000000000e+02
2.410000000000000000e+05,2.568256258964538574e-01,2.449999809265136719e+01,3.621533203125000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,2.321865782141685486e-02,2.299999809265136719e+01,3.366850662231445312e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.187015023082494736e-03,2.149999809265136719e+01,3.071563529968261719e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.592506408691406250e-01,2.410000038146972656e+01,3.140096282958984375e+01,1.000000000000000000e+02
2.450000000000000000e+05,3.575749695301055908e-01,2.400000000000000000e+01,3.323429870605468750e+01,1.000000000000000000e+02
2.460000000000000000e+05,3.750358591787517071e-04,2.619999885559082031e+01,3.729029083251953125e+01,1.000000000000000000e+02
2.470000000000000000e+05,9.210524708032608032e-02,2.490000152587890625e+01,3.479977416992187500e+01,1.000000000000000000e+02
2.480000000000000000e+05,3.942956823266285937e-07,2.330000114440917969e+01,3.352886962890625000e+01,1.000000000000000000e+02
2.490000000000000000e+05,3.493390977382659912e-05,2.740000152587890625e+01,3.446644210815429688e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.081201761960983276e-02,2.629999732971191406e+01,3.698429870605468750e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.508314460515975952e-01,2.610000038146972656e+01,3.568941497802734375e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.348445892333984375e-02,2.500000000000000000e+01,3.867217254638671875e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.445247054100036621e-01,2.550000000000000000e+01,3.705039215087890625e+01,1.000000000000000000e+02
2.540000000000000000e+05,4.355594515800476074e-01,2.629999732971191406e+01,3.902274703979492188e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.787692308425903320e-01,2.629999732971191406e+01,3.404060363769531250e+01,1.000000000000000000e+02
2.560000000000000000e+05,6.466088962042704225e-05,2.679999732971191406e+01,3.678223037719726562e+01,1.000000000000000000e+02
2.570000000000000000e+05,8.210632694571895485e-13,2.690000152587890625e+01,3.748429870605468750e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.088184490799903870e-01,2.480000114440917969e+01,3.629977416992187500e+01,1.000000000000000000e+02
2.590000000000000000e+05,7.698008266743272543e-05,2.800000000000000000e+01,3.696675109863281250e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.016834696405567229e-05,2.500000000000000000e+01,3.693941497802734375e+01,1.000000000000000000e+02
2.610000000000000000e+05,3.558778166770935059e-01,2.850000000000000000e+01,3.754977416992187500e+01,1.000000000000000000e+02
2.620000000000000000e+05,4.966342449188232422e-02,2.750000000000000000e+01,3.704029083251953125e+01,1.000000000000000000e+02
2.630000000000000000e+05,3.596341907978057861e-01,2.610000038146972656e+01,3.610638427734375000e+01,1.000000000000000000e+02
2.640000000000000000e+05,5.445866845548152924e-03,2.649999809265136719e+01,3.617768096923828125e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.118737516572556351e-15,2.570000076293945312e+01,3.890065002441406250e+01,1.000000000000000000e+02
2.660000000000000000e+05,4.808050096035003662e-01,2.720000076293945312e+01,3.804029083251953125e+01,1.000000000000000000e+02
2.670000000000000000e+05,4.451235895430727396e-07,2.579999923706054688e+01,3.132905387878417969e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.958149373531341553e-01,2.689999961853027344e+01,3.354029083251953125e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.695074363145977259e-05,2.660000038146972656e+01,3.604977416992187500e+01,1.000000000000000000e+02
2.700000000000000000e+05,3.663388267159461975e-02,2.550000000000000000e+01,3.654029083251953125e+01,1.000000000000000000e+02
2.710000000000000000e+05,6.248912498563186091e-09,2.510000228881835938e+01,3.461445617675781250e+01,1.000000000000000000e+02
2.720000000000000000e+05,3.586430102586746216e-03,2.669999885559082031e+01,4.006793594360351562e+01,1.000000000000000000e+02
2.730000000000000000e+05,4.396501928567886353e-02,2.900000000000000000e+01,4.009496307373046875e+01,1.000000000000000000e+02
2.740000000000000000e+05,6.865416467189788818e-02,2.739999961853027344e+01,3.834690856933593750e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.852053642272949219e-01,2.660000038146972656e+01,3.476357269287109375e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.776294131763279438e-04,2.390000152587890625e+01,3.727274703979492188e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.608922379091382027e-03,2.309999847412109375e+01,3.404977416992187500e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.216985940933227539e-01,2.390000152587890625e+01,3.495727157592773438e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.347150653600692749e-01,2.669999885559082031e+01,3.724571609497070312e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.349316418170928955e-01,2.690000152587890625e+01,3.785607910156250000e+01,1.000000000000000000e+02
2.810000000000000000e+05,2.437925431877374649e-04,2.639999961853027344e+01,3.454059600830078125e+01,1.000000000000000000e+02
2.820000000000000000e+05,9.939111769199371338e-02,2.539999771118164062e+01,3.464086532592773438e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.079270259651821107e-05,2.619999885559082031e+01,3.390065002441406250e+01,1.000000000000000000e+02
2.840000000000000000e+05,3.482843637466430664e-01,2.520000076293945312e+01,3.602304840087890625e+01,1.000000000000000000e+02
2.850000000000000000e+05,5.568659864366054535e-03,2.699999809265136719e+01,3.708485794067382812e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.971910476684570312e-01,2.500000000000000000e+01,3.554835128784179688e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.166832862509181723e-05,2.329999732971191406e+01,3.024376869201660156e+01,1.000000000000000000e+02
2.880000000000000000e+05,4.508241117000579834e-01,2.279999923706054688e+01,3.400214385986328125e+01,1.000000000000000000e+02
2.890000000000000000e+05,2.670153116923756897e-05,2.550000000000000000e+01,3.333517456054687500e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.991470694541931152e-01,2.500000000000000000e+01,3.198398590087890625e+01,1.000000000000000000e+02
2.910000000000000000e+05,3.021388351917266846e-01,2.230000114440917969e+01,3.232569122314453125e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.354441883449908346e-05,2.439999961853027344e+01,3.637393569946289062e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.443648617714643478e-02,2.350000000000000000e+01,3.070726966857910156e+01,1.000000000000000000e+02
2.940000000000000000e+05,2.162574143369187848e-19,2.509999847412109375e+01,3.256763076782226562e+01,1.000000000000000000e+02
2.950000000000000000e+05,7.731805817456915975e-05,2.370000076293945312e+01,3.581793594360351562e+01,1.000000000000000000e+02
2.960000000000000000e+05,6.205037607287522405e-06,2.600000000000000000e+01,3.598429870605468750e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.803457827954241255e-14,2.679999732971191406e+01,3.302336120605468750e+01,1.000000000000000000e+02
2.980000000000000000e+05,3.161209635436534882e-03,2.699999809265136719e+01,3.540096282958984375e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.794929170908289962e-06,2.589999961853027344e+01,3.329060363769531250e+01,1.000000000000000000e+02
3.000000000000000000e+05,3.030519932508468628e-02,2.509999847412109375e+01,3.279977416992187500e+01,1.000000000000000000e+02
3.010000000000000000e+05,3.635743632912635803e-05,2.560000038146972656e+01,3.395727157592773438e+01,1.000000000000000000e+02
3.020000000000000000e+05,7.384436577558517456e-02,2.660000038146972656e+01,3.185608100891113281e+01,1.000000000000000000e+02
3.030000000000000000e+05,8.695442229509353638e-04,2.610000038146972656e+01,3.356763076782226562e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.756467256403993815e-05,2.800000000000000000e+01,3.526357650756835938e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.787524630955886096e-06,2.619999885559082031e+01,3.594002532958984375e+01,1.000000000000000000e+02
3.060000000000000000e+05,8.024471811950206757e-03,2.459999847412109375e+01,3.284659957885742188e+01,1.000000000000000000e+02
3.070000000000000000e+05,4.836177453398704529e-03,2.340000152587890625e+01,3.199571990966796875e+01,1.000000000000000000e+02
3.080000000000000000e+05,7.082772413014026824e-08,2.449999809265136719e+01,3.288311004638671875e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.805265539791435003e-04,2.330000114440917969e+01,3.139289283752441406e+01,1.000000000000000000e+02
3.100000000000000000e+05,4.977814569429028779e-07,2.490000152587890625e+01,3.186586761474609375e+01,1.000000000000000000e+02
3.110000000000000000e+05,6.683967512799426913e-08,2.449999809265136719e+01,2.867217063903808594e+01,1.000000000000000000e+02
3.120000000000000000e+05,5.804538726806640625e-01,2.390000152587890625e+01,3.023398590087890625e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.178855985403060913e-01,2.309999847412109375e+01,3.515096282958984375e+01,1.000000000000000000e+02
3.140000000000000000e+05,5.391876399517059326e-02,2.320000076293945312e+01,3.196644210815429688e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.611168503761291504e-01,2.309999847412109375e+01,3.522449874877929688e+01,1.000000000000000000e+02
3.160000000000000000e+05,3.484424669295549393e-03,2.320000076293945312e+01,3.547481536865234375e+01,1.000000000000000000e+02
3.170000000000000000e+05,7.776833605021238327e-03,2.400000000000000000e+01,3.158456039428710938e+01,1.000000000000000000e+02
3.180000000000000000e+05,7.146094576455652714e-04,2.559999847412109375e+01,3.486219787597656250e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.728634055732982233e-06,2.519999694824218750e+01,3.329029083251953125e+01,1.000000000000000000e+02
3.200000000000000000e+05,4.680267069488763809e-03,2.509999847412109375e+01,3.358517456054687500e+01,1.000000000000000000e+02
3.210000000000000000e+05,9.073419349192590744e-09,2.260000038146972656e+01,3.700184249877929688e+01,1.000000000000000000e+02
3.220000000000000000e+05,7.230299161165021360e-06,2.509999847412109375e+01,3.696643829345703125e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.357260346412658691e-01,2.509999847412109375e+01,3.473429870605468750e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.442826735205017030e-05,2.170000076293945312e+01,3.231763076782226562e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.743524253368377686e-01,2.250000000000000000e+01,3.371643829345703125e+01,1.000000000000000000e+02
3.260000000000000000e+05,6.529789417982101440e-02,2.320000076293945312e+01,3.652274703979492188e+01,1.000000000000000000e+02
3.270000000000000000e+05,5.901014804840087891e-01,2.360000038146972656e+01,3.434434509277343750e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.632295548915863037e-03,2.310000228881835938e+01,3.350184249877929688e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.975681819021701813e-02,2.469999694824218750e+01,3.179028892517089844e+01,1.000000000000000000e+02
3.300000000000000000e+05,7.539056241512298584e-02,2.370000076293945312e+01,3.295727157592773438e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.924272775650024414e-01,2.459999847412109375e+01,3.425184249877929688e+01,1.000000000000000000e+02
3.320000000000000000e+05,4.360032035037875175e-04,2.489999961853027344e+01,3.559464645385742188e+01,1.000000000000000000e+02
3.330000000000000000e+05,7.046203620575397508e-08,2.509999847412109375e+01,3.356731796264648438e+01,1.000000000000000000e+02
3.340000000000000000e+05,3.118129912763834000e-03,2.509999847412109375e+01,3.054029083251953125e+01,1.000000000000000000e+02
3.350000000000000000e+05,6.068257689476013184e-01,2.619999885559082031e+01,3.518941497802734375e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.108309507369995117e-01,2.439999961853027344e+01,3.070695686340332031e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.731560914777219296e-04,2.439999961853027344e+01,3.518941497802734375e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.201801398769021034e-04,2.809999847412109375e+01,3.407599639892578125e+01,1.000000000000000000e+02
3.390000000000000000e+05,5.466162413358688354e-02,2.660000038146972656e+01,3.549204635620117188e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.369437277317047119e-01,2.589999961853027344e+01,3.260638427734375000e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.102218260053746235e-09,2.470000076293945312e+01,3.469920349121093750e+01,1.000000000000000000e+02
3.420000000000000000e+05,3.106629010289907455e-03,2.500000000000000000e+01,3.645695877075195312e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.127763185650110245e-03,2.339999961853027344e+01,3.345695877075195312e+01,1.000000000000000000e+02
3.440000000000000000e+05,2.827025620823629070e-29,2.470000076293945312e+01,3.427274703979492188e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.938392233569175005e-04,2.299999809265136719e+01,2.977274894714355469e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.572061777114868164e-01,2.520000076293945312e+01,3.346705627441406250e+01,1.000000000000000000e+02
3.470000000000000000e+05,3.489460027594759595e-07,2.400000000000000000e+01,3.462974548339843750e+01,1.000000000000000000e+02
3.480000000000000000e+05,9.194505096200438516e-21,2.429999923706054688e+01,3.558486175537109375e+01,1.000000000000000000e+02
3.490000000000000000e+05,4.015267491340637207e-01,2.470000076293945312e+01,3.235608291625976562e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.511323630809783936e-01,2.610000038146972656e+01,3.684434127807617188e+01,1.000000000000000000e+02
3.510000000000000000e+05,7.074857596307992935e-03,2.779999923706054688e+01,3.289148330688476562e+01,1.000000000000000000e+02
3.520000000000000000e+05,3.724293410778045654e-01,2.779999923706054688e+01,3.611995697021484375e+01,1.000000000000000000e+02
3.530000000000000000e+05,3.640145063400268555e-01,2.490000152587890625e+01,3.400152969360351562e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.447390422981698066e-05,2.669999885559082031e+01,3.247450256347656250e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.118968799710273743e-02,2.589999961853027344e+01,3.605783462524414062e+01,1.000000000000000000e+02
3.560000000000000000e+05,4.803366664418717846e-06,2.540000152587890625e+01,3.296533203125000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.225520682055503130e-04,2.389999961853027344e+01,3.433486175537109375e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.511986274272203445e-02,2.600000000000000000e+01,3.545695877075195312e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.472918987274169922e-01,2.489999961853027344e+01,3.130753326416015625e+01,1.000000000000000000e+02
3.600000000000000000e+05,4.925332963466644287e-02,2.190000152587890625e+01,3.243573760986328125e+01,1.000000000000000000e+02
3.610000000000000000e+05,3.509995138983867946e-08,2.449999809265136719e+01,3.734262084960937500e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.767163887619972229e-02,2.260000038146972656e+01,3.465902328491210938e+01,1.000000000000000000e+02
3.630000000000000000e+05,5.543115411121846137e-10,2.389999961853027344e+01,3.074174499511718750e+01,1.000000000000000000e+02
3.640000000000000000e+05,2.700825594365596771e-02,2.159999847412109375e+01,3.206731796264648438e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.033937657712868941e-10,2.400000000000000000e+01,3.454671478271484375e+01,1.000000000000000000e+02
3.660000000000000000e+05,9.671384759712964296e-08,2.340000152587890625e+01,3.157569122314453125e+01,1.000000000000000000e+02
3.670000000000000000e+05,2.653154078871011734e-03,2.299999809265136719e+01,3.299235534667968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,4.393769502639770508e-01,2.160000038146972656e+01,2.920757293701171875e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.470977506468074125e-11,2.220000076293945312e+01,3.072481536865234375e+01,1.000000000000000000e+02
3.700000000000000000e+05,4.061932563781738281e-01,2.479999732971191406e+01,3.220757293701171875e+01,1.000000000000000000e+02
3.710000000000000000e+05,5.679938741565138116e-09,2.540000152587890625e+01,3.348460388183593750e+01,1.000000000000000000e+02
3.720000000000000000e+05,6.049738079309463501e-02,2.740000152587890625e+01,3.631731414794921875e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.798658519983291626e-01,2.190000152587890625e+01,3.448398590087890625e+01,1.000000000000000000e+02
3.740000000000000000e+05,7.612202316522598267e-03,2.420000076293945312e+01,3.496705627441406250e+01,1.000000000000000000e+02
3.750000000000000000e+05,3.270834311842918396e-02,2.340000152587890625e+01,3.579059982299804688e+01,1.000000000000000000e+02
3.760000000000000000e+05,4.867303967475891113e-01,2.170000076293945312e+01,3.112393951416015625e+01,1.000000000000000000e+02
3.770000000000000000e+05,6.982837863489521624e-09,2.370000076293945312e+01,3.128314590454101562e+01,1.000000000000000000e+02
3.780000000000000000e+05,5.134633101988583803e-05,2.489999961853027344e+01,3.404060363769531250e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.131136298179626465e-01,2.400000000000000000e+01,3.465065002441406250e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.050284296274185181e-01,2.420000076293945312e+01,3.224408721923828125e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.556558310985565186e-01,2.329999732971191406e+01,3.204060363769531250e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.552168607711791992e-01,2.379999923706054688e+01,3.358517456054687500e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.266167425408639247e-08,2.309999847412109375e+01,3.325550842285156250e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.373221576213836670e-01,2.449999809265136719e+01,3.644553756713867188e+01,1.000000000000000000e+02
3.850000000000000000e+05,5.280908346176147461e-01,2.500000000000000000e+01,3.556763076782226562e+01,1.000000000000000000e+02
3.860000000000000000e+05,3.385441899299621582e-01,2.459999847412109375e+01,3.315096664428710938e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.861739903688430786e-03,2.570000076293945312e+01,3.411445617675781250e+01,1.000000000000000000e+02
3.880000000000000000e+05,2.225774078934428246e-11,2.570000076293945312e+01,3.205039215087890625e+01,1.000000000000000000e+02
3.890000000000000000e+05,5.388310091802850366e-05,2.680000114440917969e+01,3.560669708251953125e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.409313805401325226e-03,2.589999961853027344e+01,3.493024444580078125e+01,1.000000000000000000e+02
3.910000000000000000e+05,4.095944017171859741e-02,2.470000076293945312e+01,3.077336502075195312e+01,1.000000000000000000e+02
3.920000000000000000e+05,9.818417951464653015e-03,2.820000076293945312e+01,3.344778823852539062e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.706354507608921267e-06,2.649999809265136719e+01,3.460607910156250000e+01,1.000000000000000000e+02
3.940000000000000000e+05,3.363599535077810287e-03,2.539999771118164062e+01,3.225184249877929688e+01,1.000000000000000000e+02
3.950000000000000000e+05,8.182150870561599731e-02,2.279999923706054688e+01,3.564147949218750000e+01,1.000000000000000000e+02
3.960000000000000000e+05,6.887229532003402710e-02,2.460000228881835938e+01,3.150990295410156250e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.494610756635665894e-01,2.420000076293945312e+01,3.590902709960937500e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.686777412891387939e-01,2.550000000000000000e+01,3.768605041503906250e+01,1.000000000000000000e+02
3.990000000000000000e+05,4.379537422209978104e-04,2.340000152587890625e+01,3.368605422973632812e+01,1.000000000000000000e+02
4.000000000000000000e+05,6.524735689163208008e-02,2.420000076293945312e+01,3.533486175537109375e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.243772208690643311e-01,2.370000076293945312e+01,3.638372421264648438e+01,1.000000000000000000e+02
4.020000000000000000e+05,5.142035774952091742e-08,2.210000228881835938e+01,3.202336120605468750e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.005199505016207695e-03,2.299999809265136719e+01,3.683517456054687500e+01,1.000000000000000000e+02
4.040000000000000000e+05,2.925396263599395752e-01,2.279999923706054688e+01,3.718605041503906250e+01,1.000000000000000000e+02
4.050000000000000000e+05,3.363891690969467163e-02,2.260000038146972656e+01,3.410669708251953125e+01,1.000000000000000000e+02
4.060000000000000000e+05,7.315469104178150110e-38,2.400000000000000000e+01,3.445727157592773438e+01,1.000000000000000000e+02
4.070000000000000000e+05,8.890552862794720568e-07,2.260000038146972656e+01,3.429090499877929688e+01,1.000000000000000000e+02
4.080000000000000000e+05,2.153019238448905526e-07,2.140000152587890625e+01,3.529090881347656250e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.867066407110542059e-04,2.250000000000000000e+01,3.250183868408203125e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.976685027533676475e-05,2.360000038146972656e+01,3.765902709960937500e+01,1.000000000000000000e+02
4.110000000000000000e+05,2.503066696226596832e-02,2.030000114440917969e+01,3.693972015380859375e+01,1.000000000000000000e+02
4.120000000000000000e+05,8.597784471930935979e-06,2.369999885559082031e+01,3.612392807006835938e+01,1.000000000000000000e+02
4.130000000000000000e+05,5.283033102750778198e-02,2.299999809265136719e+01,3.595726013183593750e+01,1.000000000000000000e+02
4.140000000000000000e+05,4.216167345805210687e-12,2.329999732971191406e+01,3.655783843994140625e+01,1.000000000000000000e+02
4.150000000000000000e+05,1.290993094444274902e-01,2.290000152587890625e+01,3.785272216796875000e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.269706130027770996e-01,2.699999809265136719e+01,3.656732177734375000e+01,1.000000000000000000e+02
4.170000000000000000e+05,4.879874495600233786e-07,2.379999923706054688e+01,3.691851043701171875e+01,1.000000000000000000e+02
4.180000000000000000e+05,6.894932046911782936e-15,2.289999961853027344e+01,3.499235916137695312e+01,1.000000000000000000e+02
4.190000000000000000e+05,5.695021525025367737e-02,2.619999885559082031e+01,3.682569122314453125e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.116965808733993981e-08,2.409999847412109375e+01,3.772451019287109375e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.825983196496963501e-03,2.379999923706054688e+01,3.612362289428710938e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.169472398236393929e-03,2.110000038146972656e+01,3.917993164062500000e+01,1.000000000000000000e+02
4.230000000000000000e+05,5.618605882773408666e-06,2.309999847412109375e+01,3.728112030029296875e+01,1.000000000000000000e+02
4.240000000000000000e+05,3.954258561134338379e-01,2.240000152587890625e+01,3.736444854736328125e+01,1.000000000000000000e+02
4.250000000000000000e+05,4.564534127712249756e-01,2.170000076293945312e+01,3.469002914428710938e+01,1.000000000000000000e+02
4.260000000000000000e+05,2.602529246360063553e-03,2.110000038146972656e+01,3.985607910156250000e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.721764847636222839e-02,2.390000152587890625e+01,4.104060363769531250e+01,1.000000000000000000e+02
4.280000000000000000e+05,4.219970107078552246e-01,2.329999732971191406e+01,3.922481536865234375e+01,1.000000000000000000e+02
4.290000000000000000e+05,6.712168396916240454e-05,2.470000076293945312e+01,4.085669708251953125e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.053598895668983459e-01,2.330000114440917969e+01,3.559292984008789062e+01,1.000000000000000000e+02
4.310000000000000000e+05,5.589118227362632751e-03,2.340000152587890625e+01,3.979060363769531250e+01,1.000000000000000000e+02
4.320000000000000000e+05,6.615487671557396254e-12,2.390000152587890625e+01,3.620727157592773438e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.328181807342843967e-07,2.479999732971191406e+01,4.115933609008789062e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.869993866421282291e-03,2.500000000000000000e+01,4.058517074584960938e+01,1.000000000000000000e+02
4.350000000000000000e+05,3.620505798608064651e-03,2.509999847412109375e+01,3.521533203125000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.594118970160707249e-07,2.529999923706054688e+01,3.889179611206054688e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.591932378709316254e-02,2.540000152587890625e+01,3.802304840087890625e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.576623916625976562e-01,2.529999923706054688e+01,3.381731796264648438e+01,1.000000000000000000e+02
4.390000000000000000e+05,2.418090701103210449e-01,2.449999809265136719e+01,3.964178085327148438e+01,1.000000000000000000e+02
4.400000000000000000e+05,8.141178637742996216e-03,2.240000152587890625e+01,3.713402557373046875e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.960476875305175781e-01,2.410000038146972656e+01,3.758547973632812500e+01,1.000000000000000000e+02
4.420000000000000000e+05,3.180631399154663086e-01,2.270000076293945312e+01,3.999406814575195312e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.633692696690559387e-02,2.459999847412109375e+01,4.209464645385742188e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.277283430099487305e-01,2.750000000000000000e+01,4.281793594360351562e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.855928464424079125e-16,2.560000038146972656e+01,4.126162719726562500e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.036261790432035923e-03,2.600000000000000000e+01,4.262974548339843750e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.354349589950288646e-06,2.400000000000000000e+01,3.790872192382812500e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.640314906835556030e-01,2.679999732971191406e+01,4.032538604736328125e+01,1.000000000000000000e+02
4.490000000000000000e+05,2.461121603846549988e-02,2.540000152587890625e+01,3.830815124511718750e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.206265529617667198e-03,2.800000000000000000e+01,4.094808959960937500e+01,1.000000000000000000e+02
4.510000000000000000e+05,7.291163206100463867e-01,2.630000114440917969e+01,4.189178466796875000e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.003977522486820817e-04,2.600000000000000000e+01,4.032569122314453125e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.606008112430572510e-01,2.720000076293945312e+01,4.136047744750976562e+01,1.000000000000000000e+02
4.540000000000000000e+05,5.299547314643859863e-01,2.770000076293945312e+01,4.213402557373046875e+01,1.000000000000000000e+02
4.550000000000000000e+05,8.443862199783325195e-03,2.790000152587890625e+01,4.363138198852539062e+01,1.000000000000000000e+02
4.560000000000000000e+05,9.892378747463226318e-02,2.550000000000000000e+01,3.850959777832031250e+01,1.000000000000000000e+02
4.570000000000000000e+05,2.130796611309051514e-01,2.360000038146972656e+01,3.939147186279296875e+01,1.000000000000000000e+02
4.580000000000000000e+05,3.510009497404098511e-02,2.740000152587890625e+01,3.959323883056640625e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.148371875286102295e-01,2.600000000000000000e+01,3.868605041503906250e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.862657154561020434e-05,2.699999809265136719e+01,4.147449874877929688e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.139793917536735535e-02,2.359999847412109375e+01,3.685272216796875000e+01,1.000000000000000000e+02
4.620000000000000000e+05,9.095188602259440813e-08,2.230000114440917969e+01,3.765902709960937500e+01,1.000000000000000000e+02
4.630000000000000000e+05,4.736772738397121429e-03,2.189999961853027344e+01,4.010608291625976562e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.248085848987102509e-02,2.389999961853027344e+01,4.316299438476562500e+01,1.000000000000000000e+02
4.650000000000000000e+05,6.558592896908521652e-03,2.729999732971191406e+01,3.815902709960937500e+01,1.000000000000000000e+02
4.660000000000000000e+05,4.705751489382237196e-04,2.520000076293945312e+01,4.133517456054687500e+01,1.000000000000000000e+02
4.670000000000000000e+05,6.567398551851511002e-03,2.309999847412109375e+01,3.939289474487304688e+01,1.000000000000000000e+02
4.680000000000000000e+05,6.396375918635749435e-17,2.400000000000000000e+01,3.949204635620117188e+01,1.000000000000000000e+02
4.690000000000000000e+05,7.749304175376892090e-02,2.529999923706054688e+01,4.057965850830078125e+01,1.000000000000000000e+02
4.700000000000000000e+05,8.189272371339484380e-09,2.339999961853027344e+01,3.592797851562500000e+01,1.000000000000000000e+02
4.710000000000000000e+05,9.386483579874038696e-03,2.439999961853027344e+01,3.582935714721679688e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.264244176330976188e-05,2.279999923706054688e+01,3.580783843994140625e+01,1.000000000000000000e+02
4.730000000000000000e+05,2.995121479034423828e-01,2.299999809265136719e+01,4.131761932373046875e+01,1.000000000000000000e+02
4.740000000000000000e+05,4.558998346328735352e-02,2.410000038146972656e+01,3.918543624877929688e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.721213757991790771e-01,2.420000076293945312e+01,3.614259338378906250e+01,1.000000000000000000e+02
4.760000000000000000e+05,8.919401883744626502e-10,2.330000114440917969e+01,3.635210418701171875e+01,1.000000000000000000e+02
4.770000000000000000e+05,4.789066314697265625e-02,2.390000152587890625e+01,3.422450256347656250e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.104677747935056686e-02,2.190000152587890625e+01,3.197817420959472656e+01,1.000000000000000000e+02
4.790000000000000000e+05,5.896943621337413788e-03,2.200000190734863281e+01,3.760607910156250000e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.814944446086883545e-01,2.320000076293945312e+01,3.637362670898437500e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.243093720404431224e-05,2.509999847412109375e+01,3.888310623168945312e+01,1.000000000000000000e+02
4.820000000000000000e+05,4.474937915802001953e-03,2.210000038146972656e+01,3.679977416992187500e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.540957292323064109e-11,2.550000000000000000e+01,3.590840530395507812e+01,1.000000000000000000e+02
4.840000000000000000e+05,2.102749215231145327e-31,2.470000076293945312e+01,3.454029083251953125e+01,1.000000000000000000e+02
4.850000000000000000e+05,4.478500632103532553e-04,2.600000000000000000e+01,3.325520324707031250e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.428074028808623552e-06,2.449999809265136719e+01,3.740095520019531250e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.295039989054203033e-02,2.429999923706054688e+01,3.359659957885742188e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.787878386676311493e-02,2.220000076293945312e+01,3.729977416992187500e+01,1.000000000000000000e+02
4.890000000000000000e+05,1.029172835842473432e-06,2.580000114440917969e+01,3.822481155395507812e+01,1.000000000000000000e+02
4.900000000000000000e+05,5.491415411233901978e-02,2.210000038146972656e+01,3.827305221557617188e+01,1.000000000000000000e+02
4.910000000000000000e+05,5.246749520301818848e-02,1.900000000000000000e+01,3.635638427734375000e+01,1.000000000000000000e+02
4.920000000000000000e+05,2.516185641288757324e-01,2.029999923706054688e+01,3.657935714721679688e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.385221490636467934e-03,2.150000190734863281e+01,3.454977416992187500e+01,1.000000000000000000e+02
4.940000000000000000e+05,5.445759892463684082e-01,2.129999923706054688e+01,3.645695877075195312e+01,1.000000000000000000e+02
4.950000000000000000e+05,5.140726716490462422e-05,2.179999923706054688e+01,3.394553375244140625e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.434014528989791870e-01,2.060000038146972656e+01,3.287424087524414062e+01,1.000000000000000000e+02
4.970000000000000000e+05,7.009026128798723221e-03,2.129999923706054688e+01,3.254029083251953125e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.444671243429183960e-01,2.129999923706054688e+01,3.172450065612792969e+01,1.000000000000000000e+02
4.990000000000000000e+05,4.420171380043029785e-01,2.299999809265136719e+01,3.408884048461914062e+01,1.000000000000000000e+02


==> data/sampling_region/o3_sc0_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.412994384765625000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,5.423604965209960938e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,4.733631387352943420e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+03,8.960829234183620429e-08,1.000000014901161194e-01,1.754385977983474731e-02,0.000000000000000000e+00
4.000000000000000000e+03,1.105466846534897130e-12,1.000000014901161194e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000000e+03,4.701252069388116295e-14,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
6.000000000000000000e+03,6.847433319141782437e-14,0.000000000000000000e+00,0.000000000000000000e+00,1.000000014901161194e-01
7.000000000000000000e+03,1.085608247177946573e-15,1.000000014901161194e-01,2.500000000000000000e-01,1.600000113248825073e-01
8.000000000000000000e+03,9.160503167622138028e-17,0.000000000000000000e+00,0.000000000000000000e+00,1.800000071525573730e-01
9.000000000000000000e+03,1.586643323253238190e-16,2.000000029802322388e-01,3.478523716330528259e-02,2.500000298023223877e-01
1.000000000000000000e+04,3.775578889244832204e-14,1.000000014901161194e-01,2.500000000000000000e-01,2.600000202655792236e-01
1.100000000000000000e+04,6.485479814219961576e-16,0.000000000000000000e+00,0.000000000000000000e+00,3.200000226497650146e-01
1.200000000000000000e+04,1.387974614798850870e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.300000131130218506e-01
1.300000000000000000e+04,3.525314915813902890e-15,0.000000000000000000e+00,0.000000000000000000e+00,3.600000143051147461e-01
1.400000000000000000e+04,1.386672386345742108e-14,0.000000000000000000e+00,0.000000000000000000e+00,3.799999952316284180e-01
1.500000000000000000e+04,2.411515845140380782e-14,1.000000014901161194e-01,1.754385977983474731e-02,4.500000178813934326e-01
1.600000000000000000e+04,9.843181415211460158e-16,0.000000000000000000e+00,0.000000000000000000e+00,4.500000178813934326e-01
1.700000000000000000e+04,2.807002389180286370e-15,2.000000029802322388e-01,2.675438523292541504e-01,4.600000083446502686e-01
1.800000000000000000e+04,6.667685812657662969e-15,1.000000014901161194e-01,1.754385977983474731e-02,4.800000190734863281e-01
1.900000000000000000e+04,5.272809875160071520e-18,0.000000000000000000e+00,0.000000000000000000e+00,4.900000095367431641e-01
2.000000000000000000e+04,1.135877026795352809e-14,1.000000014901161194e-01,2.500000000000000000e-01,5.300000309944152832e-01
2.100000000000000000e+04,1.057546257393648416e-15,3.000000119209289551e-01,1.249999880790710449e+00,6.000000238418579102e-01
2.200000000000000000e+04,5.184593378937006267e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.300000548362731934e-01
2.300000000000000000e+04,2.964610779088161507e-10,1.000000014901161194e-01,2.500000000000000000e-01,6.800000667572021484e-01
2.400000000000000000e+04,4.214998916722834110e-04,0.000000000000000000e+00,0.000000000000000000e+00,6.900000572204589844e-01
2.500000000000000000e+04,8.161434088833630085e-04,1.000000014901161194e-01,1.724137924611568451e-02,7.300000190734863281e-01
2.600000000000000000e+04,3.027518396265804768e-04,1.000000014901161194e-01,2.500000000000000000e-01,7.400000691413879395e-01
2.700000000000000000e+04,4.825531505048274994e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.800000309944152832e-01
2.800000000000000000e+04,7.852199814806226641e-07,2.000000029802322388e-01,2.500000000000000000e-01,8.199999928474426270e-01
2.900000000000000000e+04,1.262342411791905761e-04,3.000000119209289551e-01,7.678571343421936035e-01,8.500000238418579102e-01
3.000000000000000000e+04,2.177095593651756644e-04,4.000000059604644775e-01,5.833333730697631836e-01,8.700000047683715820e-01
3.100000000000000000e+04,5.483302174980053678e-06,2.000000029802322388e-01,6.666666865348815918e-01,8.900000452995300293e-01
3.200000000000000000e+04,6.453268724726513028e-05,3.000000119209289551e-01,1.785714179277420044e-02,1.320000052452087402e+00
3.300000000000000000e+04,8.285799140139715746e-07,5.000000000000000000e-01,3.571428358554840088e-02,1.390000104904174805e+00
3.400000000000000000e+04,7.215832738438621163e-05,6.000000238418579102e-01,5.357142686843872070e-01,2.430000066757202148e+00
3.500000000000000000e+04,6.976422446314245462e-05,4.000000059604644775e-01,3.571428358554840088e-02,2.740000247955322266e+00
3.600000000000000000e+04,2.253110505989752710e-05,6.999999880790710449e-01,1.017857193946838379e+00,3.519999980926513672e+00
3.700000000000000000e+04,8.327033356181345880e-06,3.000000119209289551e-01,1.517857193946838379e+00,4.710000514984130859e+00
3.800000000000000000e+04,1.309385843342170119e-04,8.000000119209289551e-01,1.535714268684387207e+00,5.160000324249267578e+00
3.900000000000000000e+04,1.408333094037755341e-16,1.000000000000000000e+00,1.452380895614624023e+00,5.500000476837158203e+00
4.000000000000000000e+04,1.481065643019974232e-03,1.000000000000000000e+00,2.053571462631225586e+00,6.120000362396240234e+00
4.100000000000000000e+04,8.342790920323750470e-07,5.000000000000000000e-01,2.166666507720947266e+00,7.380000591278076172e+00
4.200000000000000000e+04,9.689231228549033403e-05,1.000000000000000000e+00,1.952380895614624023e+00,8.460000038146972656e+00
4.300000000000000000e+04,1.632089237091349787e-07,8.999999761581420898e-01,1.267856955528259277e+00,9.010000228881835938e+00
4.400000000000000000e+04,5.452661753224674612e-07,4.000000059604644775e-01,1.833333253860473633e+00,1.044000053405761719e+01
4.500000000000000000e+04,4.365007910678286862e-09,6.000000238418579102e-01,2.351190567016601562e+00,1.130000019073486328e+01
4.600000000000000000e+04,3.689772256620926782e-07,9.000000357627868652e-01,4.017543792724609375e+00,1.266000080108642578e+01
4.700000000000000000e+04,1.761929690837860107e-02,1.100000023841857910e+00,2.833333492279052734e+00,1.368000030517578125e+01
4.800000000000000000e+04,3.782426119869342074e-06,1.100000023841857910e+00,4.000000000000000000e+00,1.487000179290771484e+01
4.900000000000000000e+04,1.452024444006383419e-04,1.500000000000000000e+00,3.166666507720947266e+00,1.698000144958496094e+01
5.000000000000000000e+04,2.776419743895530701e-02,8.999999761581420898e-01,2.499999761581420898e+00,1.821000099182128906e+01
5.100000000000000000e+04,2.852750185411423445e-06,1.900000095367431641e+00,4.000000000000000000e+00,2.011000061035156250e+01
5.200000000000000000e+04,5.848953878739848733e-05,2.300000190734863281e+00,4.500000000000000000e+00,2.159000015258789062e+01
5.300000000000000000e+04,3.068176470696926117e-02,2.300000190734863281e+00,6.166666984558105469e+00,2.461000061035156250e+01
5.400000000000000000e+04,1.210740301758050919e-03,2.100000143051147461e+00,6.684210777282714844e+00,2.664000129699707031e+01
5.500000000000000000e+04,2.847157185897231102e-03,2.799999952316284180e+00,7.166666507720947266e+00,2.923999977111816406e+01
5.600000000000000000e+04,6.011303048580884933e-04,2.900000095367431641e+00,8.017543792724609375e+00,3.096000289916992188e+01
5.700000000000000000e+04,1.192640862427651882e-03,3.400000095367431641e+00,1.120145130157470703e+01,3.208000183105468750e+01
5.800000000000000000e+04,5.437996238470077515e-02,2.499999761581420898e+00,5.218996047973632812e+00,3.442000198364257812e+01
5.900000000000000000e+04,6.074660923331975937e-04,2.600000143051147461e+00,6.517543792724609375e+00,3.847000122070312500e+01
6.000000000000000000e+04,8.895455393940210342e-04,3.200000047683715820e+00,7.868421077728271484e+00,4.083000183105468750e+01
6.100000000000000000e+04,3.845741599798202515e-02,4.700000286102294922e+00,1.055233001708984375e+01,4.448000335693359375e+01
6.200000000000000000e+04,3.752078162506222725e-03,3.199999809265136719e+00,1.001754283905029297e+01,4.940000152587890625e+01
6.300000000000000000e+04,2.043921500444412231e-01,5.100000381469726562e+00,1.303540039062500000e+01,5.127000045776367188e+01
6.400000000000000000e+04,2.882263834180776030e-05,4.900000572204589844e+00,1.045175457000732422e+01,5.402000427246093750e+01
6.500000000000000000e+04,1.870807260274887085e-02,4.400000572204589844e+00,7.570488929748535156e+00,5.813000106811523438e+01
6.600000000000000000e+04,7.572656102183827898e-08,5.400000095367431641e+00,1.303508758544921875e+01,6.206999969482421875e+01
6.700000000000000000e+04,2.192292734980583191e-02,5.100000381469726562e+00,1.435087776184082031e+01,6.670999908447265625e+01
6.800000000000000000e+04,1.378076970577239990e-01,6.099999904632568359e+00,1.257048702239990234e+01,7.154000091552734375e+01
6.900000000000000000e+04,6.591578130610287189e-05,7.399999141693115234e+00,1.917136383056640625e+01,7.601000213623046875e+01
7.000000000000000000e+04,1.764989341609179974e-03,7.799999237060546875e+00,1.938628005981445312e+01,8.159000396728515625e+01
7.100000000000000000e+04,2.109597623348236084e-01,8.000000000000000000e+00,1.905294418334960938e+01,8.580000305175781250e+01
7.200000000000000000e+04,1.057506771758198738e-03,8.100000381469726562e+00,1.753508758544921875e+01,9.048999786376953125e+01
7.300000000000000000e+04,5.107836797833442688e-03,8.800000190734863281e+00,2.063566207885742188e+01,9.654000091552734375e+01
7.400000000000000000e+04,6.076598539948463440e-02,7.699999809265136719e+00,2.038596725463867188e+01,1.000000000000000000e+02
7.500000000000000000e+04,5.271745473146438599e-02,8.500000000000000000e+00,1.830294418334960938e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.836440578103065491e-03,9.399999618530273438e+00,2.005263328552246094e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.366387004964053631e-03,9.400000572204589844e+00,1.765382385253906250e+01,1.000000000000000000e+02
7.800000000000000000e+04,2.566815453519666335e-07,1.100000000000000000e+01,2.113596725463867188e+01,1.000000000000000000e+02
7.900000000000000000e+04,7.668043486773967743e-03,1.130000019073486328e+01,2.340350914001464844e+01,1.000000000000000000e+02
8.000000000000000000e+04,5.578347481787204742e-03,9.000000000000000000e+00,2.068421173095703125e+01,1.000000000000000000e+02
8.100000000000000000e+04,1.479417681694030762e-01,1.139999961853027344e+01,2.421899604797363281e+01,1.000000000000000000e+02
8.200000000000000000e+04,3.867086768150329590e-01,1.030000114440917969e+01,1.975439834594726562e+01,1.000000000000000000e+02
8.300000000000000000e+04,4.890519630862399936e-05,1.139999961853027344e+01,2.492106437683105469e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.715342104434967041e-01,1.149999904632568359e+01,2.470615005493164062e+01,1.000000000000000000e+02
8.500000000000000000e+04,5.141460299491882324e-01,1.070000076293945312e+01,2.393830490112304688e+01,1.000000000000000000e+02
8.600000000000000000e+04,2.386073768138885498e-01,1.229999923706054688e+01,2.503948593139648438e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.714885631576180458e-04,1.280000019073486328e+01,2.832018661499023438e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.219692766666412354e-01,1.189999961853027344e+01,2.417137908935546875e+01,1.000000000000000000e+02
8.900000000000000000e+04,8.417339995503425598e-03,1.219999980926513672e+01,2.399155044555664062e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.190337121486663818e-02,1.319999980926513672e+01,2.650471115112304688e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.410847719758749008e-03,1.149999904632568359e+01,2.475439643859863281e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.351147294044494629e-01,1.160000038146972656e+01,2.407018470764160156e+01,1.000000000000000000e+02
9.300000000000000000e+04,4.175679385662078857e-02,1.300000000000000000e+01,2.657048988342285156e+01,1.000000000000000000e+02
9.400000000000000000e+04,1.020538154989480972e-03,1.360000038146972656e+01,2.717137718200683594e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.129259914159774780e-02,1.339999866485595703e+01,2.392137527465820312e+01,1.000000000000000000e+02
9.600000000000000000e+04,2.287700772285461426e-03,1.529999828338623047e+01,2.840351676940917969e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.408669948577880859e-01,1.360000038146972656e+01,2.545615959167480469e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.606674551963806152e+00,1.139999961853027344e+01,2.393892097473144531e+01,1.000000000000000000e+02
9.900000000000000000e+04,3.149408400058746338e-01,1.620000076293945312e+01,2.785558700561523438e+01,1.000000000000000000e+02
1.000000000000000000e+05,6.808237172663211823e-03,1.519999980926513672e+01,2.677193832397460938e+01,1.000000000000000000e+02
1.010000000000000000e+05,4.172787070274353027e-03,1.349999904632568359e+01,2.755672645568847656e+01,1.000000000000000000e+02
1.020000000000000000e+05,1.817632664824486710e-06,1.469999980926513672e+01,2.827194023132324219e+01,1.000000000000000000e+02
1.030000000000000000e+05,7.894095964729785919e-03,1.319999980926513672e+01,2.673715591430664062e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.192204840481281281e-02,1.379999923706054688e+01,2.910496902465820312e+01,1.000000000000000000e+02
1.050000000000000000e+05,7.422066479921340942e-02,1.389999961853027344e+01,2.825409507751464844e+01,1.000000000000000000e+02
1.060000000000000000e+05,2.261003384518289749e-09,1.279999923706054688e+01,2.635528373718261719e+01,1.000000000000000000e+02
1.070000000000000000e+05,4.953049356117844582e-04,1.410000038146972656e+01,2.810496902465820312e+01,1.000000000000000000e+02
1.080000000000000000e+05,2.688831090927124023e-02,1.319999980926513672e+01,2.875439453125000000e+01,1.000000000000000000e+02
1.090000000000000000e+05,3.154913783073425293e-01,1.509999942779541016e+01,2.658712196350097656e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.229406476020812988e-02,1.539999961853027344e+01,2.645584869384765625e+01,1.000000000000000000e+02
1.110000000000000000e+05,8.361786603927612305e-04,1.659999847412109375e+01,3.040761375427246094e+01,1.000000000000000000e+02
1.120000000000000000e+05,7.694841741567870486e-08,1.700000000000000000e+01,2.715791702270507812e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.768574584275484085e-03,1.620000076293945312e+01,3.005264091491699219e+01,1.000000000000000000e+02
1.140000000000000000e+05,6.805425882339477539e-02,1.579999923706054688e+01,3.192076110839843750e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.038352274917997420e-04,1.530000114440917969e+01,2.910527229309082031e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.427826791768893600e-04,1.509999942779541016e+01,2.732048606872558594e+01,1.000000000000000000e+02
1.170000000000000000e+05,4.944998025894165039e-01,1.560000038146972656e+01,2.858711433410644531e+01,1.000000000000000000e+02
1.180000000000000000e+05,5.150121171027421951e-03,1.620000076293945312e+01,2.807018470764160156e+01,1.000000000000000000e+02
1.190000000000000000e+05,6.732570938766002655e-03,1.620000076293945312e+01,3.283742523193359375e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.037349622696638107e-05,1.659999847412109375e+01,3.262251281738281250e+01,1.000000000000000000e+02
1.210000000000000000e+05,4.968642443418502808e-02,1.670000076293945312e+01,3.377133560180664062e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.898283511400222778e-01,1.610000038146972656e+01,3.083773040771484375e+01,1.000000000000000000e+02
1.230000000000000000e+05,2.589935064315795898e-01,1.710000038146972656e+01,3.050409317016601562e+01,1.000000000000000000e+02
1.240000000000000000e+05,2.653574943542480469e-01,1.639999961853027344e+01,3.573685455322265625e+01,1.000000000000000000e+02
1.250000000000000000e+05,3.547002375125885010e-02,1.689999961853027344e+01,3.020554733276367188e+01,1.000000000000000000e+02
1.260000000000000000e+05,3.296847641468048096e-01,1.720000076293945312e+01,3.017106437683105469e+01,1.000000000000000000e+02
1.270000000000000000e+05,2.733892062678933144e-03,1.770000076293945312e+01,3.218800354003906250e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.102627538784872741e-05,1.670000076293945312e+01,3.058773040771484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,4.408190399408340454e-02,1.569999885559082031e+01,3.208742523193359375e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.289159084511993569e-08,1.840000152587890625e+01,3.110527420043945312e+01,1.000000000000000000e+02
1.310000000000000000e+05,5.609252257272601128e-04,1.700000000000000000e+01,3.262251281738281250e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.710032822506036609e-05,1.659999847412109375e+01,3.178948402404785156e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.523585557937622070e-01,1.740000152587890625e+01,3.048654747009277344e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.566595863550901413e-03,1.659999847412109375e+01,3.235527420043945312e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.129292922536940580e-11,1.700000000000000000e+01,3.237251663208007812e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.666595935821533203e-01,1.780000114440917969e+01,3.178948402404785156e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.590059489011764526e-02,1.729999923706054688e+01,3.185496902465820312e+01,1.000000000000000000e+02
1.380000000000000000e+05,8.844713738653808832e-05,1.569999885559082031e+01,3.175439453125000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,5.504759773612022400e-02,1.700000000000000000e+01,3.349093627929687500e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.034199376590549946e-03,1.659999847412109375e+01,3.210497283935546875e+01,1.000000000000000000e+02
1.410000000000000000e+05,3.670248016715049744e-02,1.710000038146972656e+01,3.823685455322265625e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.172182500362396240e-02,1.939999961853027344e+01,3.477193832397460938e+01,1.000000000000000000e+02
1.430000000000000000e+05,2.592175223981030285e-05,1.780000114440917969e+01,3.920554351806640625e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.441299706697463989e-01,1.850000000000000000e+01,3.477193832397460938e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.623156249523162842e-01,1.720000076293945312e+01,3.692075729370117188e+01,1.000000000000000000e+02
1.460000000000000000e+05,8.443595468997955322e-02,1.870000076293945312e+01,3.985527420043945312e+01,1.000000000000000000e+02
1.470000000000000000e+05,8.058124035596847534e-02,1.729999923706054688e+01,3.437251281738281250e+01,1.000000000000000000e+02
1.480000000000000000e+05,5.541294285649200901e-07,1.700000000000000000e+01,3.918830490112304688e+01,1.000000000000000000e+02
1.490000000000000000e+05,8.086557500064373016e-05,1.940000152587890625e+01,3.675439834594726562e+01,1.000000000000000000e+02
1.500000000000000000e+05,8.935932815074920654e-02,1.880000114440917969e+01,3.803918075561523438e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.599403098225593567e-02,1.960000038146972656e+01,3.667105865478515625e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.506230048835277557e-02,1.819999885559082031e+01,3.782018661499023438e+01,1.000000000000000000e+02
1.530000000000000000e+05,3.765005469322204590e-01,1.989999771118164062e+01,4.023685455322265625e+01,1.000000000000000000e+02
1.540000000000000000e+05,6.040156153019893281e-10,1.990000152587890625e+01,4.068830490112304688e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.656099921092391014e-04,2.119999885559082031e+01,3.595584869384765625e+01,1.000000000000000000e+02
1.560000000000000000e+05,3.336289152503013611e-02,1.720000076293945312e+01,3.556926727294921875e+01,1.000000000000000000e+02
1.570000000000000000e+05,2.528065223827979935e-08,2.079999923706054688e+01,3.652163696289062500e+01,1.000000000000000000e+02
1.580000000000000000e+05,7.754691690206527710e-02,2.010000038146972656e+01,3.720584869384765625e+01,1.000000000000000000e+02
1.590000000000000000e+05,2.420781311229802668e-05,2.050000000000000000e+01,3.543830108642578125e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.104546852409839630e-02,2.079999923706054688e+01,3.595584869384765625e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.958579272031784058e-01,2.239999961853027344e+01,3.207396697998046875e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.825450889394232945e-08,2.410000038146972656e+01,3.714005661010742188e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.402249447186477482e-05,2.309999847412109375e+01,4.127163696289062500e+01,1.000000000000000000e+02
1.640000000000000000e+05,2.476837038993835449e-01,1.989999771118164062e+01,3.673685455322265625e+01,1.000000000000000000e+02
1.650000000000000000e+05,3.424598574638366699e-01,2.239999961853027344e+01,3.685497283935546875e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.742310672998428345e-01,2.420000076293945312e+01,3.630672454833984375e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.233330405942979269e-06,2.309999847412109375e+01,3.760527420043945312e+01,1.000000000000000000e+02
1.680000000000000000e+05,4.388681263662874699e-04,2.179999923706054688e+01,3.506988525390625000e+01,1.000000000000000000e+02
1.690000000000000000e+05,3.910926729440689087e-02,2.289999961853027344e+01,3.927133941650390625e+01,1.000000000000000000e+02
1.700000000000000000e+05,6.876887381076812744e-02,2.100000000000000000e+01,3.623653793334960938e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.425332593498751521e-04,2.169999694824218750e+01,3.962221527099609375e+01,1.000000000000000000e+02
1.720000000000000000e+05,7.727345874286584149e-09,2.429999923706054688e+01,3.738975524902343750e+01,1.000000000000000000e+02
1.730000000000000000e+05,2.197390198707580566e-01,2.270000076293945312e+01,3.393830490112304688e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.174054294824600220e-01,2.260000038146972656e+01,4.042106246948242188e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.082758978009223938e-01,2.029999923706054688e+01,3.960496902465820312e+01,1.000000000000000000e+02
1.760000000000000000e+05,9.759052656590938568e-03,2.270000076293945312e+01,3.827194213867187500e+01,1.000000000000000000e+02
1.770000000000000000e+05,5.858044326305389404e-02,2.189999961853027344e+01,3.763975524902343750e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.332841068506240845e-01,2.410000038146972656e+01,3.595584869384765625e+01,1.000000000000000000e+02
1.790000000000000000e+05,5.101984739303588867e-01,2.100000000000000000e+01,3.808741760253906250e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.107216347008943558e-03,2.190000152587890625e+01,3.727163696289062500e+01,1.000000000000000000e+02
1.810000000000000000e+05,1.482489518821239471e-02,2.290000152587890625e+01,3.908773040771484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,4.561142995953559875e-02,2.470000076293945312e+01,3.793830871582031250e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.641511917114257812e-03,2.229999923706054688e+01,3.820523452758789062e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.167614012956619263e-01,2.260000038146972656e+01,3.815320587158203125e+01,1.000000000000000000e+02
1.850000000000000000e+05,2.447288930416107178e-01,2.029999923706054688e+01,3.796899414062500000e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.256805449724197388e-01,1.960000038146972656e+01,4.056957244873046875e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.478678174316883087e-02,2.400000000000000000e+01,3.698593521118164062e+01,1.000000000000000000e+02
1.880000000000000000e+05,3.278743922710418701e-01,2.070000076293945312e+01,3.773685455322265625e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.247695880010724068e-03,1.999999809265136719e+01,3.842076110839843750e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.756791353225708008e-01,2.340000152587890625e+01,4.043800354003906250e+01,1.000000000000000000e+02
1.910000000000000000e+05,4.640382900834083557e-02,2.329999732971191406e+01,3.772309112548828125e+01,1.000000000000000000e+02
1.920000000000000000e+05,7.213534414768218994e-02,2.080000114440917969e+01,3.942076110839843750e+01,1.000000000000000000e+02
1.930000000000000000e+05,9.362504351884126663e-04,2.329999732971191406e+01,3.825377655029296875e+01,1.000000000000000000e+02
1.940000000000000000e+05,5.043180193752050400e-03,2.100000000000000000e+01,3.875409698486328125e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.341553870588541031e-04,2.230000114440917969e+01,3.875439453125000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.941676600836217403e-05,2.229999923706054688e+01,3.400409698486328125e+01,1.000000000000000000e+02
1.970000000000000000e+05,4.161172455496853217e-06,2.090000152587890625e+01,3.643860626220703125e+01,1.000000000000000000e+02
1.980000000000000000e+05,9.225089161191135645e-05,2.230000114440917969e+01,3.783742904663085938e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.553995847702026367e-01,2.429999923706054688e+01,3.610497283935546875e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.469461321830749512e-01,2.269999885559082031e+01,3.540321731567382812e+01,1.000000000000000000e+02
2.010000000000000000e+05,8.847656846046447754e-02,2.320000076293945312e+01,3.556988525390625000e+01,1.000000000000000000e+02
2.020000000000000000e+05,5.033357410866301507e-06,2.290000152587890625e+01,3.833772659301757812e+01,1.000000000000000000e+02
2.030000000000000000e+05,4.579654037952423096e-01,2.240000152587890625e+01,3.510497283935546875e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.243012174963951111e-01,2.390000152587890625e+01,3.935497283935546875e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.887476912543206709e-07,2.060000038146972656e+01,3.510497283935546875e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.162307034974219278e-05,2.379999923706054688e+01,3.707018661499023438e+01,1.000000000000000000e+02
2.070000000000000000e+05,4.930113391310442239e-06,2.420000076293945312e+01,3.830641937255859375e+01,1.000000000000000000e+02
2.080000000000000000e+05,3.444616124033927917e-02,2.539999771118164062e+01,3.852163696289062500e+01,1.000000000000000000e+02
2.090000000000000000e+05,1.657486557960510254e-01,2.270000076293945312e+01,4.077133941650390625e+01,1.000000000000000000e+02
2.100000000000000000e+05,7.074230816215276718e-03,2.439999961853027344e+01,3.770554733276367188e+01,1.000000000000000000e+02
2.110000000000000000e+05,3.278971463441848755e-02,2.380000114440917969e+01,4.002163696289062500e+01,1.000000000000000000e+02
2.120000000000000000e+05,5.961713613942265511e-04,2.309999847412109375e+01,3.615351867675781250e+01,1.000000000000000000e+02
2.130000000000000000e+05,2.927216655734810047e-07,2.170000076293945312e+01,3.818830490112304688e+01,1.000000000000000000e+02
2.140000000000000000e+05,8.054228499531745911e-03,2.379999923706054688e+01,3.827133941650390625e+01,1.000000000000000000e+02
2.150000000000000000e+05,5.525108426809310913e-02,2.250000000000000000e+01,3.827194976806640625e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.048162579536437988e-03,2.479999732971191406e+01,3.592106246948242188e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.264915406703948975e-01,2.320000076293945312e+01,3.558742523193359375e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.109971799451159313e-05,2.679999732971191406e+01,3.978918075561523438e+01,1.000000000000000000e+02
2.190000000000000000e+05,9.198456245940178633e-05,2.550000000000000000e+01,3.705642700195312500e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.721424564719200134e-02,2.410000038146972656e+01,4.030672454833984375e+01,1.000000000000000000e+02
2.210000000000000000e+05,6.707053184509277344e-01,2.400000000000000000e+01,3.417076110839843750e+01,1.000000000000000000e+02
2.220000000000000000e+05,7.323044538497924805e-02,2.789999771118164062e+01,3.977163696289062500e+01,1.000000000000000000e+02
2.230000000000000000e+05,1.350911259651184082e-01,2.600000000000000000e+01,3.752163696289062500e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.017618984633372747e-07,2.560000038146972656e+01,3.627163314819335938e+01,1.000000000000000000e+02
2.250000000000000000e+05,2.987365471199154854e-03,2.589999961853027344e+01,3.700409698486328125e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.192801445722579956e-01,2.580000114440917969e+01,3.568800354003906250e+01,1.000000000000000000e+02
2.270000000000000000e+05,6.976316217333078384e-03,2.720000076293945312e+01,3.552163696289062500e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.868775300681591034e-02,2.520000076293945312e+01,4.018830490112304688e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.750745974481105804e-03,2.600000000000000000e+01,3.652163696289062500e+01,1.000000000000000000e+02
2.300000000000000000e+05,4.898653924465179443e-01,2.560000038146972656e+01,3.867076110839843750e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.203809022903442383e-01,2.320000076293945312e+01,3.583773040771484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,5.345860263332724571e-04,2.610000038146972656e+01,3.775439834594726562e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.285105198621749878e-01,2.410000038146972656e+01,3.483773040771484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,3.180040046572685242e-03,2.449999809265136719e+01,3.785497283935546875e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.027415077667683363e-04,2.229999923706054688e+01,3.931988525390625000e+01,1.000000000000000000e+02
2.360000000000000000e+05,7.682066559791564941e-01,2.389999961853027344e+01,3.593830490112304688e+01,1.000000000000000000e+02
2.370000000000000000e+05,2.242258787155151367e-01,2.489999961853027344e+01,4.137282562255859375e+01,1.000000000000000000e+02
2.380000000000000000e+05,1.228138580918312073e-01,2.439999961853027344e+01,4.095584869384765625e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.870054356753826141e-02,2.710000038146972656e+01,3.477164077758789062e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.460305333137512207e-01,2.829999923706054688e+01,4.017075729370117188e+01,1.000000000000000000e+02
2.410000000000000000e+05,3.168936371803283691e-01,2.710000038146972656e+01,3.692106246948242188e+01,1.000000000000000000e+02
2.420000000000000000e+05,5.974355619400739670e-03,2.570000076293945312e+01,3.958773040771484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.664684712886810303e-02,2.930000114440917969e+01,3.577163696289062500e+01,1.000000000000000000e+02
2.440000000000000000e+05,9.130199253559112549e-02,2.570000076293945312e+01,3.783742904663085938e+01,1.000000000000000000e+02
2.450000000000000000e+05,6.536862254142761230e-02,2.600000000000000000e+01,3.975409698486328125e+01,1.000000000000000000e+02
2.460000000000000000e+05,3.712473511695861816e-01,2.449999809265136719e+01,3.740321731567382812e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.410117745399475098e-01,2.779999923706054688e+01,3.977163696289062500e+01,1.000000000000000000e+02
2.480000000000000000e+05,8.966254070401191711e-03,2.770000076293945312e+01,4.037282943725585938e+01,1.000000000000000000e+02
2.490000000000000000e+05,8.911220729351043701e-02,2.939999961853027344e+01,4.227194213867187500e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.413767784833908081e-01,2.459999847412109375e+01,4.167076110839843750e+01,1.000000000000000000e+02
2.510000000000000000e+05,3.237482309341430664e-01,2.669999885559082031e+01,4.135497283935546875e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.512918576598167419e-02,2.629999732971191406e+01,3.998685455322265625e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.853348135948181152e-01,2.389999961853027344e+01,4.035497283935546875e+01,1.000000000000000000e+02
2.540000000000000000e+05,8.973763324320316315e-03,2.720000076293945312e+01,3.907018661499023438e+01,1.000000000000000000e+02
2.550000000000000000e+05,5.675373226404190063e-02,2.639999961853027344e+01,3.925409698486328125e+01,1.000000000000000000e+02
2.560000000000000000e+05,9.982134088204475120e-07,2.789999771118164062e+01,3.895584487915039062e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.946179509104695171e-06,2.840000152587890625e+01,2.858742713928222656e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.859063744544982910e-01,2.770000076293945312e+01,4.193861770629882812e+01,1.000000000000000000e+02
2.590000000000000000e+05,4.592585901264101267e-05,2.580000114440917969e+01,3.892076110839843750e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.682877123355865479e-01,2.779999923706054688e+01,3.760497283935546875e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.662650890648365021e-02,2.540000152587890625e+01,3.818830490112304688e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.821652054786682129e-01,2.919999885559082031e+01,4.133742523193359375e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.099215745925903320e-01,2.600000000000000000e+01,3.875378036499023438e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.163234960287809372e-03,2.800000000000000000e+01,4.193830871582031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,2.566743692589135151e-12,2.800000000000000000e+01,3.883742523193359375e+01,1.000000000000000000e+02
2.660000000000000000e+05,9.579920768737792969e-02,2.850000000000000000e+01,3.931987380981445312e+01,1.000000000000000000e+02
2.670000000000000000e+05,4.167060926556587219e-02,2.759999847412109375e+01,4.058773040771484375e+01,1.000000000000000000e+02
2.680000000000000000e+05,4.597064560130093014e-07,2.779999923706054688e+01,3.727163696289062500e+01,1.000000000000000000e+02
2.690000000000000000e+05,6.563804298639297485e-02,2.720000076293945312e+01,4.143830108642578125e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.048063470283523202e-05,2.820000076293945312e+01,3.775409698486328125e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.169078243241528980e-06,2.570000076293945312e+01,3.817106246948242188e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.980666071176528931e-03,2.650000190734863281e+01,3.771930694580078125e+01,1.000000000000000000e+02
2.730000000000000000e+05,8.096678555011749268e-02,2.529999923706054688e+01,3.340351867675781250e+01,1.000000000000000000e+02
2.740000000000000000e+05,2.795189321041107178e-01,2.639999961853027344e+01,3.762251281738281250e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.661317944526672363e-01,2.709999656677246094e+01,3.593830490112304688e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.326827714365208521e-05,2.290000152587890625e+01,3.902194213867187500e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.484524250030517578e-01,2.410000038146972656e+01,3.950439453125000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.454389005899429321e-02,2.449999809265136719e+01,4.007018280029296875e+01,1.000000000000000000e+02
2.790000000000000000e+05,7.088205506988742854e-07,2.570000076293945312e+01,3.552194213867187500e+01,1.000000000000000000e+02
2.800000000000000000e+05,1.255901064723730087e-02,2.649999809265136719e+01,3.980263900756835938e+01,1.000000000000000000e+02
2.810000000000000000e+05,2.534045651555061340e-02,2.459999847412109375e+01,3.823685455322265625e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.033060178160667419e-01,2.829999923706054688e+01,3.985496902465820312e+01,1.000000000000000000e+02
2.830000000000000000e+05,5.965702235698699951e-03,2.790000152587890625e+01,3.693860626220703125e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.402301132678985596e-01,2.859999847412109375e+01,3.870584487915039062e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.888779949396848679e-04,2.750000000000000000e+01,3.967076110839843750e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.002769649028778076e-01,2.660000038146972656e+01,3.850409698486328125e+01,1.000000000000000000e+02
2.870000000000000000e+05,6.344802727653586771e-08,2.710000038146972656e+01,3.910497283935546875e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.758482038974761963e-01,2.900000000000000000e+01,3.673685455322265625e+01,1.000000000000000000e+02
2.890000000000000000e+05,3.594272304326295853e-03,2.889999961853027344e+01,3.833772659301757812e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.236001566052436829e-02,3.030000114440917969e+01,3.831988525390625000e+01,1.000000000000000000e+02
2.910000000000000000e+05,4.979227669537067413e-03,2.930000114440917969e+01,3.758773040771484375e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.511266618967056274e-03,3.129999923706054688e+01,3.875439453125000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.005704700946807861e-02,2.619999885559082031e+01,3.732018280029296875e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.189157607470406219e-07,2.870000076293945312e+01,3.910497283935546875e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.228361179528292269e-05,2.889999961853027344e+01,3.882018280029296875e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.176832603062450744e-10,2.889999961853027344e+01,4.065351867675781250e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.267557657817127742e-18,3.019999885559082031e+01,3.992106628417968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,7.636608183383941650e-02,2.889999961853027344e+01,3.823685455322265625e+01,1.000000000000000000e+02
2.990000000000000000e+05,7.886007428169250488e-02,2.949999809265136719e+01,3.715351867675781250e+01,1.000000000000000000e+02
3.000000000000000000e+05,6.812843680381774902e-02,3.059999656677246094e+01,3.708742523193359375e+01,1.000000000000000000e+02
3.010000000000000000e+05,3.375686109066009521e-01,2.570000076293945312e+01,3.758742523193359375e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.249569933861494064e-03,2.910000038146972656e+01,3.683773040771484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,6.271827151067554951e-04,2.959999656677246094e+01,3.875439453125000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,3.948730409319978207e-08,2.859999847412109375e+01,3.698685455322265625e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.691926365718245506e-03,3.019999885559082031e+01,3.877163696289062500e+01,1.000000000000000000e+02
3.060000000000000000e+05,8.033575117588043213e-02,2.989999961853027344e+01,3.992076110839843750e+01,1.000000000000000000e+02
3.070000000000000000e+05,8.108959300443530083e-04,3.070000076293945312e+01,3.645584869384765625e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.706702846604457591e-06,2.839999771118164062e+01,3.725409317016601562e+01,1.000000000000000000e+02
3.090000000000000000e+05,9.974123537540435791e-02,2.420000076293945312e+01,3.733773040771484375e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.679425265521672372e-09,2.610000038146972656e+01,3.735497283935546875e+01,1.000000000000000000e+02
3.110000000000000000e+05,8.953575161285698414e-05,2.859999847412109375e+01,3.733773040771484375e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.251426339149475098e-01,2.629999732971191406e+01,3.690351867675781250e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.977664470672607422e-01,2.809999847412109375e+01,4.068860244750976562e+01,1.000000000000000000e+02
3.140000000000000000e+05,3.571403212845325470e-03,2.649999809265136719e+01,3.985496902465820312e+01,1.000000000000000000e+02
3.150000000000000000e+05,2.742991682680440135e-07,2.740000152587890625e+01,3.958742141723632812e+01,1.000000000000000000e+02
3.160000000000000000e+05,2.515713788397988537e-07,2.840000152587890625e+01,4.292105865478515625e+01,1.000000000000000000e+02
3.170000000000000000e+05,6.212322786450386047e-02,2.710000038146972656e+01,4.225439453125000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,3.500346210785210133e-04,2.579999923706054688e+01,3.871930694580078125e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.201848508549431926e-12,2.800000000000000000e+01,4.015351867675781250e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.514278292655944824e-01,2.949999809265136719e+01,3.900409698486328125e+01,1.000000000000000000e+02
3.210000000000000000e+05,6.207330152392387390e-02,2.729999923706054688e+01,3.938597488403320312e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.158053692051908001e-06,2.850000000000000000e+01,3.671930694580078125e+01,1.000000000000000000e+02
3.230000000000000000e+05,6.255783140659332275e-02,2.389999961853027344e+01,3.718830490112304688e+01,1.000000000000000000e+02
3.240000000000000000e+05,3.433703910559415817e-03,2.869999694824218750e+01,3.767106246948242188e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.462360620498657227e-01,2.759999847412109375e+01,3.817106246948242188e+01,1.000000000000000000e+02
3.260000000000000000e+05,4.553770273923873901e-02,2.899999618530273438e+01,3.917076110839843750e+01,1.000000000000000000e+02
3.270000000000000000e+05,2.571643590927124023e-01,2.819999694824218750e+01,3.895584487915039062e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.915586835821159184e-05,3.050000000000000000e+01,3.600439834594726562e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.088652923703193665e-02,2.939999961853027344e+01,3.652163696289062500e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.045537218451499939e-01,2.910000038146972656e+01,3.500439071655273438e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.585248559713363647e-01,3.039999961853027344e+01,3.758742523193359375e+01,1.000000000000000000e+02
3.320000000000000000e+05,7.842730998186770233e-16,3.109999847412109375e+01,3.967076110839843750e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.149432500824332237e-04,2.969999885559082031e+01,3.733773040771484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.885965233668684959e-03,2.929999923706054688e+01,3.685497283935546875e+01,1.000000000000000000e+02
3.350000000000000000e+05,9.738566586747765541e-04,3.139999771118164062e+01,3.710527801513671875e+01,1.000000000000000000e+02
3.360000000000000000e+05,1.126222312450408936e-01,2.910000038146972656e+01,3.677163696289062500e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.713886671472764078e-11,2.790000152587890625e+01,3.881956481933593750e+01,1.000000000000000000e+02
3.380000000000000000e+05,3.314220812171697617e-03,2.810000228881835938e+01,3.325409698486328125e+01,1.000000000000000000e+02
3.390000000000000000e+05,2.051157644018530846e-03,2.980000114440917969e+01,3.623654937744140625e+01,1.000000000000000000e+02
3.400000000000000000e+05,2.521696034818887711e-03,3.099999809265136719e+01,3.528918075561523438e+01,1.000000000000000000e+02
3.410000000000000000e+05,3.751952217072822899e-22,2.969999885559082031e+01,3.710466003417968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,6.941612344235181808e-03,2.789999771118164062e+01,3.938536071777343750e+01,1.000000000000000000e+02
3.430000000000000000e+05,6.364619387078107593e-10,2.740000152587890625e+01,3.773623657226562500e+01,1.000000000000000000e+02
3.440000000000000000e+05,6.936106133892394610e-10,2.529999923706054688e+01,3.490290451049804688e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.626962102818652056e-06,2.810000228881835938e+01,3.748654556274414062e+01,1.000000000000000000e+02
3.460000000000000000e+05,2.506268024444580078e-01,2.520000076293945312e+01,3.431988525390625000e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.996633946895599365e-02,2.500000000000000000e+01,3.840351867675781250e+01,1.000000000000000000e+02
3.480000000000000000e+05,2.689608930399395672e-26,2.410000038146972656e+01,3.571899414062500000e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.534886300563812256e-01,3.010000228881835938e+01,3.631987380981445312e+01,1.000000000000000000e+02
3.500000000000000000e+05,8.602871000766754150e-02,2.560000038146972656e+01,3.592076110839843750e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.003285139799118042e-01,2.639999961853027344e+01,3.865351867675781250e+01,1.000000000000000000e+02
3.520000000000000000e+05,9.883531183004379272e-02,2.740000152587890625e+01,3.708742523193359375e+01,1.000000000000000000e+02
3.530000000000000000e+05,9.487263858318328857e-02,2.589999961853027344e+01,3.623685073852539062e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.575918495655059814e-01,2.479999732971191406e+01,3.865290069580078125e+01,1.000000000000000000e+02
3.550000000000000000e+05,9.104889613809064031e-06,2.520000076293945312e+01,3.721899795532226562e+01,1.000000000000000000e+02
3.560000000000000000e+05,5.904993471972375119e-08,2.770000076293945312e+01,3.467076110839843750e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.404483896804559206e-13,2.320000076293945312e+01,3.698654174804687500e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.249015852808952332e-01,2.560000038146972656e+01,3.720145416259765625e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.935631444212049246e-04,2.509999847412109375e+01,3.681987380981445312e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.989332191646099091e-03,2.239999961853027344e+01,3.633742904663085938e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.281553852095941082e-13,2.560000038146972656e+01,3.892106246948242188e+01,1.000000000000000000e+02
3.620000000000000000e+05,3.313423395156860352e-01,2.220000076293945312e+01,3.600409698486328125e+01,1.000000000000000000e+02
3.630000000000000000e+05,1.725128968246281147e-04,2.439999961853027344e+01,3.681988525390625000e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.589481951668858528e-03,2.350000000000000000e+01,3.963597869873046875e+01,1.000000000000000000e+02
3.650000000000000000e+05,3.535410852961717865e-09,2.600000190734863281e+01,3.842137908935546875e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.780985569525134204e-13,2.350000000000000000e+01,3.733742904663085938e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.131435260176658630e-01,2.220000076293945312e+01,3.823623657226562500e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.112344801425933838e-01,2.299999809265136719e+01,3.806957244873046875e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.732439436352706252e-08,2.279999923706054688e+01,3.703478622436523438e+01,1.000000000000000000e+02
3.700000000000000000e+05,2.671973705291748047e-01,2.420000076293945312e+01,3.755264282226562500e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.473384797573089600e-01,2.479999732971191406e+01,3.596931076049804688e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.913336455821990967e-01,2.509999847412109375e+01,3.358742904663085938e+01,1.000000000000000000e+02
3.730000000000000000e+05,8.459203876554965973e-03,2.649999809265136719e+01,3.717075729370117188e+01,1.000000000000000000e+02
3.740000000000000000e+05,4.669089321396313608e-06,2.529999923706054688e+01,3.621899032592773438e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.274656617373693734e-05,2.720000076293945312e+01,3.757018280029296875e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.270058989524841309e-01,2.770000076293945312e+01,3.463565826416015625e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.835111523324940208e-08,2.649999809265136719e+01,3.767106628417968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,2.408173531875945628e-05,2.790000152587890625e+01,3.831957244873046875e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.261941045522689819e-01,2.660000038146972656e+01,3.906988525390625000e+01,1.000000000000000000e+02
3.800000000000000000e+05,4.101488590240478516e-01,2.470000076293945312e+01,3.705202484130859375e+01,1.000000000000000000e+02
3.810000000000000000e+05,6.303229834884405136e-03,2.829999923706054688e+01,3.842076110839843750e+01,1.000000000000000000e+02
3.820000000000000000e+05,5.062745884060859680e-02,2.340000152587890625e+01,3.648654937744140625e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.034715356786316932e-18,2.739999961853027344e+01,3.978477859497070312e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.282383799552917480e-01,2.880000114440917969e+01,3.640322113037109375e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.739470005035400391e-01,2.880000114440917969e+01,3.921930313110351562e+01,1.000000000000000000e+02
3.860000000000000000e+05,4.238151945173740387e-03,2.699999809265136719e+01,3.938536071777343750e+01,1.000000000000000000e+02
3.870000000000000000e+05,2.889904752373695374e-02,2.879999923706054688e+01,3.390321731567382812e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.604515205144707579e-06,2.299999809265136719e+01,4.333712768554687500e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.793177366256713867e-01,2.939999961853027344e+01,3.765321731567382812e+01,1.000000000000000000e+02
3.900000000000000000e+05,9.159557521343231201e-02,2.539999771118164062e+01,3.830202484130859375e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.861558705568313599e-01,2.570000076293945312e+01,4.106988143920898438e+01,1.000000000000000000e+02
3.920000000000000000e+05,3.482735157012939453e-02,2.859999847412109375e+01,3.867076110839843750e+01,1.000000000000000000e+02
3.930000000000000000e+05,3.498993217945098877e-01,2.630000114440917969e+01,4.013597488403320312e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.062212586402893066e-01,2.859999847412109375e+01,3.931988525390625000e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.820130065083503723e-02,2.660000038146972656e+01,3.906988525390625000e+01,1.000000000000000000e+02
3.960000000000000000e+05,4.631506279110908508e-02,2.669999885559082031e+01,3.665321731567382812e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.560331821441650391e-01,2.540000152587890625e+01,3.880202484130859375e+01,1.000000000000000000e+02
3.980000000000000000e+05,2.758653461933135986e-01,2.439999961853027344e+01,3.963597488403320312e+01,1.000000000000000000e+02
3.990000000000000000e+05,3.714058548212051392e-02,2.449999809265136719e+01,4.213597488403320312e+01,1.000000000000000000e+02
4.000000000000000000e+05,1.187687516212463379e-01,2.969999885559082031e+01,3.981988525390625000e+01,1.000000000000000000e+02
4.010000000000000000e+05,8.222874992181090981e-37,1.899999976158142090e+00,1.867816090583801270e+00,1.000000000000000000e+02
4.020000000000000000e+05,1.242880989593686536e-05,2.050000000000000000e+01,3.453478622436523438e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.826448693871498108e-02,2.299999809265136719e+01,3.965290069580078125e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.043284386396408081e-01,2.529999923706054688e+01,4.181988525390625000e+01,1.000000000000000000e+02
4.050000000000000000e+05,2.799035906791687012e-01,2.589999961853027344e+01,3.990321731567382812e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.881060772575438023e-03,2.439999961853027344e+01,3.740321731567382812e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.765122530945518520e-07,2.550000190734863281e+01,4.340321731567382812e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.391875674016773701e-03,2.710000038146972656e+01,3.750409317016601562e+01,1.000000000000000000e+02
4.090000000000000000e+05,9.152607844953308813e-07,2.889999961853027344e+01,4.181988525390625000e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.942348615524254821e-15,2.760000228881835938e+01,4.393830108642578125e+01,1.000000000000000000e+02
4.110000000000000000e+05,1.961419880390167236e-01,2.699999809265136719e+01,3.383742904663085938e+01,1.000000000000000000e+02
4.120000000000000000e+05,4.424535291036590934e-06,2.860000228881835938e+01,3.956988525390625000e+01,1.000000000000000000e+02
4.130000000000000000e+05,6.495925481431186199e-04,2.800000000000000000e+01,3.367076110839843750e+01,1.000000000000000000e+02
4.140000000000000000e+05,2.438958812689406841e-09,2.709999656677246094e+01,4.318830490112304688e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.110200002789497375e-03,2.930000114440917969e+01,3.981988525390625000e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.710179287217066246e-12,2.859999847412109375e+01,3.860497283935546875e+01,1.000000000000000000e+02
4.170000000000000000e+05,5.358857568353414536e-03,2.779999923706054688e+01,3.852163696289062500e+01,1.000000000000000000e+02
4.180000000000000000e+05,2.144884274457581341e-05,2.850000000000000000e+01,3.900409698486328125e+01,1.000000000000000000e+02
4.190000000000000000e+05,5.897940397262573242e-01,2.989999961853027344e+01,4.268830490112304688e+01,1.000000000000000000e+02
4.200000000000000000e+05,4.461689298454560998e-15,2.790000152587890625e+01,3.967076110839843750e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.174381506847566925e-06,2.710000228881835938e+01,3.958742141723632812e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.738067905738716945e-07,2.070000076293945312e+01,2.455202674865722656e+01,1.000000000000000000e+02
4.230000000000000000e+05,2.128656192285083293e-12,2.770000076293945312e+01,4.267076110839843750e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.662212908267974854e-01,2.669999885559082031e+01,4.473654937744140625e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.881309971213340759e-02,3.050000000000000000e+01,4.448654937744140625e+01,1.000000000000000000e+02
4.260000000000000000e+05,2.642239223860087804e-06,3.060000228881835938e+01,3.956988525390625000e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.908376440405845642e-02,2.900000000000000000e+01,4.346869659423828125e+01,1.000000000000000000e+02
4.280000000000000000e+05,3.088540979661047459e-04,2.880000114440917969e+01,4.280202865600585938e+01,1.000000000000000000e+02
4.290000000000000000e+05,6.380452396115288138e-05,3.019999885559082031e+01,4.340322113037109375e+01,1.000000000000000000e+02
4.300000000000000000e+05,5.893816053867340088e-02,3.039999961853027344e+01,3.863536071777343750e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.553997002542018890e-02,3.040000152587890625e+01,4.156988525390625000e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.125284670473348569e-11,3.050000000000000000e+01,4.023654937744140625e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.679569780826568604e-01,2.760000228881835938e+01,3.856988525390625000e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.994755776697388683e-09,3.070000076293945312e+01,4.165321731567382812e+01,1.000000000000000000e+02
4.350000000000000000e+05,3.428724539844552055e-07,3.140000152587890625e+01,4.250409698486328125e+01,1.000000000000000000e+02
4.360000000000000000e+05,2.746273963794010342e-08,3.150000000000000000e+01,4.065321731567382812e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.659581437706947327e-02,2.950000190734863281e+01,4.238597488403320312e+01,1.000000000000000000e+02
4.380000000000000000e+05,3.871420621871948242e-01,3.039999961853027344e+01,3.981988525390625000e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.910859942436218262e-01,3.189999771118164062e+01,4.375409317016601562e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.741516403853893280e-02,2.870000076293945312e+01,3.756988525390625000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.540270984172821045e-01,2.759999847412109375e+01,3.956988525390625000e+01,1.000000000000000000e+02
4.420000000000000000e+05,3.924069402749807978e-10,2.820000076293945312e+01,3.867076110839843750e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.784636876640433911e-08,2.850000000000000000e+01,4.073654556274414062e+01,1.000000000000000000e+02
4.440000000000000000e+05,5.906991660594940186e-02,3.159999847412109375e+01,3.692075729370117188e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.374140265397727489e-04,2.720000076293945312e+01,4.250409317016601562e+01,1.000000000000000000e+02
4.460000000000000000e+05,6.764047429896891117e-04,2.960000038146972656e+01,4.106988143920898438e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.007527174011092264e-13,2.919999885559082031e+01,4.042075729370117188e+01,1.000000000000000000e+02
4.480000000000000000e+05,4.654189199209213257e-02,2.889999961853027344e+01,4.031956863403320312e+01,1.000000000000000000e+02
4.490000000000000000e+05,3.174128243699669838e-03,3.059999847412109375e+01,4.358742523193359375e+01,1.000000000000000000e+02
4.500000000000000000e+05,2.567277755588293076e-03,3.150000000000000000e+01,3.781988143920898438e+01,1.000000000000000000e+02
4.510000000000000000e+05,3.221370875835418701e-01,2.790000152587890625e+01,3.890321350097656250e+01,1.000000000000000000e+02
4.520000000000000000e+05,4.258401702372793807e-07,3.129999923706054688e+01,3.900409317016601562e+01,1.000000000000000000e+02
4.530000000000000000e+05,2.637270689010620117e-01,2.859999847412109375e+01,4.142076110839843750e+01,1.000000000000000000e+02
4.540000000000000000e+05,5.219080448150634766e-01,3.019999885559082031e+01,4.233742523193359375e+01,1.000000000000000000e+02
4.550000000000000000e+05,8.564621955156326294e-02,2.919999885559082031e+01,3.815321731567382812e+01,1.000000000000000000e+02
4.560000000000000000e+05,7.611368596553802490e-02,2.710000038146972656e+01,3.598654937744140625e+01,1.000000000000000000e+02
4.570000000000000000e+05,3.291502296924591064e-01,2.649999809265136719e+01,4.081988525390625000e+01,1.000000000000000000e+02
4.580000000000000000e+05,3.269050717353820801e-01,2.870000076293945312e+01,3.842076110839843750e+01,1.000000000000000000e+02
4.590000000000000000e+05,2.154321670532226562e-01,2.969999885559082031e+01,4.181988525390625000e+01,1.000000000000000000e+02
4.600000000000000000e+05,2.306967675685882568e-01,3.119999694824218750e+01,3.806988143920898438e+01,1.000000000000000000e+02
4.610000000000000000e+05,6.848494708538055420e-02,2.820000076293945312e+01,4.265321350097656250e+01,1.000000000000000000e+02
4.620000000000000000e+05,2.665032639015407767e-10,2.999999809265136719e+01,4.442076110839843750e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.112100032087942114e-14,2.770000076293945312e+01,3.998654937744140625e+01,1.000000000000000000e+02
4.640000000000000000e+05,7.325447164475917816e-03,2.880000114440917969e+01,4.317075729370117188e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.673616316111292690e-05,2.870000076293945312e+01,4.138597869873046875e+01,1.000000000000000000e+02
4.660000000000000000e+05,3.245669882744550705e-03,2.790000152587890625e+01,3.773654937744140625e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.046265102922916412e-02,2.649999809265136719e+01,3.985496902465820312e+01,1.000000000000000000e+02
4.680000000000000000e+05,2.005404894589446485e-06,2.619999885559082031e+01,3.925409698486328125e+01,1.000000000000000000e+02
4.690000000000000000e+05,9.721955657005310059e-02,2.459999847412109375e+01,4.125408935546875000e+01,1.000000000000000000e+02
4.700000000000000000e+05,1.413112545426544325e-20,2.669999885559082031e+01,3.842076110839843750e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.162539869546890259e-01,2.750000000000000000e+01,3.833742904663085938e+01,1.000000000000000000e+02
4.720000000000000000e+05,9.708182513713836670e-02,2.660000038146972656e+01,4.133742523193359375e+01,1.000000000000000000e+02
4.730000000000000000e+05,7.890156507492065430e-01,2.720000076293945312e+01,3.775409698486328125e+01,1.000000000000000000e+02
4.740000000000000000e+05,2.521988749504089355e-01,2.889999961853027344e+01,4.340351867675781250e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.333607733249664307e-01,2.720000076293945312e+01,4.167076110839843750e+01,1.000000000000000000e+02
4.760000000000000000e+05,6.396577061432151545e-13,2.750000000000000000e+01,4.340351867675781250e+01,1.000000000000000000e+02
4.770000000000000000e+05,9.364087879657745361e-02,2.789999771118164062e+01,3.907018661499023438e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.478748857975006104e-01,2.929999923706054688e+01,4.231988525390625000e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.346595883369445801e-01,2.860000228881835938e+01,4.265321350097656250e+01,1.000000000000000000e+02
4.800000000000000000e+05,2.306235581636428833e-01,2.999999809265136719e+01,4.142076110839843750e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.798062498892250005e-07,2.929999923706054688e+01,4.025409317016601562e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.127005182206630707e-02,2.879999923706054688e+01,4.313597488403320312e+01,1.000000000000000000e+02
4.830000000000000000e+05,4.252913640812039375e-05,2.880000114440917969e+01,3.696930694580078125e+01,1.000000000000000000e+02
4.840000000000000000e+05,3.745104493191320216e-08,2.820000076293945312e+01,4.007018661499023438e+01,1.000000000000000000e+02
4.850000000000000000e+05,6.772393135179299861e-06,2.770000076293945312e+01,4.138597869873046875e+01,1.000000000000000000e+02
4.860000000000000000e+05,5.148752393324684817e-07,2.889999961853027344e+01,4.123685455322265625e+01,1.000000000000000000e+02
4.870000000000000000e+05,4.313779473304748535e-01,2.839999771118164062e+01,4.123685455322265625e+01,1.000000000000000000e+02
4.880000000000000000e+05,4.257521482031734195e-07,2.789999771118164062e+01,4.088597869873046875e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.259224834462060016e-10,2.729999923706054688e+01,3.930264282226562500e+01,1.000000000000000000e+02
4.900000000000000000e+05,8.232492208480834961e-02,2.809999847412109375e+01,4.298685455322265625e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.225234381854534149e-02,2.800000000000000000e+01,4.298685455322265625e+01,1.000000000000000000e+02
4.920000000000000000e+05,6.463776528835296631e-02,3.099999809265136719e+01,4.348685455322265625e+01,1.000000000000000000e+02
4.930000000000000000e+05,6.667242385447025299e-03,2.829999923706054688e+01,4.223685455322265625e+01,1.000000000000000000e+02
4.940000000000000000e+05,5.454249382019042969e-01,2.829999923706054688e+01,4.215351486206054688e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.288880689069628716e-04,2.879999923706054688e+01,3.798654937744140625e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.846260070800781250e-01,2.839999771118164062e+01,4.013597488403320312e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.547300722450017929e-02,2.790000152587890625e+01,4.188597869873046875e+01,1.000000000000000000e+02
4.980000000000000000e+05,3.904870311544073047e-07,2.679999732971191406e+01,4.050409317016601562e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.198492340743541718e-03,2.770000076293945312e+01,4.240321350097656250e+01,1.000000000000000000e+02


==> data/sampling_region/o3_sc1_f0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.323237060546875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.972602844238281250e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+03,2.052413858473300934e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+03,6.409138109120249283e-08,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+03,1.313777970961271802e-12,2.000000029802322388e-01,5.000000000000000000e-01,4.000000283122062683e-02
5.000000000000000000e+03,1.074401662472593277e-13,1.000000014901161194e-01,2.500000000000000000e-01,1.200000047683715820e-01
6.000000000000000000e+03,6.067730004425189727e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.000000119209289551e-01
7.000000000000000000e+03,6.084511980360625769e-21,0.000000000000000000e+00,0.000000000000000000e+00,5.400000214576721191e-01
8.000000000000000000e+03,3.117931173975223484e-19,2.000000029802322388e-01,5.000000000000000000e-01,6.400000452995300293e-01
9.000000000000000000e+03,1.490662482339644157e-09,1.000000014901161194e-01,2.500000000000000000e-01,6.800000667572021484e-01
1.000000000000000000e+04,5.037752562202513218e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.000000476837158203e-01
1.100000000000000000e+04,1.360481983283534646e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.100000381469726562e-01
1.200000000000000000e+04,1.715604448691010475e-03,4.000000059604644775e-01,1.000000000000000000e+00,9.100000262260437012e-01
1.300000000000000000e+04,2.093357499688863754e-03,2.000000000000000000e+00,1.500000000000000000e+00,3.220000028610229492e+00
1.400000000000000000e+04,7.369454833678901196e-04,4.700000286102294922e+00,2.499999761581420898e+00,5.820000171661376953e+00
1.500000000000000000e+04,5.663527408614754677e-04,6.300000190734863281e+00,4.750000000000000000e+00,1.181000041961669922e+01
1.600000000000000000e+04,3.521653115749359131e-01,6.700000286102294922e+00,6.749999523162841797e+00,2.248000144958496094e+01
1.700000000000000000e+04,2.272515848744660616e-04,7.299999713897705078e+00,7.250000000000000000e+00,3.308000183105468750e+01
1.800000000000000000e+04,1.740847826004028320e-01,7.800000190734863281e+00,7.250000000000000000e+00,4.044000244140625000e+01
1.900000000000000000e+04,5.099040572531521320e-05,7.400000095367431641e+00,5.833333492279052734e+00,5.197000503540039062e+01
2.000000000000000000e+04,1.420023454556940123e-05,7.899999618530273438e+00,6.333333015441894531e+00,6.219000244140625000e+01
2.100000000000000000e+04,1.385853290557861328e-01,8.299999237060546875e+00,8.833333969116210938e+00,7.248000335693359375e+01
2.200000000000000000e+04,6.507590296678245068e-05,1.039999961853027344e+01,1.141666698455810547e+01,8.438999938964843750e+01
2.300000000000000000e+04,8.930683543439954519e-05,9.600000381469726562e+00,1.191666603088378906e+01,9.692000579833984375e+01
2.400000000000000000e+04,4.990926026948727667e-05,9.399999618530273438e+00,1.016666698455810547e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.576508511789143085e-04,1.130000019073486328e+01,1.291666603088378906e+01,1.000000000000000000e+02
2.600000000000000000e+04,2.700199183891527355e-05,1.210000038146972656e+01,1.474999904632568359e+01,1.000000000000000000e+02
2.700000000000000000e+04,7.909834384918212891e-01,1.070000076293945312e+01,1.149999904632568359e+01,1.000000000000000000e+02
2.800000000000000000e+04,5.728724645450711250e-04,1.270000076293945312e+01,1.300000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,2.119462260452564806e-05,1.160000038146972656e+01,1.191666603088378906e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.349851861596107483e-02,1.260000038146972656e+01,1.216666698455810547e+01,1.000000000000000000e+02
3.100000000000000000e+04,2.084940206259489059e-05,1.250000000000000000e+01,1.375000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.738134771585464478e-02,1.469999980926513672e+01,1.474999904632568359e+01,1.000000000000000000e+02
3.300000000000000000e+04,7.905578240752220154e-05,1.250000000000000000e+01,1.541666698455810547e+01,1.000000000000000000e+02
3.400000000000000000e+04,3.863443387672305107e-03,1.300000000000000000e+01,1.625000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+04,4.181440919637680054e-03,1.279999923706054688e+01,1.416666698455810547e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.602400297997519374e-04,1.479999828338623047e+01,1.425000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,1.452248397981747985e-05,1.349999904632568359e+01,1.425000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+04,7.558254583273082972e-05,1.309999942779541016e+01,1.450000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,8.086255623429572381e-12,1.300000000000000000e+01,1.375000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.034784913063049316e-01,1.330000019073486328e+01,1.324999904632568359e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.166793461190536618e-06,1.480000019073486328e+01,1.708333396911621094e+01,1.000000000000000000e+02
4.200000000000000000e+04,9.344464633613824844e-04,1.620000076293945312e+01,1.499999904632568359e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.200673580169677734e+00,1.260000038146972656e+01,1.600000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.163993358612060547e-01,1.539999961853027344e+01,1.808333396911621094e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.016016900539398193e-01,1.410000038146972656e+01,1.366666698455810547e+01,1.000000000000000000e+02
4.600000000000000000e+04,3.805631786235608160e-05,1.459999942779541016e+01,1.800000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.414600014686584473e-01,1.499999904632568359e+01,1.533333396911621094e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.878668965422548354e-05,1.469999980926513672e+01,1.625000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,3.354645741637796164e-04,1.309999942779541016e+01,1.450000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+04,4.588335007429122925e-02,1.410000038146972656e+01,1.525000000000000000e+01,1.000000000000000000e+02
5.100000000000000000e+04,4.362942709121853113e-04,1.369999980926513672e+01,1.550000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,3.774057701230049133e-02,1.480000019073486328e+01,1.725000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,3.903704782715067267e-05,1.380000114440917969e+01,1.875000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,5.462865228764712811e-04,1.420000076293945312e+01,1.900000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,3.369890619069337845e-04,1.509999942779541016e+01,1.983333396911621094e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.512622693553566933e-04,1.639999961853027344e+01,1.925000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,7.974733307491987944e-06,1.659999847412109375e+01,2.008333396911621094e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.396531635895371437e-05,1.720000076293945312e+01,2.250000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,2.350143622606992722e-03,1.839999771118164062e+01,2.525000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.699576154351234436e-03,1.999999809265136719e+01,2.658333396911621094e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.074063358828425407e-03,1.990000152587890625e+01,2.958333206176757812e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.838650743797188625e-06,1.929999923706054688e+01,2.791666603088378906e+01,1.000000000000000000e+02
6.300000000000000000e+04,9.806184971239417791e-05,1.789999961853027344e+01,2.350000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.192006018565734848e-07,2.060000038146972656e+01,3.075000000000000000e+01,1.000000000000000000e+02
6.500000000000000000e+04,7.629709580214694142e-05,1.969999885559082031e+01,2.958333206176757812e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.282684683799743652e-01,2.090000152587890625e+01,3.300000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.481090137735009193e-03,2.210000038146972656e+01,3.608333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,2.883161604404449463e-02,2.179999923706054688e+01,3.766666793823242188e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.051906496286392212e-01,2.320000076293945312e+01,3.633333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,5.096908658742904663e-02,2.529999923706054688e+01,3.633333206176757812e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.531038165092468262e-01,2.429999923706054688e+01,3.700000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.542403987921716180e-07,2.270000076293945312e+01,3.658333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.156582584371790290e-04,2.139999771118164062e+01,3.658333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.473948850616579875e-05,2.290000152587890625e+01,4.108332824707031250e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.253116177394986153e-03,2.279999923706054688e+01,3.966666412353515625e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.206957641988992691e-02,2.329999732971191406e+01,3.633333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.869093859568238258e-03,2.270000076293945312e+01,3.683333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,9.273397605369382291e-10,2.370000076293945312e+01,3.900000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,3.368349373340606689e-02,2.239999961853027344e+01,3.775000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,6.393369744728261139e-07,2.299999809265136719e+01,4.175000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.679226279258728027e-01,2.270000076293945312e+01,3.758333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.558323053929555613e-10,2.580000114440917969e+01,4.041666793823242188e+01,1.000000000000000000e+02
8.300000000000000000e+04,5.131531361257657409e-05,2.449999809265136719e+01,4.308333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,2.971448120661079884e-04,2.570000076293945312e+01,4.100000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,6.238099672373209614e-07,2.859999847412109375e+01,4.575000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,1.176873892545700073e-01,2.490000152587890625e+01,4.358333206176757812e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.337774960324168205e-03,2.579999923706054688e+01,4.150000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,2.870205025828909129e-05,2.800000000000000000e+01,4.666666793823242188e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.201954782009124756e-01,2.910000038146972656e+01,4.533333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,3.263877630233764648e-01,2.790000152587890625e+01,4.691666793823242188e+01,1.000000000000000000e+02
9.100000000000000000e+04,1.989677548408508301e-03,2.649999809265136719e+01,4.400000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.939859503181651235e-04,2.649999809265136719e+01,4.558333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,9.888684144243597984e-04,3.150000000000000000e+01,4.791666412353515625e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.955649212002754211e-03,2.750000000000000000e+01,4.333333206176757812e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.069667220115661621e+00,2.720000076293945312e+01,4.700000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,9.447512030601501465e-02,3.029999732971191406e+01,4.775000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,3.882122635841369629e-01,2.729999732971191406e+01,4.883333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.292236566543579102e-01,2.870000076293945312e+01,5.216666412353515625e+01,1.000000000000000000e+02
9.900000000000000000e+04,2.543497271835803986e-02,2.669999885559082031e+01,4.475000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.410370707511901855e-01,3.179999923706054688e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.010000000000000000e+05,7.148878648877143860e-04,3.129999923706054688e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.020000000000000000e+05,6.109012174420058727e-04,3.200000000000000000e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.885248363018035889e-01,2.930000114440917969e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.430868297815322876e-01,2.669999885559082031e+01,4.641666412353515625e+01,1.000000000000000000e+02
1.050000000000000000e+05,4.261206835508346558e-02,2.960000038146972656e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.060000000000000000e+05,5.884372100695145491e-08,3.020000076293945312e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.070000000000000000e+05,3.986198306083679199e-01,3.290000152587890625e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.163418889045715332e-01,3.140000152587890625e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.159211933612823486e-01,3.079999923706054688e+01,5.166666412353515625e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.587384009733796120e-03,2.949999809265136719e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.248760670423507690e-01,2.989999961853027344e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,4.032350453542221658e-09,2.869999694824218750e+01,4.533333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.285842881770804524e-04,3.420000076293945312e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.756921847118064761e-04,2.839999771118164062e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.150000000000000000e+05,4.874481965089216828e-05,3.019999885559082031e+01,4.883333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,2.591940574347972870e-03,3.290000152587890625e+01,5.150000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,9.955670975614339113e-06,3.150000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.903931826353073120e-03,3.400000000000000000e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.190000000000000000e+05,9.670195286162197590e-04,3.079999923706054688e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.935814850639872020e-07,2.949999809265136719e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.210000000000000000e+05,2.073933780193328857e-01,3.169999694824218750e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.700329929590225220e-01,3.120000076293945312e+01,4.700000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,4.997526411898434162e-05,3.209999847412109375e+01,4.850000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,3.961391746997833252e-01,3.039999961853027344e+01,4.883333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,5.712563544511795044e-02,2.979999732971191406e+01,4.650000000000000000e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.363688111305236816e-01,3.129999923706054688e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.270000000000000000e+05,1.765228573478782670e-17,3.170000076293945312e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.280000000000000000e+05,3.623321498250672151e-15,3.300000000000000000e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.831712424755096436e-01,3.189999771118164062e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,9.226657482486189110e-08,3.559999847412109375e+01,5.191666412353515625e+01,1.000000000000000000e+02
1.310000000000000000e+05,4.013960808515548706e-02,3.450000000000000000e+01,4.958333206176757812e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.899498869306626148e-07,3.410000228881835938e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.967841573990881443e-04,3.200000000000000000e+01,5.191666412353515625e+01,1.000000000000000000e+02
1.340000000000000000e+05,3.975414801971055567e-05,3.150000000000000000e+01,4.624999618530273438e+01,1.000000000000000000e+02
1.350000000000000000e+05,2.444235330288451434e-16,2.969999885559082031e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.360000000000000000e+05,1.723004691302776337e-02,3.349999618530273438e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.958827376365661621e-01,3.550000000000000000e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.471443659781471069e-09,3.470000457763671875e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,2.179933935403823853e-01,3.340000152587890625e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.817251682281494141e-01,3.340000152587890625e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.844086498022079468e-01,3.470000076293945312e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.420000000000000000e+05,4.508538842201232910e-01,3.480000305175781250e+01,5.125000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,4.006362855434417725e-01,3.359999847412109375e+01,5.025000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.573878526687622070e-02,3.150000000000000000e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.450000000000000000e+05,4.292806982994079590e-01,3.590000152587890625e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.820060759782791138e-01,3.490000152587890625e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.470000000000000000e+05,2.692605853080749512e-01,3.370000076293945312e+01,4.691666793823242188e+01,1.000000000000000000e+02
1.480000000000000000e+05,2.081302685752461912e-09,3.319999694824218750e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,1.633707925885463652e-11,3.500000381469726562e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.031597639666870236e-04,3.109999847412109375e+01,4.758332824707031250e+01,1.000000000000000000e+02
1.510000000000000000e+05,3.048470988869667053e-02,3.649999618530273438e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.520000000000000000e+05,2.261115983128547668e-02,3.649999618530273438e+01,5.183333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.770507358014583588e-02,3.129999923706054688e+01,4.991666412353515625e+01,1.000000000000000000e+02
1.540000000000000000e+05,6.145313022898335475e-07,3.259999847412109375e+01,5.016666793823242188e+01,1.000000000000000000e+02
1.550000000000000000e+05,5.714459938230276315e-13,3.329999923706054688e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.123884439468383789e-02,3.259999847412109375e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.742073891364270821e-06,3.530000305175781250e+01,5.108333206176757812e+01,1.000000000000000000e+02
1.580000000000000000e+05,4.837030768394470215e-01,3.329999923706054688e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.590000000000000000e+05,5.967896431684494019e-02,3.180000114440917969e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.370404601097106934e-01,3.100000000000000000e+01,5.041666793823242188e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.204230457544326782e-02,3.290000152587890625e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.037610927596688271e-03,3.590000152587890625e+01,5.000000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,3.288300037384033203e-01,3.680000305175781250e+01,5.408333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,6.283631324768066406e-01,3.720000076293945312e+01,5.058333206176757812e+01,1.000000000000000000e+02
1.650000000000000000e+05,8.483951911330223083e-03,3.279999923706054688e+01,5.158333206176757812e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.881199121475219727e-03,3.390000152587890625e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.670000000000000000e+05,1.638998826769720520e-16,3.709999465942382812e+01,5.266666412353515625e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.153946638827619608e-07,3.390000152587890625e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,8.276783772243057058e-12,3.270000076293945312e+01,4.583333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,4.641965034579698113e-08,3.440000152587890625e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.007367018246441148e-06,3.550000000000000000e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.223194720794990039e-18,3.509999847412109375e+01,4.966666412353515625e+01,1.000000000000000000e+02
1.730000000000000000e+05,4.336154670454561710e-04,3.869999694824218750e+01,5.183333587646484375e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.547239124774932861e-01,3.570000076293945312e+01,5.224999618530273438e+01,1.000000000000000000e+02
1.750000000000000000e+05,2.250297218561172485e-01,3.639999771118164062e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.760000000000000000e+05,3.955394327640533447e-01,3.429999923706054688e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.287710756063461304e-01,3.559999847412109375e+01,5.050000000000000000e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.813367634895257652e-05,3.579999923706054688e+01,5.233333587646484375e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.764502167701721191e-01,3.380000305175781250e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.800000000000000000e+05,3.860311508178710938e-01,3.279999923706054688e+01,5.274999618530273438e+01,1.000000000000000000e+02
1.810000000000000000e+05,3.457121849060058594e-01,3.349999618530273438e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.179978880788649431e-14,3.420000076293945312e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.830000000000000000e+05,5.170519649982452393e-02,3.300000000000000000e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.304095238447189331e-01,3.379999923706054688e+01,5.125000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,6.660075159743428230e-04,3.900000000000000000e+01,5.258333587646484375e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.176805675029754639e-01,3.389999389648437500e+01,5.175000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.446521561592817307e-02,3.559999847412109375e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.352120935916900635e-01,3.639999771118164062e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.890000000000000000e+05,8.002354297786951065e-05,3.420000076293945312e+01,5.100000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,5.030808597803115845e-02,3.550000000000000000e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.910000000000000000e+05,6.528230733238160610e-05,3.800000000000000000e+01,5.333332824707031250e+01,1.000000000000000000e+02
1.920000000000000000e+05,5.731716156005859375e-01,3.740000152587890625e+01,5.091666412353515625e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.483492255210876465e-01,3.379999923706054688e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.940000000000000000e+05,3.706580400466918945e-01,3.209999847412109375e+01,4.941666793823242188e+01,1.000000000000000000e+02
1.950000000000000000e+05,4.278072118759155273e-01,3.359999847412109375e+01,5.183333587646484375e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.186844767493312247e-07,3.469999694824218750e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.603762502782046795e-04,3.509999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.980000000000000000e+05,6.907076906953468765e-13,3.469999694824218750e+01,5.133333206176757812e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.361746430397033691e-01,3.470000457763671875e+01,4.924999618530273438e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.204203367233276367e-01,3.579999923706054688e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.010000000000000000e+05,3.326778685430048510e-13,3.470000457763671875e+01,5.158333206176757812e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.983387092925227080e-09,3.930000305175781250e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.253686961717903614e-03,3.790000152587890625e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.040000000000000000e+05,4.628444294496603106e-10,3.420000457763671875e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.050000000000000000e+05,8.147229440510272980e-03,3.429999923706054688e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.060000000000000000e+05,7.297095656394958496e-02,3.700000000000000000e+01,5.183333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.484926044940948486e-01,3.470000076293945312e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.349861577182309702e-06,3.309999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.304598348880972480e-07,3.579999923706054688e+01,5.324999618530273438e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.507716339612443335e-09,3.270000457763671875e+01,5.183333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.865416709989631272e-09,3.680000305175781250e+01,5.308333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.530913141323253512e-05,3.559999847412109375e+01,5.274999618530273438e+01,1.000000000000000000e+02
2.130000000000000000e+05,4.640891837492944205e-12,3.459999847412109375e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.140000000000000000e+05,3.492658152026706375e-06,3.890000152587890625e+01,5.416666793823242188e+01,1.000000000000000000e+02
2.150000000000000000e+05,5.789170387515696348e-08,3.619999694824218750e+01,5.500000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,7.613021324459623429e-11,3.340000152587890625e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.170000000000000000e+05,4.015899896621704102e-01,3.359999847412109375e+01,5.324999618530273438e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.263987822501342890e-29,3.900000000000000000e+01,5.399999618530273438e+01,1.000000000000000000e+02
2.190000000000000000e+05,9.135139293903193902e-07,3.750000000000000000e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,1.184191494862929517e-10,3.879999923706054688e+01,5.208333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.150677621364593506e-01,3.269999694824218750e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.324407175183296204e-02,4.080000305175781250e+01,5.366666793823242188e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.354715950787067413e-03,3.850000000000000000e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,2.499081830364957568e-09,3.440000152587890625e+01,5.158333206176757812e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.075691357254981995e-01,3.579999923706054688e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.260000000000000000e+05,3.419875204563140869e-01,3.440000152587890625e+01,5.516666793823242188e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.400264575819566096e-15,3.459999847412109375e+01,5.366666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.275274753570556641e-01,3.349999618530273438e+01,5.274999618530273438e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.250587636604905128e-03,3.480000305175781250e+01,5.408333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,6.418237462639808655e-04,3.459999847412109375e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.310000000000000000e+05,2.947417786344885826e-03,3.430000305175781250e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.296026914260339780e-11,3.429999923706054688e+01,5.308333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.954382751137018204e-03,3.800000000000000000e+01,5.391666793823242188e+01,1.000000000000000000e+02
2.340000000000000000e+05,7.405202673282929027e-09,3.609999847412109375e+01,5.341666793823242188e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.853703674394637346e-05,3.500000000000000000e+01,5.158333206176757812e+01,1.000000000000000000e+02
2.360000000000000000e+05,5.429871082305908203e-01,3.830000305175781250e+01,5.183333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,4.785590135725215077e-05,3.570000076293945312e+01,5.358332824707031250e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.344566434621810913e-01,3.419999313354492188e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,2.179942615310181964e-10,3.550000000000000000e+01,5.266666412353515625e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.649096235632896423e-02,3.800000000000000000e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.410000000000000000e+05,7.239610386872152858e-13,3.459999847412109375e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,7.418176531791687012e-02,3.919999694824218750e+01,5.483333587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.001235563308000565e-03,3.809999847412109375e+01,5.424999618530273438e+01,1.000000000000000000e+02
2.440000000000000000e+05,1.006523743271827698e-01,3.490000152587890625e+01,5.408333587646484375e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.384346783161163330e-01,3.550000000000000000e+01,5.341666793823242188e+01,1.000000000000000000e+02
2.460000000000000000e+05,2.135330090660892592e-16,3.400000000000000000e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.470000000000000000e+05,7.269664731301972438e-11,3.820000076293945312e+01,5.416666793823242188e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.112064033848281452e-22,3.480000305175781250e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.490000000000000000e+05,2.111252211034297943e-02,3.639999771118164062e+01,5.233333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,6.452830135822296143e-02,3.710000228881835938e+01,5.083333206176757812e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.491552848368883133e-03,3.590000152587890625e+01,5.299999618530273438e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.197131350636482239e-01,3.670000457763671875e+01,5.491666793823242188e+01,1.000000000000000000e+02
2.530000000000000000e+05,5.407283651948091574e-07,3.709999465942382812e+01,5.416666793823242188e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.772376000881195068e-01,3.729999923706054688e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.356555614620447159e-03,3.390000152587890625e+01,5.266666412353515625e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.001766688408679329e-06,4.019999694824218750e+01,5.508333587646484375e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.038818770587868201e-11,3.709999465942382812e+01,5.399999618530273438e+01,1.000000000000000000e+02
2.580000000000000000e+05,9.690339793451130390e-04,3.639999771118164062e+01,5.308333206176757812e+01,1.000000000000000000e+02
2.590000000000000000e+05,5.215033161221072078e-05,3.740000152587890625e+01,5.183333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.092004007659852505e-03,3.930000305175781250e+01,5.466666793823242188e+01,1.000000000000000000e+02
2.610000000000000000e+05,9.006259915622649714e-08,4.050000000000000000e+01,5.366666793823242188e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.490312963724136353e-01,3.750000000000000000e+01,5.200000000000000000e+01,1.000000000000000000e+02
2.630000000000000000e+05,3.221766675665094226e-08,3.800000000000000000e+01,5.791666412353515625e+01,1.000000000000000000e+02
2.640000000000000000e+05,1.627712663321290165e-05,3.589999771118164062e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.243230144609697163e-05,3.969999694824218750e+01,5.191666412353515625e+01,1.000000000000000000e+02
2.660000000000000000e+05,2.751781380538886879e-08,3.739999771118164062e+01,5.533333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.332590132951736450e-01,3.480000305175781250e+01,5.349999618530273438e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.906430721282958984e-01,3.800000000000000000e+01,5.258333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,2.199407964944839478e-01,3.769999694824218750e+01,5.116666412353515625e+01,1.000000000000000000e+02
2.700000000000000000e+05,7.829282361315748062e-12,3.600000000000000000e+01,5.308333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.210107448273989306e-11,3.770000076293945312e+01,5.433333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,2.878641244024038315e-03,3.639999771118164062e+01,5.333333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,5.523741819501992723e-08,3.770000076293945312e+01,5.358333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.230924695505564159e-09,3.829999923706054688e+01,5.475000000000000000e+01,1.000000000000000000e+02
2.750000000000000000e+05,7.617557644844055176e-01,3.510000228881835938e+01,5.416666793823242188e+01,1.000000000000000000e+02
2.760000000000000000e+05,7.592290037221512133e-15,3.740000152587890625e+01,5.383333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,3.494769625831395388e-04,3.890000152587890625e+01,5.224999618530273438e+01,1.000000000000000000e+02
2.780000000000000000e+05,4.076921381056308746e-03,3.830000305175781250e+01,5.299999618530273438e+01,1.000000000000000000e+02
2.790000000000000000e+05,3.933146223425865173e-02,3.750000000000000000e+01,5.416666793823242188e+01,1.000000000000000000e+02
2.800000000000000000e+05,1.381078982376493514e-05,3.840000152587890625e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.810000000000000000e+05,7.101029157638549805e-02,3.630000305175781250e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.820000000000000000e+05,9.319899976253509521e-02,3.630000305175781250e+01,5.191666412353515625e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.946176141500473022e-01,3.720000076293945312e+01,5.299999618530273438e+01,1.000000000000000000e+02
2.840000000000000000e+05,3.478191792964935303e-01,3.409999847412109375e+01,5.475000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.473532766103744507e-01,3.450000000000000000e+01,4.933333587646484375e+01,1.000000000000000000e+02
2.860000000000000000e+05,3.105248480225752949e-12,3.840000152587890625e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.870000000000000000e+05,4.725861549377441406e-02,4.020000457763671875e+01,5.383333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,9.196709725074470043e-04,3.959999847412109375e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.890000000000000000e+05,5.616439011646434665e-06,4.130000305175781250e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.045426172457998765e-15,3.700000000000000000e+01,5.050000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,5.478980047435300094e-10,3.710000228881835938e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,4.361738101579248905e-04,3.529999923706054688e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.052952413908884121e-16,3.710000228881835938e+01,5.541666793823242188e+01,1.000000000000000000e+02
2.940000000000000000e+05,1.624062600938840376e-38,3.490000152587890625e+01,5.241666412353515625e+01,1.000000000000000000e+02
2.950000000000000000e+05,4.255417734384536743e-02,3.809999847412109375e+01,5.341666793823242188e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.499500103294849396e-02,4.170000076293945312e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.970000000000000000e+05,5.493853706866502762e-03,3.740000152587890625e+01,5.291666412353515625e+01,1.000000000000000000e+02
2.980000000000000000e+05,5.199443101882934570e-01,3.690000152587890625e+01,5.258333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.763224809214758437e-11,3.630000305175781250e+01,5.291666412353515625e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.023007980410772788e-11,3.649999618530273438e+01,5.283333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,5.575725436210632324e-01,3.829999923706054688e+01,5.166666412353515625e+01,1.000000000000000000e+02
3.020000000000000000e+05,3.646906837821006775e-02,3.969999694824218750e+01,5.166666412353515625e+01,1.000000000000000000e+02
3.030000000000000000e+05,4.689158499240875244e-01,3.840000152587890625e+01,5.175000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.700068950653076172e-01,3.810000228881835938e+01,5.108333206176757812e+01,1.000000000000000000e+02
3.050000000000000000e+05,2.905019974575040465e-13,4.670000457763671875e+01,4.716666412353515625e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.981032431125640869e-01,3.660000228881835938e+01,5.324999618530273438e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.206965185701847076e-03,3.909999847412109375e+01,5.299999618530273438e+01,1.000000000000000000e+02
3.080000000000000000e+05,4.307514622770014512e-10,3.559999847412109375e+01,5.416666793823242188e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.370441891252994537e-02,3.720000076293945312e+01,5.100000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,5.618833899497985840e-01,3.540000152587890625e+01,5.125000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.349172671325504780e-04,3.729999923706054688e+01,5.424999618530273438e+01,1.000000000000000000e+02
3.120000000000000000e+05,3.414264321327209473e-01,3.830000305175781250e+01,5.483333587646484375e+01,1.000000000000000000e+02
3.130000000000000000e+05,6.942911446094512939e-02,3.960000228881835938e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.140000000000000000e+05,9.698672220110893250e-03,3.919999694824218750e+01,5.233333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,9.171640500426292419e-03,3.750000000000000000e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.241465583443641663e-01,3.629999923706054688e+01,5.399999618530273438e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.771981991827487946e-03,3.619999694824218750e+01,5.000000000000000000e+01,1.000000000000000000e+02
3.180000000000000000e+05,8.504648374429990554e-12,3.890000152587890625e+01,5.258333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,4.694366753101348877e-01,3.590000152587890625e+01,5.141666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+05,2.448199316859245300e-02,3.649999618530273438e+01,5.450000000000000000e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.128878593444824219e-01,3.479999923706054688e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,3.172493875026702881e-01,3.709999465942382812e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.230000000000000000e+05,1.434916704893112183e-01,3.759999847412109375e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.632931172847747803e-01,3.420000076293945312e+01,5.150000000000000000e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.824034235626715628e-11,3.659999847412109375e+01,5.516666793823242188e+01,1.000000000000000000e+02
3.260000000000000000e+05,9.047641605138778687e-02,3.469999694824218750e+01,5.175000000000000000e+01,1.000000000000000000e+02
3.270000000000000000e+05,2.122737932950258255e-04,3.420000076293945312e+01,5.491666793823242188e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.206476435479999054e-07,3.370000076293945312e+01,5.491666793823242188e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.715901726262458737e-12,3.520000076293945312e+01,5.241666412353515625e+01,1.000000000000000000e+02
3.300000000000000000e+05,3.881096541881561279e-01,3.729999923706054688e+01,5.299999618530273438e+01,1.000000000000000000e+02
3.310000000000000000e+05,8.824499696493148804e-02,3.709999465942382812e+01,5.566666793823242188e+01,1.000000000000000000e+02
3.320000000000000000e+05,8.947334438562393188e-02,3.430000305175781250e+01,4.941666793823242188e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.346481144428253174e-01,3.879999923706054688e+01,5.133333206176757812e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.324925422668457031e-01,4.010000228881835938e+01,5.374999618530273438e+01,1.000000000000000000e+02
3.350000000000000000e+05,9.153912166031535902e-14,3.900000000000000000e+01,5.299999618530273438e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.917282805967261083e-07,3.790000152587890625e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.543768793344497681e-01,3.409999847412109375e+01,5.008333206176757812e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.155242711305618286e-01,3.680000305175781250e+01,5.175000000000000000e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.584151834249496460e-01,3.679999542236328125e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.400000000000000000e+05,2.254831343889236450e-01,3.450000000000000000e+01,5.050000000000000000e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.237957966779504204e-07,4.050000000000000000e+01,5.241666412353515625e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.015298664569854736e-01,3.420000076293945312e+01,5.274999618530273438e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.427091281836095696e-22,3.409999847412109375e+01,4.975000000000000000e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.197429831105315066e-16,3.369999694824218750e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.664140373468399048e-01,3.560000228881835938e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.166467890143394470e-01,3.559999847412109375e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.799331241476465948e-06,3.559999847412109375e+01,5.349999618530273438e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.720937446634236494e-38,3.220000076293945312e+01,5.316666793823242188e+01,1.000000000000000000e+02
3.490000000000000000e+05,2.291755327177291690e-12,3.530000305175781250e+01,5.408333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.856930677530331349e-32,4.080000305175781250e+01,5.058333206176757812e+01,1.000000000000000000e+02
3.510000000000000000e+05,5.713037680834531784e-04,3.370000076293945312e+01,5.274999618530273438e+01,1.000000000000000000e+02
3.520000000000000000e+05,8.045216964092105627e-05,3.400000000000000000e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.310497075086459517e-05,3.550000000000000000e+01,4.908333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,6.529738311655819416e-04,3.639999771118164062e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,4.719832604633165818e-19,4.109999847412109375e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.351721167564392090e-01,3.690000152587890625e+01,5.041666793823242188e+01,1.000000000000000000e+02
3.570000000000000000e+05,5.769740343093872070e-01,3.250000000000000000e+01,5.075000000000000000e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.432469114661216736e-02,3.570000076293945312e+01,5.158333206176757812e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.539680600166320801e-01,3.479999923706054688e+01,5.299999618530273438e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.826089859008789062e-01,3.459999847412109375e+01,5.183333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.052046449237724557e-37,3.470000076293945312e+01,5.374999618530273438e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.292368321832327638e-07,3.780000305175781250e+01,5.308333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,6.093051757583012318e-11,3.770000457763671875e+01,5.324999618530273438e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.942604593932628632e-02,3.760000228881835938e+01,5.249999618530273438e+01,1.000000000000000000e+02
3.650000000000000000e+05,5.520790815353393555e-03,3.829999923706054688e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.660000000000000000e+05,4.634083047849735237e-12,3.860000228881835938e+01,5.241666412353515625e+01,1.000000000000000000e+02
3.670000000000000000e+05,3.727975965834407586e-17,3.470000076293945312e+01,5.091666412353515625e+01,1.000000000000000000e+02
3.680000000000000000e+05,1.252111513167619705e-03,3.600000000000000000e+01,5.416666793823242188e+01,1.000000000000000000e+02
3.690000000000000000e+05,5.531867065117213045e-12,3.609999847412109375e+01,5.208333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,2.267947053090487080e-18,3.459999847412109375e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.863761494609207148e-07,3.859999847412109375e+01,5.216666412353515625e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.239008247852325439e-01,3.479999923706054688e+01,4.983333206176757812e+01,1.000000000000000000e+02
3.730000000000000000e+05,2.688550651073455811e-01,3.229999923706054688e+01,5.200000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,3.988208770751953125e-01,4.080000305175781250e+01,4.733333587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.743250616532591515e-18,3.879999923706054688e+01,5.383333587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,4.346380501059170232e-14,3.800000000000000000e+01,5.424999618530273438e+01,1.000000000000000000e+02
3.770000000000000000e+05,9.011811017990112305e-01,3.600000000000000000e+01,5.274999618530273438e+01,1.000000000000000000e+02
3.780000000000000000e+05,9.493113239944506176e-11,3.600000000000000000e+01,5.116666412353515625e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.083087503910064697e-01,3.790000152587890625e+01,5.291666412353515625e+01,1.000000000000000000e+02
3.800000000000000000e+05,2.907052476075477898e-06,4.030000305175781250e+01,5.283333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,4.672824047702306416e-07,3.560000228881835938e+01,5.341666793823242188e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.595750600099563599e-01,3.479999923706054688e+01,5.408333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,6.514062017545010648e-29,3.329999923706054688e+01,5.141666412353515625e+01,1.000000000000000000e+02
3.840000000000000000e+05,1.152213662862777710e-03,3.559999847412109375e+01,5.316666793823242188e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.376338489353656769e-02,4.270000457763671875e+01,5.383333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.125340354235504492e-08,3.210000228881835938e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.870000000000000000e+05,2.676603513482311847e-13,3.750000000000000000e+01,5.266666412353515625e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.628750290194602712e-08,4.029999923706054688e+01,5.041666793823242188e+01,1.000000000000000000e+02
3.890000000000000000e+05,3.500471066217869520e-04,3.999999618530273438e+01,5.224999618530273438e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.584411393196205609e-06,3.680000305175781250e+01,5.416666793823242188e+01,1.000000000000000000e+02
3.910000000000000000e+05,5.109487101435661316e-04,3.780000305175781250e+01,5.116666412353515625e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.290590763092041016e-01,3.659999847412109375e+01,5.291666412353515625e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.506754383444786072e-02,4.450000000000000000e+01,5.308333587646484375e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.407963335514068604e-01,3.959999847412109375e+01,5.374999618530273438e+01,1.000000000000000000e+02
3.950000000000000000e+05,6.592818253557165192e-32,3.920000076293945312e+01,5.458333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.349132508039474487e-02,3.670000076293945312e+01,5.166666412353515625e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.143344525189604610e-05,3.920000457763671875e+01,5.366666793823242188e+01,1.000000000000000000e+02
3.980000000000000000e+05,8.115442469716072083e-04,3.860000228881835938e+01,5.233333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,2.311670221388339996e-02,3.959999847412109375e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.000000000000000000e+05,8.400020874432811979e-07,3.800000000000000000e+01,5.333333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,5.884572118520736694e-02,2.829999923706054688e+01,3.349999618530273438e+01,1.000000000000000000e+02
4.020000000000000000e+05,3.999485638506161678e-12,3.900000000000000000e+01,5.175000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.456799782317830250e-05,3.820000457763671875e+01,5.441666793823242188e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.686003238745350075e-11,3.739999771118164062e+01,5.233333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.127034131107265580e-11,3.950000000000000000e+01,5.200000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,7.321718895329038794e-38,3.800000000000000000e+01,5.191666412353515625e+01,1.000000000000000000e+02
4.070000000000000000e+05,2.451297044754028320e-01,3.969999694824218750e+01,5.416666793823242188e+01,1.000000000000000000e+02
4.080000000000000000e+05,2.001164635205814751e-14,4.050000000000000000e+01,5.324999618530273438e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.714872581231544763e-14,3.829999923706054688e+01,5.349999618530273438e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.881570000804907128e-19,4.090000152587890625e+01,5.166666412353515625e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.354971110820770264e-01,3.920000076293945312e+01,5.200000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,8.481075987219810486e-03,3.639999771118164062e+01,4.933333587646484375e+01,1.000000000000000000e+02
4.130000000000000000e+05,3.743438124656677246e-01,3.919999694824218750e+01,5.016666793823242188e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.150690242648124695e-01,3.740000152587890625e+01,5.050000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.780083656311035156e-01,3.939999771118164062e+01,5.258333206176757812e+01,1.000000000000000000e+02
4.160000000000000000e+05,6.485660076141357422e-01,3.700000000000000000e+01,5.224999618530273438e+01,1.000000000000000000e+02
4.170000000000000000e+05,2.090709231444571464e-14,3.759999847412109375e+01,5.600000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.153037110235288765e-09,3.600000000000000000e+01,5.483333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,8.986213651951402426e-05,3.759999847412109375e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,6.244467165572586964e-09,3.959999847412109375e+01,5.316666793823242188e+01,1.000000000000000000e+02
4.210000000000000000e+05,8.571629530836934185e-15,3.639999771118164062e+01,5.091666412353515625e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.349316496954285592e-15,3.759999847412109375e+01,4.016666412353515625e+01,1.000000000000000000e+02
4.230000000000000000e+05,2.133004466412999345e-13,4.340000152587890625e+01,5.366666793823242188e+01,1.000000000000000000e+02
4.240000000000000000e+05,3.957571834325790405e-02,3.999999618530273438e+01,5.575000000000000000e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.480945489003687818e-29,3.759999847412109375e+01,5.108333206176757812e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.287927031517028809e-01,4.200000000000000000e+01,5.308333587646484375e+01,1.000000000000000000e+02
4.270000000000000000e+05,4.912278056144714355e-02,3.579999923706054688e+01,5.274999618530273438e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.172257352264280871e-18,3.550000000000000000e+01,5.308333587646484375e+01,1.000000000000000000e+02
4.290000000000000000e+05,9.713283181190490723e-02,3.779999923706054688e+01,5.308333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.927498579025268555e-01,4.019999694824218750e+01,5.291666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.177921533584594727e-01,3.920000457763671875e+01,5.424999618530273438e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.448974438588079892e-18,3.969999694824218750e+01,5.358333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.211585798023002971e-32,4.029999923706054688e+01,5.216666412353515625e+01,1.000000000000000000e+02
4.340000000000000000e+05,3.469815419521182775e-04,3.750000000000000000e+01,5.291666412353515625e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.384770257573109120e-05,4.030000305175781250e+01,5.333333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,8.966369868801393750e-10,3.880000305175781250e+01,5.408333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.704978197813034058e-02,4.040000152587890625e+01,5.516666793823242188e+01,1.000000000000000000e+02
4.380000000000000000e+05,5.907232036861387314e-09,3.700000000000000000e+01,5.349999618530273438e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.184355014061111433e-08,3.850000000000000000e+01,5.191666412353515625e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.038548790694392154e-14,3.840000152587890625e+01,5.308333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.665916740894317627e-01,3.700000000000000000e+01,5.358332824707031250e+01,1.000000000000000000e+02
4.420000000000000000e+05,7.287185781024163589e-06,3.809999847412109375e+01,5.316666793823242188e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.279951283850166988e-10,3.670000076293945312e+01,5.316666793823242188e+01,1.000000000000000000e+02
4.440000000000000000e+05,5.360905081033706665e-02,3.730000305175781250e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,6.740697999774170057e-10,4.090000152587890625e+01,5.166666412353515625e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.770708417132144108e-13,3.750000000000000000e+01,5.324999618530273438e+01,1.000000000000000000e+02
4.470000000000000000e+05,6.980169564485549927e-02,3.759999847412109375e+01,5.158333206176757812e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.975853519979864359e-04,3.609999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.978389322757720947e-01,3.950000000000000000e+01,5.274999618530273438e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.038539558649063110e-01,3.969999694824218750e+01,5.475000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.257707864046096802e-01,3.639999771118164062e+01,5.341666793823242188e+01,1.000000000000000000e+02
4.520000000000000000e+05,3.691815186890323730e-10,3.750000000000000000e+01,5.416666793823242188e+01,1.000000000000000000e+02
4.530000000000000000e+05,7.772277044182374084e-09,3.690000152587890625e+01,5.158333206176757812e+01,1.000000000000000000e+02
4.540000000000000000e+05,7.202855120073264894e-14,3.950000000000000000e+01,5.183333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,3.126870236260653746e-14,3.670000076293945312e+01,5.125000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.977771520614624023e-01,4.320000076293945312e+01,5.116666412353515625e+01,1.000000000000000000e+02
4.570000000000000000e+05,5.787627696990966797e-01,3.750000000000000000e+01,5.158333206176757812e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.250882775138961733e-07,3.660000228881835938e+01,5.374999618530273438e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.868129774819983879e-13,3.750000000000000000e+01,5.200000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,3.002976201038620729e-10,3.729999923706054688e+01,5.266666412353515625e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.117704749107360840e-01,3.779999923706054688e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.159382917992296874e-27,3.809999847412109375e+01,5.333333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,4.105029192636450173e-20,3.790000152587890625e+01,5.383333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.067933231592178345e-02,3.629999923706054688e+01,5.299999618530273438e+01,1.000000000000000000e+02
4.650000000000000000e+05,7.315337918756270597e-11,3.540000152587890625e+01,5.358333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,9.361153468489646912e-03,3.550000000000000000e+01,5.041666793823242188e+01,1.000000000000000000e+02
4.670000000000000000e+05,2.541903086239472032e-05,3.429999923706054688e+01,5.316666793823242188e+01,1.000000000000000000e+02
4.680000000000000000e+05,1.263695077388214108e-30,3.540000152587890625e+01,5.008333206176757812e+01,1.000000000000000000e+02
4.690000000000000000e+05,5.754716093844119973e-14,3.950000381469726562e+01,5.416666793823242188e+01,1.000000000000000000e+02
4.700000000000000000e+05,2.715731170610524714e-05,3.880000305175781250e+01,5.166666412353515625e+01,1.000000000000000000e+02
4.710000000000000000e+05,5.992876685922965407e-05,3.830000305175781250e+01,5.249999618530273438e+01,1.000000000000000000e+02
4.720000000000000000e+05,7.785623097333882470e-07,3.390000152587890625e+01,5.233333587646484375e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.798225939273834229e-02,3.770000076293945312e+01,5.183333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,7.964154759362450289e-16,3.919999694824218750e+01,5.274999618530273438e+01,1.000000000000000000e+02
4.750000000000000000e+05,7.896720745895861328e-17,4.120000076293945312e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.760000000000000000e+05,6.333573162555694580e-02,4.250000000000000000e+01,4.949999618530273438e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.135986000299453735e-01,3.990000152587890625e+01,5.258333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.190373688936233521e-01,3.619999694824218750e+01,5.550000000000000000e+01,1.000000000000000000e+02
4.790000000000000000e+05,4.001861088909208775e-05,3.800000000000000000e+01,5.366666793823242188e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.204406097531318665e-02,3.790000152587890625e+01,5.091666412353515625e+01,1.000000000000000000e+02
4.810000000000000000e+05,2.210168031708086339e-21,3.729999923706054688e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.334907114505767822e-01,3.480000305175781250e+01,5.183333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,4.386356000640745378e-10,3.850000000000000000e+01,5.441666793823242188e+01,1.000000000000000000e+02
4.840000000000000000e+05,8.487388186040334404e-06,3.570000076293945312e+01,5.308333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.707190647721290588e-02,3.659999847412109375e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.109932347286137682e-25,3.900000000000000000e+01,5.266666412353515625e+01,1.000000000000000000e+02
4.870000000000000000e+05,6.465027581725735217e-06,3.809999847412109375e+01,5.441666793823242188e+01,1.000000000000000000e+02
4.880000000000000000e+05,5.296804374665953219e-05,3.770000076293945312e+01,5.324999618530273438e+01,1.000000000000000000e+02
4.890000000000000000e+05,1.838166266679763794e-01,4.109999847412109375e+01,5.283333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,9.315451607108116150e-03,4.040000152587890625e+01,5.399999618530273438e+01,1.000000000000000000e+02
4.910000000000000000e+05,8.441703394055366516e-03,3.619999694824218750e+01,5.475000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.808911375701427460e-02,3.390000152587890625e+01,4.958333206176757812e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.057499279816258181e-20,3.930000305175781250e+01,5.241666412353515625e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.927539988775787192e-18,3.490000152587890625e+01,5.433333587646484375e+01,1.000000000000000000e+02
4.950000000000000000e+05,5.913601164309056912e-09,3.469999694824218750e+01,5.391666793823242188e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.243570223450660706e-01,3.719999313354492188e+01,5.358333587646484375e+01,1.000000000000000000e+02
4.970000000000000000e+05,9.439201653003692627e-02,4.250000000000000000e+01,5.249999618530273438e+01,1.000000000000000000e+02
4.980000000000000000e+05,9.861513972282409668e-04,3.870000076293945312e+01,5.441666793823242188e+01,1.000000000000000000e+02
4.990000000000000000e+05,2.648515701293945312e-01,3.820000076293945312e+01,5.299999618530273438e+01,1.000000000000000000e+02


==> data/sampling_region/o3_sc1_f1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.656039794921875000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.911516952514648438e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.119259163737297058e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.436744826032736455e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.301202852063698678e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.100726904372170689e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.600000113248825073e-01
6.000000000000000000e+03,6.129519363861496428e-14,1.000000014901161194e-01,2.500000000000000000e-01,3.500000238418579102e-01
7.000000000000000000e+03,5.191522041495615615e-21,0.000000000000000000e+00,0.000000000000000000e+00,6.200000047683715820e-01
8.000000000000000000e+03,8.543868737498350185e-12,0.000000000000000000e+00,0.000000000000000000e+00,6.700000166893005371e-01
9.000000000000000000e+03,2.242956725240219384e-05,0.000000000000000000e+00,0.000000000000000000e+00,7.000000476837158203e-01
1.000000000000000000e+04,5.206557689234614372e-04,0.000000000000000000e+00,0.000000000000000000e+00,7.300000190734863281e-01
1.100000000000000000e+04,1.202816856675781310e-04,0.000000000000000000e+00,0.000000000000000000e+00,8.400000333786010742e-01
1.200000000000000000e+04,5.331319756805896759e-03,1.200000047683715820e+00,8.333333730697631836e-01,1.360000133514404297e+00
1.300000000000000000e+04,3.998761065304279327e-03,1.900000095367431641e+00,1.500000000000000000e+00,6.350000381469726562e+00
1.400000000000000000e+04,9.675613837316632271e-04,3.500000000000000000e+00,4.000000000000000000e+00,1.027000045776367188e+01
1.500000000000000000e+04,2.402770332992076874e-03,3.500000000000000000e+00,4.250000000000000000e+00,1.719000053405761719e+01
1.600000000000000000e+04,2.465143799781799316e-01,4.500000000000000000e+00,4.500000000000000000e+00,2.838000106811523438e+01
1.700000000000000000e+04,2.132138906745240092e-04,4.400000095367431641e+00,3.833333492279052734e+00,3.975000000000000000e+01
1.800000000000000000e+04,1.592192500829696655e-01,4.999999523162841797e+00,5.250000000000000000e+00,4.744000244140625000e+01
1.900000000000000000e+04,3.972599370172247291e-05,6.000000000000000000e+00,6.500000000000000000e+00,5.929000473022460938e+01
2.000000000000000000e+04,1.530446388642303646e-05,5.900000095367431641e+00,6.666666984558105469e+00,6.988000488281250000e+01
2.100000000000000000e+04,1.686132103204727173e-01,5.800000190734863281e+00,6.500000476837158203e+00,8.031000518798828125e+01
2.200000000000000000e+04,2.458526068949140608e-05,7.100000381469726562e+00,8.083333969116210938e+00,9.252000427246093750e+01
2.300000000000000000e+04,4.370178066892549396e-05,7.800000190734863281e+00,8.916666984558105469e+00,1.000000000000000000e+02
2.400000000000000000e+04,3.159015614073723555e-05,9.099999427795410156e+00,9.833333969116210938e+00,1.000000000000000000e+02
2.500000000000000000e+04,1.699142623692750931e-03,8.800000190734863281e+00,9.750000000000000000e+00,1.000000000000000000e+02
2.600000000000000000e+04,1.022672677208902314e-05,9.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+02
2.700000000000000000e+04,8.141747117042541504e-02,8.700000762939453125e+00,1.100000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,2.797082066535949707e-02,9.399999618530273438e+00,1.291666603088378906e+01,1.000000000000000000e+02
2.900000000000000000e+04,3.965391777455806732e-03,1.020000076293945312e+01,1.333333396911621094e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.845567300915718079e-02,1.020000076293945312e+01,1.216666698455810547e+01,1.000000000000000000e+02
3.100000000000000000e+04,2.900630934163928032e-04,1.010000038146972656e+01,1.366666698455810547e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.695239171385765076e-02,1.160000038146972656e+01,1.349999904632568359e+01,1.000000000000000000e+02
3.300000000000000000e+04,4.306560382246971130e-03,9.600000381469726562e+00,1.183333396911621094e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.918861269950866699e-02,1.239999866485595703e+01,1.566666698455810547e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.292900905013084412e-02,9.399999618530273438e+00,1.491666698455810547e+01,1.000000000000000000e+02
3.600000000000000000e+04,6.273019826039671898e-04,1.139999961853027344e+01,1.333333396911621094e+01,1.000000000000000000e+02
3.700000000000000000e+04,5.698990207747556269e-06,1.149999904632568359e+01,1.566666698455810547e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.581804361194372177e-03,1.260000038146972656e+01,1.641666793823242188e+01,1.000000000000000000e+02
3.900000000000000000e+04,3.806233144132420421e-05,1.050000000000000000e+01,1.258333301544189453e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.191430836915969849e-01,1.070000076293945312e+01,1.566666793823242188e+01,1.000000000000000000e+02
4.100000000000000000e+04,3.530842150212265551e-06,1.240000057220458984e+01,1.733333396911621094e+01,1.000000000000000000e+02
4.200000000000000000e+04,9.701032191514968872e-02,1.250000000000000000e+01,1.575000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+04,3.529793620109558105e-01,1.210000038146972656e+01,1.616666793823242188e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.331936597824096680e-01,1.179999923706054688e+01,1.425000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,2.219282686710357666e-01,1.210000038146972656e+01,1.575000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.593927666544914246e-02,1.130000019073486328e+01,1.691666603088378906e+01,1.000000000000000000e+02
4.700000000000000000e+04,2.435917705297470093e-01,1.160000038146972656e+01,1.725000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.743120327591896057e-02,1.210000038146972656e+01,1.983333396911621094e+01,1.000000000000000000e+02
4.900000000000000000e+04,9.153312444686889648e-02,1.230000114440917969e+01,2.091666793823242188e+01,1.000000000000000000e+02
5.000000000000000000e+04,1.926614046096801758e-01,1.309999942779541016e+01,1.766666793823242188e+01,1.000000000000000000e+02
5.100000000000000000e+04,5.282155796885490417e-02,1.289999961853027344e+01,2.283333396911621094e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.855099201202392578e-01,1.380000114440917969e+01,2.158333396911621094e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.153847319073975086e-03,1.360000038146972656e+01,2.883333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,4.722561221569776535e-03,1.580000114440917969e+01,3.150000000000000000e+01,1.000000000000000000e+02
5.500000000000000000e+04,3.833980113267898560e-02,1.679999923706054688e+01,3.316666793823242188e+01,1.000000000000000000e+02
5.600000000000000000e+04,7.815797580406069756e-04,1.690000152587890625e+01,3.683333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,3.202977823093533516e-04,1.639999961853027344e+01,3.308333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.800995232770219445e-05,1.890000152587890625e+01,3.583333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,7.206241786479949951e-02,1.690000152587890625e+01,3.708333206176757812e+01,1.000000000000000000e+02
6.000000000000000000e+04,3.457799088209867477e-03,1.979999923706054688e+01,4.141666412353515625e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.005426980555057526e-03,2.179999923706054688e+01,3.816666412353515625e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.283665187656879425e-05,1.940000152587890625e+01,3.716666793823242188e+01,1.000000000000000000e+02
6.300000000000000000e+04,8.796244510449469090e-04,1.969999885559082031e+01,4.133333587646484375e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.688216778158675879e-06,2.050000000000000000e+01,4.091666793823242188e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.126377522945404053e-01,1.960000038146972656e+01,4.075000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,1.735168248414993286e-01,2.060000038146972656e+01,4.416666793823242188e+01,1.000000000000000000e+02
6.700000000000000000e+04,6.217251997441053391e-03,2.299999809265136719e+01,4.116666793823242188e+01,1.000000000000000000e+02
6.800000000000000000e+04,7.897199131548404694e-03,2.050000000000000000e+01,3.966666793823242188e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.167340204119682312e-01,2.350000000000000000e+01,4.658333206176757812e+01,1.000000000000000000e+02
7.000000000000000000e+04,7.532361894845962524e-02,2.080000114440917969e+01,4.116666793823242188e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.270225226879119873e-01,2.180000114440917969e+01,4.241666793823242188e+01,1.000000000000000000e+02
7.200000000000000000e+04,7.338024943237542175e-07,2.439999961853027344e+01,4.541666793823242188e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.996042783503071405e-06,2.329999732971191406e+01,4.016666793823242188e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.938606845214962959e-03,2.290000152587890625e+01,4.175000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,6.837888062000274658e-02,2.079999923706054688e+01,4.250000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,8.737970143556594849e-03,2.179999923706054688e+01,4.400000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.249536722898483276e-01,2.310000228881835938e+01,4.608333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,8.355825557373464108e-04,2.109999847412109375e+01,4.274999618530273438e+01,1.000000000000000000e+02
7.900000000000000000e+04,5.859535187482833862e-02,2.380000114440917969e+01,4.566666793823242188e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.341635025298160144e-09,2.230000114440917969e+01,4.400000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.376314640045166016e-01,2.129999923706054688e+01,3.941666793823242188e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.597251331197924173e-09,2.279999923706054688e+01,3.933333587646484375e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.600603329483419657e-04,2.210000038146972656e+01,4.341666793823242188e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.524911840533604845e-05,2.320000076293945312e+01,4.483333587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,8.064112989814020693e-06,2.320000076293945312e+01,4.458333587646484375e+01,1.000000000000000000e+02
8.600000000000000000e+04,4.416023939847946167e-02,2.309999847412109375e+01,4.141666412353515625e+01,1.000000000000000000e+02
8.700000000000000000e+04,5.947314202785491943e-04,2.390000152587890625e+01,4.400000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,3.400299874556367286e-06,2.350000000000000000e+01,4.583333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,4.171166568994522095e-02,2.360000038146972656e+01,4.358333206176757812e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.900692820549011230e-01,2.459999847412109375e+01,4.641666793823242188e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.235459560528397560e-03,2.550000000000000000e+01,4.966666793823242188e+01,1.000000000000000000e+02
9.200000000000000000e+04,1.568224251968786120e-04,2.520000076293945312e+01,4.541666793823242188e+01,1.000000000000000000e+02
9.300000000000000000e+04,6.439643353223800659e-02,2.449999809265136719e+01,4.591666793823242188e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.686080290004611015e-03,2.389999961853027344e+01,4.433333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.008357763290405273e+00,2.270000076293945312e+01,4.583333587646484375e+01,1.000000000000000000e+02
9.600000000000000000e+04,1.445976197719573975e-01,2.520000076293945312e+01,4.908333587646484375e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.903477008454501629e-03,2.720000076293945312e+01,4.791666412353515625e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.449147582054138184e-01,2.439999961853027344e+01,4.408333587646484375e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.218962483108043671e-02,2.639999961853027344e+01,4.608333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.679218053817749023e-01,2.809999847412109375e+01,4.716666793823242188e+01,1.000000000000000000e+02
1.010000000000000000e+05,3.628201666288077831e-04,2.639999961853027344e+01,4.775000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.781788934953510761e-04,2.479999732971191406e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.597487777471542358e-01,2.600000000000000000e+01,4.550000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.459160745143890381e-01,2.400000000000000000e+01,4.299999618530273438e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.125128343701362610e-01,2.570000076293945312e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.305296315479154146e-08,2.299999809265136719e+01,4.633333206176757812e+01,1.000000000000000000e+02
1.070000000000000000e+05,8.401815891265869141e-01,2.759999847412109375e+01,4.683333206176757812e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.155954897403717041e-01,2.750000000000000000e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.210484057664871216e-01,2.629999732971191406e+01,4.683333206176757812e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.248399913311004639e-02,2.360000228881835938e+01,4.750000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,9.209893643856048584e-03,2.589999961853027344e+01,4.433333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.097369083964295555e-10,2.520000076293945312e+01,4.675000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.683334558038040996e-04,2.589999961853027344e+01,4.500000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,4.783942858921363950e-05,2.570000076293945312e+01,4.616666793823242188e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.992532799339642224e-08,2.750000000000000000e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.160000000000000000e+05,1.974658295512199402e-02,2.879999923706054688e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.170000000000000000e+05,5.839905952598201111e-06,2.779999923706054688e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,3.731370437890291214e-03,2.720000076293945312e+01,4.633333206176757812e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.560929035302251577e-04,2.550000000000000000e+01,4.983333206176757812e+01,1.000000000000000000e+02
1.200000000000000000e+05,2.409983426332473755e-05,2.699999809265136719e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.210000000000000000e+05,2.482098042964935303e-01,2.589999961853027344e+01,4.516666793823242188e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.049178540706634521e-01,2.779999923706054688e+01,4.975000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,8.619662548881024122e-05,2.560000038146972656e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,3.305797576904296875e-01,2.439999961853027344e+01,4.683333206176757812e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.242404408752918243e-02,2.529999923706054688e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.260000000000000000e+05,9.283726662397384644e-02,2.649999809265136719e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.270000000000000000e+05,5.848174871683786170e-16,3.079999923706054688e+01,4.758333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.198911636635102695e-09,2.850000000000000000e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,2.416493743658065796e-02,3.029999732971191406e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,3.324666998411225649e-15,2.979999732971191406e+01,4.441666412353515625e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.708840072154998779e-01,3.089999771118164062e+01,4.758333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.193359594253706746e-06,2.810000228881835938e+01,4.841666793823242188e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.673519727773964405e-05,2.900000000000000000e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.340000000000000000e+05,2.790113503579050303e-04,2.910000038146972656e+01,4.741666793823242188e+01,1.000000000000000000e+02
1.350000000000000000e+05,7.641038903193111938e-21,2.649999809265136719e+01,4.933333587646484375e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.799190046265721321e-03,2.709999656677246094e+01,4.741666793823242188e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.870599091053009033e-01,3.040000152587890625e+01,4.741666793823242188e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.370857009661222037e-09,2.960000038146972656e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.571025550365447998e-01,3.050000000000000000e+01,4.766666412353515625e+01,1.000000000000000000e+02
1.400000000000000000e+05,4.278831183910369873e-01,2.949999809265136719e+01,4.883333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.774766147136688232e-01,2.989999961853027344e+01,4.666666793823242188e+01,1.000000000000000000e+02
1.420000000000000000e+05,3.236878514289855957e-01,2.660000038146972656e+01,4.750000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,1.980024576187133789e-01,2.720000076293945312e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.440000000000000000e+05,4.500996437855064869e-04,2.939999961853027344e+01,4.766666412353515625e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.632709980010986328e-01,3.150000000000000000e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.373507827520370483e-01,2.660000038146972656e+01,4.599999618530273438e+01,1.000000000000000000e+02
1.470000000000000000e+05,7.539666444063186646e-02,2.850000000000000000e+01,4.899999618530273438e+01,1.000000000000000000e+02
1.480000000000000000e+05,3.587717145939195440e-14,2.740000152587890625e+01,4.408333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,2.826793842147704212e-19,2.649999809265136719e+01,4.525000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.917808549478650093e-04,2.939999961853027344e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.510000000000000000e+05,4.348679631948471069e-02,3.140000152587890625e+01,4.858333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,7.053798437118530273e-02,2.800000000000000000e+01,4.791666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,6.052178330719470978e-03,2.560000038146972656e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.336693625897169113e-04,3.150000000000000000e+01,4.825000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.995332008682669002e-15,3.159999847412109375e+01,4.958333206176757812e+01,1.000000000000000000e+02
1.560000000000000000e+05,5.787239596247673035e-02,3.029999732971191406e+01,4.716666793823242188e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.825424727763344412e-14,2.800000000000000000e+01,4.833333206176757812e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.085903823375701904e-01,2.880000114440917969e+01,4.641666793823242188e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.944963216781616211e-03,2.740000152587890625e+01,4.658333206176757812e+01,1.000000000000000000e+02
1.600000000000000000e+05,3.771313130855560303e-01,2.600000000000000000e+01,4.566666793823242188e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.602862030267715454e-02,2.639999961853027344e+01,4.808333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,4.369805008172988892e-02,2.870000076293945312e+01,4.725000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.604245841503143311e-01,2.870000076293945312e+01,4.825000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,5.692752003669738770e-01,3.189999771118164062e+01,4.766666412353515625e+01,1.000000000000000000e+02
1.650000000000000000e+05,7.169051574607010480e-09,2.490000152587890625e+01,4.941666412353515625e+01,1.000000000000000000e+02
1.660000000000000000e+05,4.494224209338426590e-03,2.929999923706054688e+01,5.066666412353515625e+01,1.000000000000000000e+02
1.670000000000000000e+05,3.607200649291542049e-10,2.909999847412109375e+01,4.783333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,6.425642641261219978e-05,2.960000038146972656e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.293078639719169587e-07,2.850000000000000000e+01,4.700000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+05,7.170064455358504674e-12,2.919999885559082031e+01,4.991666793823242188e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.691137185844127089e-05,3.209999847412109375e+01,4.733333587646484375e+01,1.000000000000000000e+02
1.720000000000000000e+05,3.774364643049921142e-07,2.969999885559082031e+01,5.141666412353515625e+01,1.000000000000000000e+02
1.730000000000000000e+05,5.680262111127376556e-03,2.960000038146972656e+01,5.083333206176757812e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.287797987461090088e-01,2.910000038146972656e+01,5.100000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.870481073856353760e-01,3.240000152587890625e+01,4.825000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.845654845237731934e-01,2.999999809265136719e+01,5.075000000000000000e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.375788390636444092e-01,2.760000228881835938e+01,4.966666793823242188e+01,1.000000000000000000e+02
1.780000000000000000e+05,3.910228230097345659e-08,2.789999771118164062e+01,4.875000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,8.858182281255722046e-02,2.889999961853027344e+01,4.908333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,2.243306338787078857e-01,2.439999961853027344e+01,4.841667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,2.490397691726684570e-01,2.600000000000000000e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,2.530700115175601090e-22,2.829999923706054688e+01,4.916666793823242188e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.657241076231002808e-02,2.870000076293945312e+01,4.891666793823242188e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.059339195489883423e-01,2.909999847412109375e+01,4.841667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,1.369739621877670288e-01,2.800000000000000000e+01,4.691666793823242188e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.239157408475875854e-01,2.720000076293945312e+01,4.924999618530273438e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.340193152427673340e-01,3.090000152587890625e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.307378262281417847e-01,3.109999847412109375e+01,4.800000000000000000e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.314267754554748535e-01,2.669999885559082031e+01,5.050000381469726562e+01,1.000000000000000000e+02
1.900000000000000000e+05,3.216359391808509827e-02,3.129999923706054688e+01,4.816666412353515625e+01,1.000000000000000000e+02
1.910000000000000000e+05,6.343533459585160017e-05,3.079999923706054688e+01,5.008333206176757812e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.019567579030990601e-02,3.120000076293945312e+01,5.033333206176757812e+01,1.000000000000000000e+02
1.930000000000000000e+05,8.930781483650207520e-02,3.050000000000000000e+01,5.208333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,5.496746301651000977e-01,3.100000000000000000e+01,4.991666793823242188e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.530628740787506104e-01,2.900000000000000000e+01,4.750000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,9.707884601084515452e-06,2.809999847412109375e+01,5.191666412353515625e+01,1.000000000000000000e+02
1.970000000000000000e+05,8.234978886321187019e-04,3.359999847412109375e+01,5.224999618530273438e+01,1.000000000000000000e+02
1.980000000000000000e+05,6.638151717197615653e-08,2.910000038146972656e+01,4.833333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.525501251220703125e-01,3.079999923706054688e+01,4.941666793823242188e+01,1.000000000000000000e+02
2.000000000000000000e+05,5.874206870794296265e-02,3.079999923706054688e+01,4.766666412353515625e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.001031028902144016e-11,3.120000076293945312e+01,4.808333587646484375e+01,1.000000000000000000e+02
2.020000000000000000e+05,8.558090347499103245e-10,2.809999847412109375e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.030000000000000000e+05,1.383609920740127563e-01,2.829999923706054688e+01,5.091666412353515625e+01,1.000000000000000000e+02
2.040000000000000000e+05,9.657498325349456181e-14,2.999999809265136719e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.050000000000000000e+05,4.847636446356773376e-02,2.699999809265136719e+01,4.883333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,4.305514097213745117e-01,2.989999961853027344e+01,4.783333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.179197058081626892e-01,3.479999923706054688e+01,5.266666412353515625e+01,1.000000000000000000e+02
2.080000000000000000e+05,2.282158018118707332e-09,2.939999961853027344e+01,5.050000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.429527689353562891e-05,3.069999885559082031e+01,4.983333206176757812e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.501803459369455140e-09,2.789999771118164062e+01,4.908333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,5.781918277492081870e-10,3.150000000000000000e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.120000000000000000e+05,3.801244758960820036e-07,3.059999847412109375e+01,5.175000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,7.754977215945757507e-12,3.309999847412109375e+01,4.966666793823242188e+01,1.000000000000000000e+02
2.140000000000000000e+05,2.124742313753813505e-04,3.279999923706054688e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.491702823841478676e-05,3.370000076293945312e+01,5.216666412353515625e+01,1.000000000000000000e+02
2.160000000000000000e+05,2.089441508701384009e-08,2.910000038146972656e+01,4.716666793823242188e+01,1.000000000000000000e+02
2.170000000000000000e+05,5.870393514633178711e-01,2.659999656677246094e+01,4.766667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,5.787091361675322787e-10,2.870000076293945312e+01,4.958333206176757812e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.737546532851411030e-06,3.059999847412109375e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.200000000000000000e+05,5.010495556234673131e-07,3.150000000000000000e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.844488620758056641e-01,2.870000076293945312e+01,4.766666412353515625e+01,1.000000000000000000e+02
2.220000000000000000e+05,3.121680021286010742e-02,3.070000076293945312e+01,5.008333206176757812e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.574243471026420593e-03,3.500000000000000000e+01,5.141666412353515625e+01,1.000000000000000000e+02
2.240000000000000000e+05,4.166093026114481290e-10,3.169999694824218750e+01,4.841667175292968750e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.513379216194152832e-01,3.070000076293945312e+01,4.924999618530273438e+01,1.000000000000000000e+02
2.260000000000000000e+05,8.632980287075042725e-02,3.400000000000000000e+01,5.108333206176757812e+01,1.000000000000000000e+02
2.270000000000000000e+05,9.188750292338926373e-14,3.160000228881835938e+01,5.016666793823242188e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.958781629800796509e-01,2.859999847412109375e+01,4.783333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,3.267229199409484863e-01,3.200000000000000000e+01,4.916667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,2.290571853518486023e-02,2.949999809265136719e+01,5.025000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.982527610380202532e-04,3.380000305175781250e+01,4.858333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.906828401843085885e-05,2.889999961853027344e+01,4.891666793823242188e+01,1.000000000000000000e+02
2.330000000000000000e+05,7.088862359523773193e-03,3.189999771118164062e+01,5.191666412353515625e+01,1.000000000000000000e+02
2.340000000000000000e+05,6.261598173296079040e-06,3.170000076293945312e+01,5.283333587646484375e+01,1.000000000000000000e+02
2.350000000000000000e+05,4.780227754963561893e-05,2.869999694824218750e+01,4.983333206176757812e+01,1.000000000000000000e+02
2.360000000000000000e+05,5.054795145988464355e-01,3.209999847412109375e+01,4.800000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,7.665128214284777641e-04,2.850000000000000000e+01,4.933333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.265005946159362793e-01,2.939999961853027344e+01,4.966666793823242188e+01,1.000000000000000000e+02
2.390000000000000000e+05,5.210949893807992339e-05,2.930000114440917969e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.400000000000000000e+05,7.367952913045883179e-02,3.200000000000000000e+01,4.833333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,3.046896890737116337e-04,2.959999656677246094e+01,4.899999618530273438e+01,1.000000000000000000e+02
2.420000000000000000e+05,5.467083677649497986e-02,3.100000000000000000e+01,5.033333206176757812e+01,1.000000000000000000e+02
2.430000000000000000e+05,3.208171256119385362e-05,3.329999923706054688e+01,5.100000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,3.313117660582065582e-03,2.989999961853027344e+01,5.008333206176757812e+01,1.000000000000000000e+02
2.450000000000000000e+05,9.980773925781250000e-02,3.050000000000000000e+01,5.249999618530273438e+01,1.000000000000000000e+02
2.460000000000000000e+05,9.332603804068639874e-05,2.809999847412109375e+01,5.016667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,3.313184424769133329e-05,3.050000000000000000e+01,5.058333206176757812e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.179814489660202526e-06,2.879999923706054688e+01,5.100000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,9.132280945777893066e-02,3.190000152587890625e+01,5.374999618530273438e+01,1.000000000000000000e+02
2.500000000000000000e+05,1.110524982213973999e-01,3.329999923706054688e+01,5.258333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,3.260382800363004208e-04,2.969999885559082031e+01,5.125000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,3.923688828945159912e-01,3.200000000000000000e+01,5.316666793823242188e+01,1.000000000000000000e+02
2.530000000000000000e+05,1.105231605470180511e-02,3.349999618530273438e+01,5.383333587646484375e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.357546389102935791e-01,3.059999847412109375e+01,5.233333587646484375e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.962367236614227295e-02,3.309999847412109375e+01,5.616666793823242188e+01,1.000000000000000000e+02
2.560000000000000000e+05,1.814565155655145645e-03,3.609999847412109375e+01,6.100000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,8.435356430709362030e-03,3.200000000000000000e+01,6.408332824707031250e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.622137129306793213e-01,3.309999847412109375e+01,7.033332824707031250e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.692928746342658997e-02,3.969999694824218750e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.705121809616684914e-03,4.160000228881835938e+01,6.875000000000000000e+01,1.000000000000000000e+02
2.610000000000000000e+05,2.557368762791156769e-02,4.110000228881835938e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,3.902785181999206543e-01,3.829999923706054688e+01,6.683333587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,7.508126145694404840e-05,4.010000228881835938e+01,6.600000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,7.460920512676239014e-02,3.509999847412109375e+01,6.583333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,8.542961950297467411e-06,3.680000305175781250e+01,6.483333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,1.041519716382026672e-01,4.009999465942382812e+01,6.783333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,9.610231965780258179e-02,4.219999694824218750e+01,7.016667175292968750e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.925320267677307129e-01,3.979999542236328125e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.813872307538986206e-01,4.359999847412109375e+01,6.525000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,8.991326438945179689e-08,4.100000000000000000e+01,6.908333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,5.971231287205114313e-10,4.159999847412109375e+01,6.733333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.190851926803588867e-01,4.150000000000000000e+01,6.958333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,8.419447112828493118e-06,4.030000305175781250e+01,6.191666793823242188e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.559187694510910660e-06,3.880000305175781250e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.145243644714355469e-01,3.880000305175781250e+01,6.883333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,3.270316785243518646e-17,4.030000305175781250e+01,6.641667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.937021255493164062e-01,3.880000305175781250e+01,6.716667175292968750e+01,1.000000000000000000e+02
2.780000000000000000e+05,9.800001978874206543e-02,4.250000000000000000e+01,6.900000000000000000e+01,1.000000000000000000e+02
2.790000000000000000e+05,3.143446147441864014e-02,4.579999923706054688e+01,6.766666412353515625e+01,1.000000000000000000e+02
2.800000000000000000e+05,5.406824871897697449e-03,4.059999847412109375e+01,6.600000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,3.896255046129226685e-02,4.090000152587890625e+01,6.533333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,1.870820224285125732e-01,4.540000152587890625e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.910388916730880737e-01,4.190000152587890625e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.840000000000000000e+05,7.569904625415802002e-02,4.129999923706054688e+01,6.575000000000000000e+01,1.000000000000000000e+02
2.850000000000000000e+05,6.741091609001159668e-02,4.059999847412109375e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.948669785633683205e-03,3.969999694824218750e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.870000000000000000e+05,5.082093179225921631e-02,3.770000076293945312e+01,6.575000000000000000e+01,1.000000000000000000e+02
2.880000000000000000e+05,3.699472546577453613e-01,4.130000305175781250e+01,7.050000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,3.119400469586253166e-03,4.080000305175781250e+01,7.241667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.286973597165342653e-07,4.090000152587890625e+01,7.208333587646484375e+01,1.000000000000000000e+02
2.910000000000000000e+05,6.275874096900224686e-03,4.060000228881835938e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.920000000000000000e+05,5.586543920799158514e-07,3.870000076293945312e+01,6.441667175292968750e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.971973233594326302e-06,4.370000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.982589791528880596e-04,4.009999465942382812e+01,6.858333587646484375e+01,1.000000000000000000e+02
2.950000000000000000e+05,3.643863797187805176e-01,4.090000152587890625e+01,6.850000000000000000e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.205714732408523560e-01,4.529999923706054688e+01,6.708333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,1.177003011107444763e-01,4.030000305175781250e+01,6.958333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.234835326671600342e-01,4.050000000000000000e+01,6.733333587646484375e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.172663317561273288e-07,3.900000000000000000e+01,6.983333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.480705488776656864e-11,3.900000000000000000e+01,6.708333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,2.677568793296813965e-01,4.170000076293945312e+01,7.150000000000000000e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.600071392953395844e-02,4.170000076293945312e+01,6.850000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.563675999641418457e-01,4.239999771118164062e+01,6.683333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.709049046039581299e-01,4.179999923706054688e+01,7.025000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,2.703420477701001801e-06,3.740000152587890625e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.060000000000000000e+05,3.025161325931549072e-01,3.840000152587890625e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,8.420933783054351807e-02,3.770000076293945312e+01,6.425000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.965903785247635760e-12,3.520000076293945312e+01,6.333333206176757812e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.536203026771545410e-01,3.889999771118164062e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.121410280466079712e-01,3.709999465942382812e+01,6.466667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,4.359123706817626953e-01,3.900000000000000000e+01,7.116667175292968750e+01,1.000000000000000000e+02
3.120000000000000000e+05,4.469287097454071045e-01,3.809999847412109375e+01,6.883333587646484375e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.485160343348979950e-02,4.190000152587890625e+01,6.600000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.936112344264984131e-01,4.400000000000000000e+01,6.691667175292968750e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.346096396446228027e-01,4.100000000000000000e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.160000000000000000e+05,5.976320430636405945e-02,4.269999694824218750e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,7.470520729802032633e-12,4.200000000000000000e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.945105614140629768e-03,4.050000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.190000000000000000e+05,3.111953474581241608e-02,4.070000076293945312e+01,6.466667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.359000161755830050e-04,3.810000228881835938e+01,6.591667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,8.475374430418014526e-02,4.179999923706054688e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,2.315119281411170959e-02,4.269999694824218750e+01,6.883332824707031250e+01,1.000000000000000000e+02
3.230000000000000000e+05,9.470197558403015137e-02,4.630000305175781250e+01,6.891667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.362204194068908691e-01,3.819999694824218750e+01,6.783333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,4.033314837670332054e-08,4.239999771118164062e+01,6.575000000000000000e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.352508306503295898e-01,3.859999847412109375e+01,6.658333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,2.036744490396813489e-06,4.009999465942382812e+01,6.608333587646484375e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.981608560048698564e-08,4.160000228881835938e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.640448277816176414e-03,4.239999771118164062e+01,6.650000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,3.016810715198516846e-01,4.359999847412109375e+01,6.633332824707031250e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.166703253984451294e-01,4.170000076293945312e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.939818859100341797e-01,4.010000228881835938e+01,6.608333587646484375e+01,1.000000000000000000e+02
3.330000000000000000e+05,7.957717776298522949e-02,4.509999847412109375e+01,6.158333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.320371925830841064e-01,3.990000152587890625e+01,6.558333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,3.542212313398240831e-12,4.239999771118164062e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,2.379084937274456024e-03,4.150000000000000000e+01,6.658333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,4.725665748119354248e-01,4.409999847412109375e+01,6.583333587646484375e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.253089398145675659e-01,4.280000305175781250e+01,6.258333206176757812e+01,1.000000000000000000e+02
3.390000000000000000e+05,1.140686869621276855e-01,4.269999694824218750e+01,6.683333587646484375e+01,1.000000000000000000e+02
3.400000000000000000e+05,3.217883780598640442e-02,4.119999694824218750e+01,6.766666412353515625e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.725477786848841788e-10,4.190000152587890625e+01,6.775000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.964534670114517212e-01,3.909999847412109375e+01,6.558333587646484375e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.705315753497416154e-06,4.219999694824218750e+01,6.733333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,9.621320629094043397e-09,3.920000457763671875e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.321776211261749268e-01,3.890000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,7.460981607437133789e-02,3.850000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,2.253452257718890905e-04,4.140000152587890625e+01,6.500000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.555061498947907239e-05,4.290000152587890625e+01,6.808332824707031250e+01,1.000000000000000000e+02
3.490000000000000000e+05,6.252107414184138179e-05,3.969999694824218750e+01,6.558333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.246354473620481240e-12,3.999999618530273438e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.747495174407958984e-01,4.259999847412109375e+01,6.666667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,9.052622044691815972e-05,4.589999771118164062e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,7.810350507497787476e-02,4.310000228881835938e+01,6.683332824707031250e+01,1.000000000000000000e+02
3.540000000000000000e+05,9.071747958660125732e-02,4.170000076293945312e+01,6.341666412353515625e+01,1.000000000000000000e+02
3.550000000000000000e+05,6.894654320193937644e-19,4.420000076293945312e+01,6.475000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.445882797241210938e-01,4.520000076293945312e+01,6.300000000000000000e+01,1.000000000000000000e+02
3.570000000000000000e+05,3.067513942718505859e+00,3.920000076293945312e+01,6.391666412353515625e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.401322195306420326e-03,4.220000076293945312e+01,6.666667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,8.887176215648651123e-02,3.909999847412109375e+01,6.666666412353515625e+01,1.000000000000000000e+02
3.600000000000000000e+05,4.129128456115722656e-01,4.239999771118164062e+01,6.366666412353515625e+01,1.000000000000000000e+02
3.610000000000000000e+05,3.807359840720891953e-03,4.419999694824218750e+01,6.575000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.012321328744292259e-03,3.740000152587890625e+01,6.683332824707031250e+01,1.000000000000000000e+02
3.630000000000000000e+05,3.372059669715296029e-18,4.359999847412109375e+01,6.650000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,2.305670976638793945e-01,4.140000152587890625e+01,6.466667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,3.851091861724853516e-01,4.220000076293945312e+01,6.383333206176757812e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.807665302167027477e-11,4.200000000000000000e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.204361588236224634e-08,3.959999847412109375e+01,6.791666412353515625e+01,1.000000000000000000e+02
3.680000000000000000e+05,8.949022230808623135e-06,4.040000152587890625e+01,6.358333206176757812e+01,1.000000000000000000e+02
3.690000000000000000e+05,8.230943704390369930e-11,4.030000305175781250e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.700000000000000000e+05,4.259396344423294067e-03,3.859999847412109375e+01,6.408332824707031250e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.220450684957796739e-10,4.269999694824218750e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.720000000000000000e+05,7.918652892112731934e-02,4.140000152587890625e+01,7.066667175292968750e+01,1.000000000000000000e+02
3.730000000000000000e+05,1.202483251690864563e-01,4.159999847412109375e+01,6.575000000000000000e+01,1.000000000000000000e+02
3.740000000000000000e+05,2.294094562530517578e-01,4.200000000000000000e+01,6.516667175292968750e+01,1.000000000000000000e+02
3.750000000000000000e+05,1.209418443214385630e-13,4.420000076293945312e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.760000000000000000e+05,3.672903869301080704e-03,4.329999542236328125e+01,6.350000381469726562e+01,1.000000000000000000e+02
3.770000000000000000e+05,3.966763317584991455e-01,4.279999542236328125e+01,6.558333587646484375e+01,1.000000000000000000e+02
3.780000000000000000e+05,4.219701622787397355e-06,4.420000457763671875e+01,6.858332824707031250e+01,1.000000000000000000e+02
3.790000000000000000e+05,6.182653903961181641e-01,4.250000000000000000e+01,6.466667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+05,1.050657704472541809e-01,4.419999694824218750e+01,6.475000000000000000e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.049078377945988905e-06,3.770000076293945312e+01,6.591666412353515625e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.827193498611450195e-01,4.150000000000000000e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.891103545731843277e-15,3.670000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.367032766342163086e-01,3.850000000000000000e+01,6.891667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.638765377923846245e-03,4.450000000000000000e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,8.680504560470581055e-02,3.980000305175781250e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.870000000000000000e+05,4.376980555775844550e-08,3.999999618530273438e+01,6.650000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.117061927402573929e-07,4.239999771118164062e+01,6.941667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,4.309533687774091959e-05,3.950000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.900000000000000000e+05,6.764676800230517983e-05,4.410000228881835938e+01,6.683333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,6.549501558765769005e-04,4.659999465942382812e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,5.717411637306213379e-02,4.050000000000000000e+01,6.483333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.508338451385498047e-01,4.440000152587890625e+01,6.808332824707031250e+01,1.000000000000000000e+02
3.940000000000000000e+05,8.959217369556427002e-02,4.320000076293945312e+01,6.933333587646484375e+01,1.000000000000000000e+02
3.950000000000000000e+05,2.288694759045029059e-06,4.190000152587890625e+01,6.950000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,5.611851066350936890e-02,4.470000076293945312e+01,6.533332824707031250e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.883771434426307678e-03,4.700000000000000000e+01,6.741667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,8.480949327349662781e-03,4.259999847412109375e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,7.517058402299880981e-02,4.460000228881835938e+01,6.725000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,5.937600508332252502e-04,4.329999542236328125e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.096409186720848083e-01,2.969999885559082031e+01,3.691666793823242188e+01,1.000000000000000000e+02
4.020000000000000000e+05,3.293254077434539795e-01,4.180000305175781250e+01,6.325000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,9.097595466300845146e-05,3.980000305175781250e+01,6.550000000000000000e+01,1.000000000000000000e+02
4.040000000000000000e+05,2.809659727098789972e-10,3.980000305175781250e+01,6.625000000000000000e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.850811839103698730e-01,4.120000076293945312e+01,6.433332824707031250e+01,1.000000000000000000e+02
4.060000000000000000e+05,7.197980768978595734e-03,3.800000000000000000e+01,6.541667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.307244002819061279e-01,4.350000000000000000e+01,6.600000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,5.808858077216427773e-06,4.120000457763671875e+01,6.566667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.365428169836091499e-12,3.960000228881835938e+01,6.383333206176757812e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.163375750184059143e-02,4.380000305175781250e+01,6.625000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,8.318889141082763672e-02,4.670000076293945312e+01,6.633333587646484375e+01,1.000000000000000000e+02
4.120000000000000000e+05,3.187401890754699707e-01,4.140000152587890625e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.464575231075286865e-01,4.129999923706054688e+01,6.725000000000000000e+01,1.000000000000000000e+02
4.140000000000000000e+05,5.406518280506134033e-02,4.459999847412109375e+01,6.558333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.776370286941528320e-01,4.409999847412109375e+01,6.633333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.161364853382110596e-01,4.280000305175781250e+01,6.633333587646484375e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.130490625165585847e-22,4.080000305175781250e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,3.652772528894843163e-13,4.150000000000000000e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.343407115607988089e-06,4.350000381469726562e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.200000000000000000e+05,6.244603500960010933e-09,4.200000000000000000e+01,6.866667175292968750e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.618760374164310178e-10,4.269999694824218750e+01,6.650000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,5.712432749049867198e-09,4.790000152587890625e+01,6.133332824707031250e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.351911488267317548e-15,4.430000305175781250e+01,6.466667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,7.565445452928543091e-02,4.239999771118164062e+01,6.666667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.193243690522649558e-07,4.340000152587890625e+01,6.866667175292968750e+01,1.000000000000000000e+02
4.260000000000000000e+05,9.709429740905761719e-02,4.640000152587890625e+01,6.708333587646484375e+01,1.000000000000000000e+02
4.270000000000000000e+05,9.380165487527847290e-02,3.999999618530273438e+01,6.575000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,2.511167407912365257e-14,4.400000000000000000e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.014846801757812500e-01,4.090000152587890625e+01,7.116667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,2.192535102367401123e-01,4.129999923706054688e+01,6.791666412353515625e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.174427345395088196e-01,4.400000000000000000e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,7.988826614124810988e-12,4.490000152587890625e+01,7.075000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.377289775283951911e-11,4.310000228881835938e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.330981254577636719e-01,4.589999771118164062e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,8.296403393615037203e-05,4.589999771118164062e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.825553250234257519e-11,4.359999847412109375e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.802660387009382248e-03,4.670000076293945312e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.633216339946841344e-09,4.330000305175781250e+01,7.200000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.802436200293300317e-09,4.390000152587890625e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.760176310261485355e-10,4.580000305175781250e+01,6.674999237060546875e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.073374241590499878e-01,4.779999923706054688e+01,6.758333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.789865982587552089e-17,4.390000152587890625e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.430000000000000000e+05,9.093420885619707406e-06,4.470000076293945312e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.832120418548583984e-01,4.200000000000000000e+01,6.925000000000000000e+01,1.000000000000000000e+02
4.450000000000000000e+05,2.188761864090338349e-04,4.460000228881835938e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,4.867264360655099154e-04,4.060000228881835938e+01,6.983333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,7.178210467100143433e-02,3.939999771118164062e+01,6.625000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,1.739166211336851120e-03,4.050000000000000000e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.563182771205902100e-01,4.420000457763671875e+01,7.041667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,3.606394231319427490e-01,4.120000076293945312e+01,6.758333587646484375e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.517735064029693604e-01,4.529999923706054688e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,1.736061108204012271e-07,4.269999694824218750e+01,6.475000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.167250411526765674e-05,4.440000152587890625e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.540000000000000000e+05,5.424080238777828633e-13,4.070000076293945312e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,5.005828104913234711e-03,3.980000305175781250e+01,6.858333587646484375e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.146161049604415894e-01,4.229999923706054688e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.052537709474563599e-01,4.579999923706054688e+01,6.775000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,8.839676768346294011e-10,4.680000305175781250e+01,6.775000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.060725018930952501e-08,4.409999847412109375e+01,6.758333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+05,7.392898142624670932e-14,4.180000305175781250e+01,6.733333587646484375e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.784649729728698730e-01,4.409999847412109375e+01,7.191667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,3.096653521713482737e-14,4.470000457763671875e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,7.218449716610221729e-16,4.490000152587890625e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.640000000000000000e+05,6.401160359382629395e-02,4.269999694824218750e+01,7.083332824707031250e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.489624667106587141e-14,4.550000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,5.691754817962646484e-01,4.340000152587890625e+01,6.541667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,2.699896693229675293e-03,4.390000152587890625e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.680000000000000000e+05,7.830099619360840479e-16,4.569999694824218750e+01,7.091667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.813908134806752059e-08,4.589999771118164062e+01,6.866667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,1.058282097801566124e-03,4.579999923706054688e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.654465347528457642e-01,4.569999694824218750e+01,6.825000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.861859002223354764e-06,4.209999847412109375e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.730000000000000000e+05,4.855080624110996723e-04,4.140000152587890625e+01,6.666667175292968750e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.801707549020648003e-04,4.179999923706054688e+01,6.633333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,8.765462553128600121e-04,4.540000152587890625e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,1.060681939125061035e-01,4.299999618530273438e+01,7.000000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.078237816691398621e-01,4.299999618530273438e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.239828113466501236e-02,4.269999694824218750e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.790000000000000000e+05,2.770088985562324524e-02,4.239999771118164062e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,4.527985751628875732e-01,4.100000381469726562e+01,6.800000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.306339981965720654e-05,4.069999313354492188e+01,6.450000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,1.066018193960189819e-01,4.459999847412109375e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,6.930699455551803112e-04,4.250000000000000000e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.107608200035664625e-13,4.809999847412109375e+01,6.625000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,4.381465539336204529e-02,4.299999618530273438e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.572699956375878116e-11,4.320000076293945312e+01,6.983332824707031250e+01,1.000000000000000000e+02
4.870000000000000000e+05,6.897725909948348999e-02,4.470000076293945312e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.880000000000000000e+05,2.269382821395993233e-04,4.629999542236328125e+01,7.299999237060546875e+01,1.000000000000000000e+02
4.890000000000000000e+05,3.135372400283813477e-01,4.370000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.870393753051757812e-02,4.509999847412109375e+01,6.916667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,1.305531263351440430e-01,4.259999847412109375e+01,6.699999237060546875e+01,1.000000000000000000e+02
4.920000000000000000e+05,4.128463566303253174e-02,4.090000152587890625e+01,6.591667175292968750e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.317214469054306392e-06,4.470000076293945312e+01,6.716667175292968750e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.429478146437347164e-11,4.330000305175781250e+01,6.766666412353515625e+01,1.000000000000000000e+02
4.950000000000000000e+05,3.793585445777125642e-09,4.310000228881835938e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.960000000000000000e+05,1.235142126679420471e-01,4.160000228881835938e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.572499513626098633e-01,4.340000152587890625e+01,7.166667175292968750e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.084972336888313293e-02,4.269999694824218750e+01,7.066667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.307381868362426758e-01,4.700000000000000000e+01,7.066667175292968750e+01,1.000000000000000000e+02


==> data/symmetry/o1_sym0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.762994050979614258e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,2.562526464462280273e-01,4.999999523162841797e+00,2.200000000000000000e+01,2.365000152587890625e+01
2.000000000000000000e+03,7.995327562093734741e-02,1.010000038146972656e+01,4.433333587646484375e+01,5.951000595092773438e+01
3.000000000000000000e+03,6.068399548530578613e-02,1.480000019073486328e+01,5.583333206176757812e+01,1.000000000000000000e+02
4.000000000000000000e+03,6.682603061199188232e-02,2.260000038146972656e+01,6.800000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,3.683144971728324890e-02,3.089999771118164062e+01,7.566667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+03,3.994253277778625488e-02,3.649999618530273438e+01,8.016666412353515625e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.606755852699279785e-01,3.969999694824218750e+01,8.233333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+03,9.483423829078674316e-02,4.430000305175781250e+01,8.183333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+03,3.229771740734577179e-03,4.580000305175781250e+01,8.100000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.823836803436279297e-02,4.850000000000000000e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.457926213741302490e-01,4.899999618530273438e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.171024665236473083e-01,5.019999694824218750e+01,8.650000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+04,6.778688728809356689e-02,5.150000000000000000e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.696122765541076660e-02,5.339999771118164062e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.411788195371627808e-02,5.329999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+04,1.313203666359186172e-02,5.669999694824218750e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,5.477643013000488281e-02,5.740000152587890625e+01,9.133332061767578125e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.510137021541595459e-01,5.569999694824218750e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+04,2.771639078855514526e-02,5.580000305175781250e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.181862503290176392e-01,5.710000228881835938e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+04,8.197721326723694801e-04,5.760000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.726702719926834106e-02,5.839999771118164062e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.248395681381225586e-01,6.030000305175781250e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.317214369773864746e-01,5.870000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.500000000000000000e+04,7.524240761995315552e-02,5.920000076293945312e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+04,5.054000939708203077e-05,5.839999771118164062e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+04,4.800737369805574417e-03,6.090000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,4.443515837192535400e-02,5.730000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.170204281806945801e-01,5.939999771118164062e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+04,3.593671601265668869e-03,6.090000152587890625e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,7.199580222368240356e-02,6.430000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.339164003729820251e-02,6.240000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.291376203298568726e-01,5.770000076293945312e+01,8.666666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+04,8.136491477489471436e-02,6.080000305175781250e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.459313422441482544e-01,6.329999542236328125e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.600000000000000000e+04,9.837168455123901367e-02,6.369999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+04,8.641867316327989101e-04,6.320000457763671875e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.252169460058212280e-01,6.659999847412109375e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,7.847120054066181183e-03,6.049999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.427989155054092407e-01,6.240000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.463541954755783081e-02,6.240000152587890625e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.041141644120216370e-02,6.619999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.300000000000000000e+04,2.367656445130705833e-03,6.550000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,8.375209756195545197e-03,6.309999847412109375e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.381893090903759003e-03,6.569999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.600000000000000000e+04,5.939485877752304077e-02,6.419999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.752411127090454102e-01,6.480000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,1.924138367176055908e-01,6.969999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.900000000000000000e+04,9.190632402896881104e-02,6.609999847412109375e+01,9.466667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,5.200840160250663757e-02,6.760000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,1.253460943698883057e-01,6.639999389648437500e+01,9.400000000000000000e+01,1.000000000000000000e+02
5.200000000000000000e+04,8.379631489515304565e-02,6.610000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.489966452121734619e-01,6.760000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.332754362374544144e-02,6.950000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,4.464345693122595549e-04,6.830000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,3.919959999620914459e-04,6.950000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
5.700000000000000000e+04,6.222470104694366455e-02,6.980000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
5.800000000000000000e+04,1.369372475892305374e-02,6.940000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.803964078426361084e-01,6.810000610351562500e+01,9.216667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,9.607425332069396973e-02,6.569999694824218750e+01,9.316666412353515625e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.490595430135726929e-01,7.159999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
6.200000000000000000e+04,8.289340138435363770e-02,7.019999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.037469506263732910e-02,7.140000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.077009744942188263e-04,7.060000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.500517129898071289e-02,7.239999389648437500e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.870316315442323685e-03,7.039999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,2.351160347461700439e-02,6.699999237060546875e+01,9.483333587646484375e+01,1.000000000000000000e+02
6.800000000000000000e+04,8.072713017463684082e-02,6.720000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.043165117502212524e-01,6.800000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.709692329168319702e-01,6.940000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
7.100000000000000000e+04,5.548446252942085266e-02,7.250000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.607447266578674316e-01,7.390000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.070522470399737358e-03,6.969999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,3.801323473453521729e-03,7.109999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.298024833202362061e-02,6.940000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
7.600000000000000000e+04,8.419523015618324280e-03,7.250000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,6.552466750144958496e-02,7.110000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,1.003856232273392379e-05,7.610000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
7.900000000000000000e+04,2.160972170531749725e-02,7.289999389648437500e+01,9.466667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,4.497408866882324219e-02,6.890000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.352494835853576660e-01,7.239999389648437500e+01,9.383333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,7.874435686971992254e-05,7.800000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.390870940871536732e-04,7.409999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.242265552282333374e-01,7.020000457763671875e+01,9.383332824707031250e+01,1.000000000000000000e+02
8.500000000000000000e+04,9.440039098262786865e-02,6.919999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,9.101859759539365768e-04,7.500000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,6.663101911544799805e-02,7.209999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.006560400128364563e-02,7.279999542236328125e+01,9.483333587646484375e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.864451408386230469e-01,7.409999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.339604124426841736e-02,7.030000305175781250e+01,9.366666412353515625e+01,1.000000000000000000e+02
9.100000000000000000e+04,8.166718482971191406e-02,7.459999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
9.200000000000000000e+04,7.688613608479499817e-03,7.279999542236328125e+01,9.450000000000000000e+01,1.000000000000000000e+02
9.300000000000000000e+04,6.265915581025183201e-04,7.349999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.343027830123901367e-02,7.450000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,7.127148099243640900e-03,7.669999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.819615930318832397e-02,7.050000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
9.700000000000000000e+04,8.591144345700740814e-03,7.780000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.098971217870712280e-01,7.369998931884765625e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,1.073134131729602814e-03,7.130000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,4.353100433945655823e-02,7.219999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.010000000000000000e+05,2.944766543805599213e-02,7.690000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.162045799195766449e-02,7.480000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,3.821149840950965881e-02,7.400000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,2.164339423179626465e-01,7.159999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.794082461856305599e-03,7.680000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,3.436421991409588372e-08,7.060000610351562500e+01,9.433332824707031250e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.871738746762275696e-03,7.419998931884765625e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.592079997062683105e-01,7.340000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.775971777737140656e-02,7.600000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,3.595923185348510742e-01,7.139999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.855527542531490326e-03,7.560000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.160296669695526361e-04,7.690000152587890625e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.130000000000000000e+05,3.532153740525245667e-02,7.219999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.890607356675900519e-05,7.459999847412109375e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.338389633223414421e-03,7.480000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,2.316028624773025513e-01,7.780000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.170000000000000000e+05,9.781331568956375122e-02,7.709999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.610759675502777100e-02,7.819999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.678821027278900146e-01,7.609999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,8.576321124564856291e-05,7.250000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,3.009137697517871857e-03,7.939999389648437500e+01,9.366666412353515625e+01,1.000000000000000000e+02
1.220000000000000000e+05,3.183920681476593018e-02,7.740000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.724028289318084717e-01,7.519999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.240000000000000000e+05,8.065209537744522095e-02,7.550000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.250000000000000000e+05,4.277039319276809692e-02,7.640000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,2.716045826673507690e-02,7.939999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.270000000000000000e+05,8.581827278248965740e-04,8.169999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.381989713991060853e-04,7.570000457763671875e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,8.330674469470977783e-02,8.200000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,9.673061867943033576e-06,7.519999694824218750e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.310000000000000000e+05,8.001191308721899986e-04,7.809999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.320000000000000000e+05,2.930410264525562525e-04,7.909999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.948056207969784737e-04,7.669999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.340000000000000000e+05,3.977305823354981840e-06,8.040000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.646505086682736874e-03,8.030000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.360000000000000000e+05,2.631377987563610077e-02,7.440000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.016524970531463623e-01,7.999999237060546875e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.680904071894474328e-05,7.390000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.919642835855484009e-01,7.680000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.987173572182655334e-02,8.030000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,1.682482361793518066e-01,8.290000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.723955124616622925e-01,7.640000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,2.066758461296558380e-03,8.030000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.440000000000000000e+05,7.766900816932320595e-04,8.150000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.117150783538818359e-01,8.050000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.916028024628758430e-04,8.140000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.470000000000000000e+05,2.655062125995755196e-03,7.730000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.480000000000000000e+05,1.431230106391012669e-03,7.560000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,7.363355834968388081e-04,7.730000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,4.203729331493377686e-02,7.520000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.442559413611888885e-02,7.999999237060546875e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,1.166275292634963989e-01,7.730000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.530000000000000000e+05,6.001103669404983521e-02,8.009999084472656250e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,8.055697981035336852e-05,8.040000915527343750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.550000000000000000e+05,6.137097807368263602e-05,7.319999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.262856766581535339e-02,8.100000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,3.531779220793396235e-04,7.840000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.033154606819152832e-01,8.009999084472656250e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,8.365138201043009758e-04,7.819999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+05,2.431903521937783808e-05,7.989999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.042098156176507473e-03,7.740000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.410734742879867554e-01,8.050000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.630000000000000000e+05,2.241599373519420624e-03,8.160000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.913280189037322998e-01,8.169999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.193406758829951286e-03,7.110000610351562500e+01,9.466667175292968750e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.724099904298782349e-03,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.670000000000000000e+05,2.883422421291470528e-04,7.919999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,3.951117687392979860e-04,7.949999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,9.511512471362948418e-04,7.790000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,5.695807340089231730e-05,9.019999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.494522439315915108e-04,7.610000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.478547492297366261e-04,7.650000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,4.509634524583816528e-02,7.840000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.740000000000000000e+05,6.437504664063453674e-03,7.959999084472656250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.280612312257289886e-02,8.270000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,7.119050621986389160e-02,8.190000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.245397776365280151e-01,8.350000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,9.864992462098598480e-04,8.030000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,5.162516608834266663e-04,7.900000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,6.008904427289962769e-02,8.040000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,7.145175337791442871e-02,8.350000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.020520925521850586e-01,8.209999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,2.103110030293464661e-02,8.030000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.840000000000000000e+05,4.973991960287094116e-02,8.690000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,5.832166410982608795e-03,8.240000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.482880581170320511e-02,8.350000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.870000000000000000e+05,7.288634078577160835e-04,8.290000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.880000000000000000e+05,4.956175107508897781e-03,7.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.542459964752197266e-01,8.119999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.449323236942291260e-02,8.210000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.910000000000000000e+05,7.369056344032287598e-02,7.769999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,8.578388392925262451e-02,8.040000915527343750e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.157403975725173950e-02,7.770000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.311870943754911423e-02,8.180000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.662048697471618652e-01,8.039999389648437500e+01,9.816667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.378613799810409546e-01,7.650000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.970000000000000000e+05,9.135518968105316162e-02,8.130000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,1.154494006186723709e-03,7.860000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.330305427312850952e-02,8.259999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,5.575180426239967346e-02,8.510000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,7.794331759214401245e-04,7.879999542236328125e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.020000000000000000e+05,2.550940844230353832e-04,7.980000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,5.505372956395149231e-02,8.069998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.617246773093938828e-03,8.409999847412109375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,2.342904731631278992e-02,8.100000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,7.804471533745527267e-04,7.680000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,4.021919518709182739e-02,7.719999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,9.686044359114021063e-05,7.619999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,4.068242560606449842e-04,8.419999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.120335772633552551e-02,8.190000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.914212852716445923e-02,8.109999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.034072629408910871e-04,8.100000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,8.951082080602645874e-02,8.160000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,8.983659744262695312e-02,7.669999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.362257264554500580e-02,8.450000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.160000000000000000e+05,9.494575671851634979e-03,7.879999542236328125e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.349384188652038574e-01,7.970000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.695452920102979988e-05,8.030000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,1.455604434013366699e-01,8.450000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.826017655432224274e-03,8.150000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.580832503736019135e-02,8.100000762939453125e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.220000000000000000e+05,9.977980516850948334e-04,7.999999237060546875e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.139795273542404175e-02,8.119999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.594705432653427124e-01,8.169999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.120625063776969910e-01,8.250000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.425550878047943115e-02,7.769999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.270000000000000000e+05,5.462422035634517670e-03,7.939999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,4.055188037455081940e-03,7.919999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,1.437209360301494598e-02,8.059999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+05,5.820890655741095543e-04,8.139998626708984375e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.310000000000000000e+05,5.146723240613937378e-03,7.969999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,1.951445126906037331e-03,7.900000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,9.742623660713434219e-04,8.209999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,6.017488703946582973e-05,8.090000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,1.721041626296937466e-04,8.019998931884765625e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,8.638007566332817078e-03,7.909999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.370000000000000000e+05,4.138176143169403076e-02,7.830000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.201302886009216309e-02,8.140000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,6.260517984628677368e-03,8.069998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.292406348511576653e-03,8.140000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.152417659759521484e-01,7.939999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.755623172968626022e-03,8.400000000000000000e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.031646970659494400e-03,8.270000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,3.731964528560638428e-02,8.330000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,7.684123516082763672e-02,8.250000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,2.315774094313383102e-03,8.180000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.470000000000000000e+05,4.654290527105331421e-02,8.630000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.557151903398334980e-03,8.360000610351562500e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.112567782402038574e-01,8.209999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+05,8.866772055625915527e-02,8.290000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,6.023190217092633247e-04,8.190000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.762230038642883301e-01,8.170000457763671875e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,3.452319069765508175e-04,8.050000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.821067184209823608e-02,8.360000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,3.477413654327392578e-01,7.510000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.426506578922271729e-01,7.930000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.193313655676320195e-04,8.050000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,5.843933671712875366e-02,8.090000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.313571482896804810e-01,8.260000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.600000000000000000e+05,2.016857564449310303e-01,7.750000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.610000000000000000e+05,4.670705646276473999e-02,8.630000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,2.088368497788906097e-02,8.319999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.715805381536483765e-03,8.039999389648437500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.340971633791923523e-02,7.949999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,8.430145680904388428e-02,7.949999237060546875e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,6.421221769414842129e-04,7.840000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.820745170116424561e-01,7.420000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,3.433995880186557770e-03,8.060000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.690000000000000000e+05,9.419813007116317749e-02,8.400000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,9.492690151091665030e-05,8.150000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.775285975076258183e-04,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,5.816773697733879089e-02,8.209999847412109375e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.472162641584873199e-02,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.740000000000000000e+05,1.352844526991248131e-03,8.169999694824218750e+01,9.733332061767578125e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.348992735147476196e-01,7.910000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.760000000000000000e+05,2.380387485027313232e-02,8.210000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.484018504619598389e-01,8.140000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,3.821985423564910889e-02,8.380000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.340284049510955811e-01,8.380000305175781250e+01,9.683332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+05,8.469945192337036133e-02,7.650000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.810000000000000000e+05,5.179445743560791016e-01,7.919999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.820000000000000000e+05,6.652360316365957260e-04,8.040000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.830000000000000000e+05,4.677923789131455123e-05,8.650000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.840000000000000000e+05,8.464269340038299561e-02,8.569999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,3.868927657604217529e-01,8.160000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.860000000000000000e+05,8.028498291969299316e-02,8.140000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.870000000000000000e+05,2.429548949003219604e-01,8.300000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,2.209908962249755859e-01,8.100000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,7.271309732459485531e-04,8.380000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+05,5.201791413128376007e-03,8.189999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,2.142803277820348740e-03,8.389999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.317782094702124596e-03,8.489999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,9.300051629543304443e-02,8.350000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.084404256194829941e-03,8.280000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.950000000000000000e+05,5.762451142072677612e-02,8.529999542236328125e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,2.393890172243118286e-03,8.119999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,5.905335023999214172e-02,8.450000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.307403109967708588e-02,7.890000915527343750e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.990000000000000000e+05,2.529021876398473978e-04,8.380000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+05,9.829441114561632276e-05,7.769999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.010000000000000000e+05,8.662180043756961823e-03,8.589999389648437500e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.934702672064304352e-03,8.069998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.030000000000000000e+05,4.147113859653472900e-02,8.280000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.040000000000000000e+05,2.009491622447967529e-01,8.219999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.050000000000000000e+05,4.546581767499446869e-04,8.620000457763671875e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.494846098124980927e-02,7.850000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.248778104782104492e-01,8.069998931884765625e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,4.752955399453639984e-03,8.019998931884765625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.672646427527070045e-03,8.089998626708984375e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,6.782956421375274658e-02,8.610000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,3.690089797601103783e-03,8.519999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,5.733253434300422668e-03,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.185594290494918823e-03,8.210000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.140000000000000000e+05,8.147671818733215332e-03,8.240000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.431324752047657967e-03,8.360000610351562500e+01,9.899999237060546875e+01,1.000000000000000000e+02
3.160000000000000000e+05,6.441058218479156494e-02,8.469999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.170000000000000000e+05,5.548448488116264343e-02,8.100000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,1.373389642685651779e-02,8.690000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.953333314508199692e-04,8.369999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,9.169573336839675903e-02,8.240000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,2.501411177217960358e-02,8.269999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.415750477463006973e-03,8.700000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.230000000000000000e+05,6.934336572885513306e-02,8.549999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,2.403856962919235229e-01,8.119999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
3.250000000000000000e+05,1.206861110404133797e-03,8.489999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,4.582807887345552444e-03,8.300000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.757309358566999435e-04,8.400000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.280000000000000000e+05,1.396725624799728394e-01,8.080000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,2.091946545988321304e-03,8.330000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.300000000000000000e+05,2.087185978889465332e-01,8.150000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.836795151233673096e-02,8.059999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,8.789763599634170532e-02,8.179999542236328125e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.330000000000000000e+05,8.456415962427854538e-04,8.630000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.340000000000000000e+05,5.138370394706726074e-02,8.400000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.643073279410600662e-03,8.089998626708984375e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.360000000000000000e+05,8.160737343132495880e-04,8.680000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.370000000000000000e+05,3.212475031614303589e-02,8.260000610351562500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.380000000000000000e+05,3.395884633064270020e-01,8.259999847412109375e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.390000000000000000e+05,4.677183926105499268e-03,8.260000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,7.027055136859416962e-03,8.570000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.102074890397489071e-04,8.240000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.529251337051391602e-01,8.350000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.215010026702657342e-04,8.500000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,5.735442973673343658e-04,8.660000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.966884434223175049e-01,8.340000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.460000000000000000e+05,6.490100058726966381e-04,8.290000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.470000000000000000e+05,5.353149390430189669e-05,8.560000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.480000000000000000e+05,3.060360550880432129e-01,8.320000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,6.669250130653381348e-02,8.589999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+05,8.477673679590225220e-02,8.280000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.187354117631912231e-01,8.200000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.520000000000000000e+05,2.602731809020042419e-03,8.589999389648437500e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.530000000000000000e+05,4.408868495374917984e-03,8.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.540000000000000000e+05,5.437851883471012115e-03,8.320000457763671875e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.309261023998260498e-01,8.350000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.981120535172522068e-04,8.209999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.239864304661750793e-01,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.459226757287979126e-01,8.630000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,5.112880025990307331e-04,8.450000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.699226140975952148e-01,8.430000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,1.287089474499225616e-02,8.610000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.620000000000000000e+05,1.176897156983613968e-02,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.630000000000000000e+05,4.769212566316127777e-03,8.839999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.419706940650939941e-01,8.640000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,1.116087194532155991e-03,8.290000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.668756885919719934e-04,8.860000610351562500e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.670000000000000000e+05,8.161134086549282074e-03,8.440000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.680000000000000000e+05,4.599701060215011239e-05,8.610000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.844317913055419922e-01,8.300000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,5.951177701354026794e-02,8.800000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.688152551651000977e-02,8.539999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.720000000000000000e+05,3.562338352203369141e-01,8.200000000000000000e+01,9.783332061767578125e+01,1.000000000000000000e+02
3.730000000000000000e+05,5.391610786318778992e-03,8.250000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,1.427175709977746010e-03,8.030000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.750000000000000000e+05,5.420685629360377789e-04,8.660000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.867704331874847412e-01,8.780000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.770000000000000000e+05,4.243979603052139282e-02,8.380000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,8.662084583193063736e-04,8.539999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.790000000000000000e+05,2.206204682588577271e-01,8.260000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,8.251174585893750191e-04,8.500000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.102276705205440521e-02,8.330000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,3.130153566598892212e-02,8.330000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.411068813875317574e-03,7.860000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,3.035433404147624969e-02,8.190000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.850000000000000000e+05,3.538453578948974609e-02,8.300000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.296251779422163963e-03,8.090000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.605276763439178467e-02,8.069998931884765625e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,4.395396634936332703e-02,8.570000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.451990842819213867e-01,7.719999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.738111604936420918e-04,8.310000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.910000000000000000e+05,9.504078188911080360e-04,8.459999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.920000000000000000e+05,5.374546744860708714e-04,8.140000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,6.909558922052383423e-02,8.430000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.237932667136192322e-01,8.639999389648437500e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,7.314344048500061035e-01,8.599999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,7.262349827215075493e-04,8.690000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.088422723114490509e-02,8.369999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,5.333627996151335537e-05,8.259999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.990000000000000000e+05,3.258484601974487305e-02,8.500000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+05,1.611544284969568253e-03,8.269999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.747740387916564941e-02,8.320000457763671875e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.020000000000000000e+05,2.324484139680862427e-01,8.580000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,7.400500774383544922e-02,8.119999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.322639584541320801e-01,8.490000915527343750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.050000000000000000e+05,3.069129306823015213e-03,8.360000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
4.060000000000000000e+05,8.849804289638996124e-04,8.549999237060546875e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.070000000000000000e+05,3.436383605003356934e-02,8.500000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.572168400045484304e-04,8.580000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.694675348699092865e-02,8.140000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.403929382562637329e-01,8.630000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.568274551071226597e-04,8.500000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.120000000000000000e+05,1.330917701125144958e-02,8.560000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,5.754550546407699585e-02,8.350000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,5.552418529987335205e-03,8.580000305175781250e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.150000000000000000e+05,5.408372089732438326e-05,8.290000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.701260447502136230e-01,8.659999084472656250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.390621066093444824e-03,8.419999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,4.657045006752014160e-03,8.689998626708984375e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.665285170078277588e-01,8.430000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.740396837703883648e-04,8.419999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.654763460159301758e-01,8.719999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.302998118102550507e-02,8.269999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,5.147273259353823960e-05,8.640000152587890625e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.546149235218763351e-02,8.589999389648437500e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.250000000000000000e+05,6.611876888200640678e-04,8.360000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.039637923240661621e-01,8.730000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.842101199552416801e-03,8.440000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.289166808128356934e-01,8.450000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.290000000000000000e+05,2.956487238407135010e-03,8.419999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+05,3.675775602459907532e-03,8.610000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,6.953774020075798035e-03,8.450000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,2.312342869117856026e-03,8.200000000000000000e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.909857382997870445e-03,8.230000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,1.464316099882125854e-01,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.116683939471840858e-03,8.419999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.512999915576074272e-05,8.739998626708984375e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.370000000000000000e+05,4.682608414441347122e-04,8.489999389648437500e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,6.170537471771240234e-01,8.569999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,6.848382949829101562e-01,8.350000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.400000000000000000e+05,4.394401311874389648e-01,8.580000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.410000000000000000e+05,9.668801212683320045e-04,8.479999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,9.876418858766555786e-02,8.529999542236328125e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,4.938611760735511780e-03,8.250000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.530185043811798096e-01,8.619998931884765625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.450000000000000000e+05,6.319069303572177887e-03,8.390000152587890625e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,5.224064365029335022e-02,8.580000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.324305661022663116e-02,8.599999237060546875e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,5.431400239467620850e-02,8.720000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.490000000000000000e+05,6.001514792442321777e-01,8.080000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,2.506541786715388298e-04,8.319999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.510000000000000000e+05,4.786057397723197937e-03,8.170000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.520000000000000000e+05,5.788498092442750931e-04,8.450000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.682129621505737305e-02,8.340000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.023617805913090706e-03,8.429999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.909798127599060535e-03,8.310000610351562500e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.387524843215942383e-01,8.440000915527343750e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.532675139605998993e-02,7.980000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.204602584242820740e-02,8.369999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.770141767337918282e-03,8.439999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.600000000000000000e+05,9.370046318508684635e-04,8.700000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,6.050474941730499268e-02,8.589999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.303442404605448246e-04,8.360000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,2.404900267720222473e-03,8.459999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,9.457685053348541260e-02,8.200000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,1.172807060356717557e-07,8.209999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.001430302858352661e-02,8.859999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,3.252765163779258728e-04,8.120000457763671875e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.680000000000000000e+05,6.378804799169301987e-03,8.319999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.690000000000000000e+05,1.419828273355960846e-02,8.760000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,4.625796899199485779e-02,8.500000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,6.172570399940013885e-03,8.580000305175781250e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.720000000000000000e+05,1.523745886515825987e-04,8.469999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.730000000000000000e+05,8.276995271444320679e-03,8.359999847412109375e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,7.666752790100872517e-04,8.730000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,2.336710225790739059e-03,8.900000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.760000000000000000e+05,5.938631016761064529e-03,8.740000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,2.458680188283324242e-03,8.650000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,9.073444642126560211e-03,8.780000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.790000000000000000e+05,3.233364969491958618e-02,8.010000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.800000000000000000e+05,2.954801311716437340e-04,9.109999847412109375e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.810000000000000000e+05,3.314594505354762077e-04,8.670000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.820000000000000000e+05,7.425221847370266914e-04,8.670000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.154856197535991669e-02,8.219999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.307243946939706802e-03,8.489999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.757196128368377686e-01,8.860000610351562500e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.860000000000000000e+05,9.661156684160232544e-03,8.640000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,3.078744560480117798e-02,8.539999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.586111262440681458e-02,8.730000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,5.746133625507354736e-03,8.519999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.520723802968859673e-03,8.599999237060546875e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,3.060041344724595547e-04,8.549999237060546875e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.814800314605236053e-03,8.549999237060546875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.930000000000000000e+05,9.833378717303276062e-03,8.280000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.294240355491638184e-03,8.700000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.599620027467608452e-03,8.720000457763671875e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,5.577848292887210846e-03,8.640000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.970000000000000000e+05,2.342473482713103294e-03,8.620000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.924575237557291985e-03,8.560000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.302000928670167923e-03,8.669998931884765625e+01,9.750000000000000000e+01,1.000000000000000000e+02


==> data/symmetry/o1_sym1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,9.762994050979614258e-01,4.400000095367431641e+00,1.999999809265136719e+01,4.000000283122062683e-02
1.000000000000000000e+03,4.039837419986724854e-01,5.299999713897705078e+00,2.333333396911621094e+01,2.370000267028808594e+01
2.000000000000000000e+03,1.469601839780807495e-01,7.599999904632568359e+00,3.583333206176757812e+01,5.710000228881835938e+01
3.000000000000000000e+03,9.877593815326690674e-02,1.319999980926513672e+01,5.366666793823242188e+01,1.000000000000000000e+02
4.000000000000000000e+03,1.691645681858062744e-01,2.070000076293945312e+01,6.750000000000000000e+01,1.000000000000000000e+02
5.000000000000000000e+03,1.600915789604187012e-01,2.750000000000000000e+01,7.500000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+03,3.318130970001220703e-02,3.609999847412109375e+01,7.949999237060546875e+01,1.000000000000000000e+02
7.000000000000000000e+03,1.312116831541061401e-01,3.939999771118164062e+01,7.933333587646484375e+01,1.000000000000000000e+02
8.000000000000000000e+03,6.816653907299041748e-02,4.110000228881835938e+01,7.983332824707031250e+01,1.000000000000000000e+02
9.000000000000000000e+03,1.066857716068625450e-03,4.520000076293945312e+01,8.133333587646484375e+01,1.000000000000000000e+02
1.000000000000000000e+04,7.407554984092712402e-02,4.760000228881835938e+01,8.549999237060546875e+01,1.000000000000000000e+02
1.100000000000000000e+04,3.460376262664794922e-01,4.889999771118164062e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.103236228227615356e-01,4.990000152587890625e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.300000000000000000e+04,9.279792755842208862e-02,5.019999694824218750e+01,8.350000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,6.531544029712677002e-02,5.170000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+04,8.539301156997680664e-02,5.249999618530273438e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+04,3.840152546763420105e-02,5.580000305175781250e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+04,8.269028365612030029e-02,5.680000305175781250e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+04,1.959489136934280396e-01,5.299999618530273438e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.900000000000000000e+04,1.905101910233497620e-02,5.530000305175781250e+01,8.783333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.572355926036834717e-01,5.710000228881835938e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.100000000000000000e+04,3.553613496478646994e-04,5.690000152587890625e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+04,4.896560683846473694e-02,5.700000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.300000000000000000e+04,2.281567603349685669e-01,5.989999771118164062e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,9.714169800281524658e-02,5.809999847412109375e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+04,9.613960981369018555e-02,5.779999923706054688e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+04,1.955110565177164972e-05,5.600000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+04,7.409023586660623550e-03,6.059999465942382812e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.800000000000000000e+04,2.494973689317703247e-02,5.899999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.438262909650802612e-01,6.069999313354492188e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.000000000000000000e+04,2.775164786726236343e-03,6.070000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.100000000000000000e+04,6.798609346151351929e-02,6.420000457763671875e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.200000000000000000e+04,2.127139642834663391e-02,6.030000305175781250e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.588092148303985596e-01,5.829999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+04,8.967978507280349731e-02,5.959999465942382812e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.824202775955200195e-01,6.369999694824218750e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+04,7.589909434318542480e-02,6.390000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.700000000000000000e+04,7.943567633628845215e-02,6.290000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.211466714739799500e-01,6.840000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,8.533079177141189575e-03,6.119999694824218750e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+04,9.332849085330963135e-02,6.129999923706054688e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.100000000000000000e+04,9.654262661933898926e-02,6.150000000000000000e+01,9.166667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,3.478473424911499023e-02,6.580000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.300000000000000000e+04,1.212669536471366882e-03,6.490000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+04,5.990833509713411331e-03,6.509999847412109375e+01,9.050000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.337351202964782715e-01,6.489999389648437500e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+04,6.028540432453155518e-02,6.430000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,6.954056769609451294e-02,6.419999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.305124551057815552e-01,6.850000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+04,7.957294583320617676e-02,6.619999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,8.145327866077423096e-02,6.640000915527343750e+01,9.516667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.139981031417846680e-01,6.650000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.943434774875640869e-01,6.540000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,2.579067945480346680e-01,6.780000305175781250e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,2.949690446257591248e-02,6.730000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,9.856692049652338028e-04,6.729999542236328125e+01,9.333333587646484375e+01,1.000000000000000000e+02
5.600000000000000000e+04,9.519160375930368900e-04,6.719999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,7.048891484737396240e-02,6.939999389648437500e+01,9.166667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,2.729634009301662445e-02,6.969999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,2.323990017175674438e-01,6.990000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
6.000000000000000000e+04,9.484025090932846069e-02,6.619999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
6.100000000000000000e+04,2.481826841831207275e-01,7.090000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,4.982652515172958374e-02,6.969999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
6.300000000000000000e+04,3.263622056692838669e-03,6.990000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,1.438009669072926044e-03,7.030000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
6.500000000000000000e+04,6.365271750837564468e-03,6.959999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.156627550721168518e-02,6.960000610351562500e+01,9.550000000000000000e+01,1.000000000000000000e+02
6.700000000000000000e+04,5.462604761123657227e-02,6.640000915527343750e+01,9.450000000000000000e+01,1.000000000000000000e+02
6.800000000000000000e+04,5.566108971834182739e-02,6.730000305175781250e+01,9.466667175292968750e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.766756474971771240e-01,6.850000000000000000e+01,9.500000000000000000e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.475856304168701172e-01,6.960000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.560961734503507614e-02,6.980000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
7.200000000000000000e+04,1.824658513069152832e-01,7.459999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.287734485231339931e-03,7.060000610351562500e+01,9.516667175292968750e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.346774563193321228e-02,7.069999694824218750e+01,9.450000000000000000e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.773111850023269653e-02,6.919999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.542252302169799805e-02,7.260000610351562500e+01,9.400000000000000000e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.928011924028396606e-01,7.169999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
7.800000000000000000e+04,6.605515955016016960e-04,7.640000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
7.900000000000000000e+04,3.951696306467056274e-02,7.409999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.434918075799942017e-02,7.019999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
8.100000000000000000e+04,4.078416228294372559e-01,7.290000915527343750e+01,9.249999237060546875e+01,1.000000000000000000e+02
8.200000000000000000e+04,2.883441811718512326e-05,7.750000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
8.300000000000000000e+04,3.841185243800282478e-04,7.510000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.432956755161285400e-01,6.759999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.987177133560180664e-02,7.080000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
8.600000000000000000e+04,9.598742472007870674e-04,7.450000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.964128255844116211e-02,7.470000457763671875e+01,9.633332824707031250e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.310140639543533325e-02,7.289999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.189496397972106934e-01,7.480000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.172352001070976257e-02,7.169999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,8.000522851943969727e-02,7.459999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
9.200000000000000000e+04,5.078968405723571777e-02,7.209999847412109375e+01,9.366666412353515625e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.190765691921114922e-03,7.559999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.400000000000000000e+04,6.379644386470317841e-03,7.290000915527343750e+01,9.516667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,9.195201564580202103e-04,7.550000762939453125e+01,9.666667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,4.532577842473983765e-02,7.119999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
9.700000000000000000e+04,2.347486559301614761e-03,7.919999694824218750e+01,9.333333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,3.342962265014648438e-01,7.140000152587890625e+01,9.633332824707031250e+01,1.000000000000000000e+02
9.900000000000000000e+04,9.820435196161270142e-03,7.080000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.435608953237533569e-02,7.520000457763671875e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,1.237214729189872742e-02,7.730000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.770785242319107056e-03,7.580000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.030000000000000000e+05,2.732663415372371674e-02,7.410000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.677159070968627930e-01,7.030000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.041097202687524259e-04,7.500000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,5.402430542744696140e-05,7.289999389648437500e+01,9.300000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.922846786328591406e-05,7.650000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.397910714149475098e-01,7.430000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,6.864872761070728302e-03,7.850000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,5.005173087120056152e-01,7.089999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,1.154402270913124084e-02,7.580000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.120000000000000000e+05,1.178054773731673777e-07,7.650000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.450739204883575439e-01,7.419998931884765625e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.140000000000000000e+05,2.189316728617995977e-04,7.429998779296875000e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,1.758871949277818203e-04,7.900000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.160000000000000000e+05,4.366303328424692154e-03,7.570000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.913233824074268341e-02,7.719999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,1.029654592275619507e-01,7.999999237060546875e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.228373527526855469e-01,7.580000305175781250e+01,9.350000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,5.661075192620046437e-06,7.260000610351562500e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.210000000000000000e+05,7.423946168273687363e-03,8.419999694824218750e+01,9.383333587646484375e+01,1.000000000000000000e+02
1.220000000000000000e+05,5.003996565937995911e-02,7.490000915527343750e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.230000000000000000e+05,7.825192809104919434e-02,7.319999694824218750e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.368699967861175537e-01,7.200000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.045321896672248840e-01,7.600000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,5.038903653621673584e-02,7.740000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.270000000000000000e+05,4.597524821292608976e-05,7.990000915527343750e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.280000000000000000e+05,3.696515050251036882e-04,7.580000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.290000000000000000e+05,8.147193491458892822e-02,8.080000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.072676124953432009e-06,7.320000457763671875e+01,9.433333587646484375e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.727232523262500763e-02,7.380000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.158747181762009859e-04,7.630000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.416589133441448212e-02,7.540000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.340000000000000000e+05,8.927852613851428032e-04,7.840000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.110120909288525581e-03,7.869999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.963170945644378662e-02,7.669999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.865673899650573730e-01,7.819999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
1.380000000000000000e+05,5.759106948971748352e-03,7.709999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.179349943995475769e-01,7.690000152587890625e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,7.153658568859100342e-02,7.839999389648437500e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.410000000000000000e+05,3.966681542806327343e-04,7.569999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,1.841317415237426758e-01,7.569999694824218750e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.430000000000000000e+05,4.789201775565743446e-04,8.159999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.440000000000000000e+05,2.201401803176850080e-04,8.019998931884765625e+01,9.783333587646484375e+01,1.000000000000000000e+02
1.450000000000000000e+05,1.275083273649215698e-01,7.840000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.792277325876057148e-04,7.850000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,5.765930982306599617e-04,7.550000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,6.339612416923046112e-03,7.460000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,4.104998079128563404e-04,7.809999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+05,7.498217374086380005e-02,7.080000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.979358494281768799e-02,7.940000915527343750e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,3.177551627159118652e-01,7.130000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,6.065299734473228455e-02,7.900000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
1.540000000000000000e+05,5.724744405597448349e-04,7.730000305175781250e+01,9.416667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,1.596996298758313060e-05,7.610000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.560000000000000000e+05,4.999914392828941345e-02,7.889999389648437500e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.022969372570514679e-04,7.840000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,1.864576339721679688e-01,7.530000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,5.041644908487796783e-03,8.409999847412109375e+01,9.600000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,4.448914260137826204e-04,7.750000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,1.619757851585745811e-03,7.759999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.620000000000000000e+05,1.310742497444152832e-01,7.850000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,8.874475024640560150e-04,8.340000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.398573517799377441e-01,8.080000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.321529202163219452e-03,7.130000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.660000000000000000e+05,7.968475110828876495e-03,8.300000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.670000000000000000e+05,3.566370010375976562e-01,7.859999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.393692036799620837e-05,7.790000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.293217670172452927e-02,7.800000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.342152874916791916e-03,8.350000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.710000000000000000e+05,1.073984021786600351e-04,7.700000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.720000000000000000e+05,2.196586719946935773e-04,7.980000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.713216900825500488e-01,7.730000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.740000000000000000e+05,5.200231447815895081e-03,7.920000457763671875e+01,9.799999237060546875e+01,1.000000000000000000e+02
1.750000000000000000e+05,1.292486704187467694e-04,7.910000610351562500e+01,9.750000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.253825128078460693e-01,8.059999847412109375e+01,9.533332824707031250e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.603668868541717529e-01,7.809999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
1.780000000000000000e+05,6.104339263401925564e-04,8.159999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,7.692850340390577912e-05,7.969999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.800000000000000000e+05,7.340595126152038574e-02,7.669999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,2.911235392093658447e-02,8.130000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.951914280652999878e-02,8.549999237060546875e+01,9.550000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.874780049547553062e-03,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.438099518418312073e-02,8.189999389648437500e+01,9.650000000000000000e+01,1.000000000000000000e+02
1.850000000000000000e+05,2.355076139792799950e-03,7.850000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
1.860000000000000000e+05,1.296771764755249023e-01,7.800000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.665993198752403259e-02,8.190000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,6.707388442009687424e-03,7.480000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.890000000000000000e+05,2.509717643260955811e-01,8.180000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,2.789555583149194717e-03,7.700000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,8.842480927705764771e-02,7.710000610351562500e+01,9.483333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,8.298739790916442871e-02,7.659999847412109375e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.930000000000000000e+05,2.638911455869674683e-02,7.509999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.457878015935420990e-02,7.889999389648437500e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.950000000000000000e+05,2.889413759112358093e-02,7.919999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
1.960000000000000000e+05,6.307881325483322144e-02,7.719999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
1.970000000000000000e+05,1.337116360664367676e-01,7.920000457763671875e+01,9.566667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,5.695414543151855469e-02,7.730000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
1.990000000000000000e+05,4.339396208524703979e-02,8.280000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,3.399731963872909546e-02,8.400000000000000000e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,2.205485105514526367e-02,8.050000000000000000e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,3.436522674746811390e-04,7.839999389648437500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.030000000000000000e+05,8.357809856534004211e-03,8.180000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.499670255929231644e-03,8.489999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,8.080955594778060913e-03,8.180000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.927132485434412956e-03,7.430000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.070000000000000000e+05,2.531656995415687561e-03,8.139998626708984375e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.571971457451581955e-03,7.490000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.090000000000000000e+05,8.802418597042560577e-04,8.080000305175781250e+01,9.483333587646484375e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.221130602061748505e-02,7.780000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.110000000000000000e+05,2.432682737708091736e-02,8.160000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,9.309503184340428561e-06,7.960000610351562500e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,1.130142360925674438e-01,8.159999847412109375e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,1.576230674982070923e-01,7.930000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,3.398826345801353455e-02,8.289999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.160000000000000000e+05,4.200385883450508118e-03,8.090000915527343750e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,8.406873047351837158e-02,7.780000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.364785712212324142e-04,7.620000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.293683171272277832e-02,8.710000610351562500e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.200000000000000000e+05,4.785665869712829590e-02,7.980000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.210000000000000000e+05,4.450899362564086914e-02,8.609999084472656250e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.220000000000000000e+05,2.261270536109805107e-03,8.330000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,2.259923815727233887e-01,8.200000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.240000000000000000e+05,1.079281121492385864e-01,7.790000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.200056597590446472e-01,8.360000610351562500e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.296303957700729370e-02,8.039999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,6.975585129112005234e-04,7.889999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.280000000000000000e+05,9.280287660658359528e-03,8.190000915527343750e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.546426981687545776e-02,7.920000457763671875e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.835460171103477478e-03,7.800000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.310000000000000000e+05,4.080089554190635681e-02,7.879999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,4.052327945828437805e-02,7.700000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.331791980192065239e-03,8.319999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,2.750202256720513105e-04,8.030000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.489994560368359089e-05,8.330000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.424494087696075439e-01,7.330000305175781250e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.241120547056198120e-01,8.340000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.380000000000000000e+05,8.518491685390472412e-02,8.369999694824218750e+01,9.833333587646484375e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.139263389632105827e-03,8.459999847412109375e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.018011244013905525e-03,8.300000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.410000000000000000e+05,8.633533120155334473e-02,8.050000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,4.437458701431751251e-04,8.240000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.430000000000000000e+05,1.299088122323155403e-03,8.500000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,3.136424813419580460e-03,8.150000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,3.192498162388801575e-02,8.380000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,7.047607563436031342e-03,8.260000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.216322779655456543e-01,8.919999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,1.445561530999839306e-03,8.140000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,2.452344596385955811e-01,8.300000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.500000000000000000e+05,6.068931519985198975e-02,8.320000457763671875e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.441347994841635227e-04,8.140000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.124311983585357666e-02,8.200000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.530000000000000000e+05,5.172574892640113831e-04,8.069998931884765625e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.540000000000000000e+05,1.853306740522384644e-01,8.440000152587890625e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,9.148754924535751343e-02,8.169999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.274106740951538086e-01,8.350000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.570000000000000000e+05,4.868484102189540863e-04,8.390000152587890625e+01,9.600000000000000000e+01,1.000000000000000000e+02
2.580000000000000000e+05,1.892416924238204956e-02,8.230000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.930409073829650879e-01,8.559999084472656250e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.408239455893635750e-03,7.949999237060546875e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.105550304055213928e-02,8.440000152587890625e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,1.213183701038360596e-01,8.589999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,6.402275525033473969e-03,8.160000610351562500e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.640000000000000000e+05,2.799893915653228760e-02,8.090000915527343750e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.029895916581153870e-01,8.050000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
2.660000000000000000e+05,2.527071919757872820e-04,8.069998931884765625e+01,9.849999237060546875e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.076877042651176453e-01,7.900000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
2.680000000000000000e+05,4.027865361422300339e-03,8.200000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.690000000000000000e+05,5.836301296949386597e-02,8.959999847412109375e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.067643894813954830e-04,8.040000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.493380113970488310e-04,8.110000610351562500e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,6.600692868232727051e-02,8.219999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.020422950387001038e-01,8.029998779296875000e+01,9.883333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,7.665179509785957634e-06,7.850000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.196017190814018250e-02,7.740000152587890625e+01,9.616667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,9.653826057910919189e-02,8.459999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.239566830918192863e-03,8.209999847412109375e+01,9.683333587646484375e+01,1.000000000000000000e+02
2.780000000000000000e+05,5.589656904339790344e-02,8.459999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.982346326112747192e-01,8.130000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,3.821131959557533264e-02,8.020000457763671875e+01,9.550000000000000000e+01,1.000000000000000000e+02
2.810000000000000000e+05,3.200129270553588867e-01,7.829999542236328125e+01,9.866667175292968750e+01,1.000000000000000000e+02
2.820000000000000000e+05,2.871333854272961617e-04,8.430000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.830000000000000000e+05,1.436547935009002686e-02,8.519999694824218750e+01,9.733333587646484375e+01,1.000000000000000000e+02
2.840000000000000000e+05,9.390565752983093262e-02,8.450000000000000000e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,4.850018024444580078e-01,8.119999694824218750e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.860000000000000000e+05,1.809904575347900391e-01,8.219999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.500256359577178955e-02,8.250000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.038146317005157471e-01,7.879999542236328125e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.264146412722766399e-04,8.639999389648437500e+01,9.516667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.826537400484085083e-01,8.150000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,5.952983046881854534e-04,8.140000152587890625e+01,9.783333587646484375e+01,1.000000000000000000e+02
2.920000000000000000e+05,4.020181484520435333e-03,8.060000610351562500e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,1.214427500963211060e-01,8.070000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,5.065947698312811553e-05,8.260000610351562500e+01,9.566667175292968750e+01,1.000000000000000000e+02
2.950000000000000000e+05,3.163132667541503906e-01,8.400000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
2.960000000000000000e+05,6.487396359443664551e-02,8.200000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.306105494499206543e-01,8.219999694824218750e+01,9.666667175292968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,4.079408943653106689e-02,8.070000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.049471881240606308e-03,8.640000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,6.933537311851978302e-03,7.750000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,8.646488189697265625e-03,8.469999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,1.900670933537185192e-03,8.219999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.030000000000000000e+05,3.887645900249481201e-03,8.599999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.040000000000000000e+05,1.186603009700775146e-01,8.240000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.050000000000000000e+05,7.792990072630345821e-05,8.430000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.751661300659179688e-02,7.980000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.070000000000000000e+05,7.064640522003173828e-02,8.440000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.080000000000000000e+05,5.115535110235214233e-02,8.330000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.090000000000000000e+05,4.913508892059326172e-04,8.200000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,3.159331157803535461e-02,8.880000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.928514800965785980e-03,8.119999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.497798562049865723e-01,8.569999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,8.519785478711128235e-03,8.090000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.140000000000000000e+05,8.613547543063759804e-04,8.419999694824218750e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,4.757198330480605364e-04,8.580000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.310002207756042480e-01,8.860000610351562500e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.170000000000000000e+05,5.548566207289695740e-02,8.309999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,5.698535824194550514e-04,8.469999694824218750e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.190000000000000000e+05,7.058943738229572773e-04,8.400000000000000000e+01,9.616667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.079103312804363668e-04,8.070000457763671875e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.214240193367004395e-01,8.080000305175781250e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.952659105882048607e-03,8.300000000000000000e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.230000000000000000e+05,4.337047412991523743e-02,8.250000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.240000000000000000e+05,3.049381822347640991e-02,8.440000152587890625e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.259888313710689545e-02,8.190000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,2.394932322204113007e-03,8.030000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.892896974226459861e-05,8.419999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.280000000000000000e+05,5.742332432419061661e-03,8.250000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.881062926258891821e-04,8.280000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,7.719406485557556152e-02,8.130000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,5.252477712929248810e-03,8.269999694824218750e+01,9.866667175292968750e+01,1.000000000000000000e+02
3.320000000000000000e+05,1.199427805840969086e-02,8.459999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.394156599417328835e-03,8.509999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.340000000000000000e+05,2.296638675034046173e-02,8.580000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.647903165780007839e-04,8.140000152587890625e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.893362823873758316e-03,8.790000152587890625e+01,9.550000000000000000e+01,1.000000000000000000e+02
3.370000000000000000e+05,1.593729108572006226e-01,8.469999694824218750e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.380000000000000000e+05,2.808742523193359375e-01,8.560000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,7.809590897522866726e-04,8.380000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+05,2.377362363040447235e-02,8.240000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.410000000000000000e+05,6.339407991617918015e-04,8.310000610351562500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.420000000000000000e+05,4.221635311841964722e-02,8.469999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
3.430000000000000000e+05,2.861312241293489933e-04,8.300000000000000000e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,9.603400831110775471e-04,8.190000152587890625e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.729134917259216309e-01,8.549999237060546875e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,1.047124387696385384e-03,8.430000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.023813529172912240e-04,8.639999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.042434480041265488e-02,8.450000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.490000000000000000e+05,5.571757256984710693e-02,8.370000457763671875e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+05,7.965815253555774689e-03,8.259999847412109375e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.545684874057769775e-01,8.640000915527343750e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.181463478133082390e-03,8.720000457763671875e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.313657760620117188e-01,8.179999542236328125e+01,9.833333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,5.791378673166036606e-03,8.300000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.550000000000000000e+05,1.355670094490051270e-01,8.340000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,4.197404719889163971e-03,8.630000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,1.442862749099731445e-01,8.230000305175781250e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.026301175355911255e-01,8.589999389648437500e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.028018724173307419e-02,8.219999694824218750e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,2.227096408605575562e-01,8.380000305175781250e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.144207683159038424e-04,8.200000000000000000e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.620000000000000000e+05,5.791545659303665161e-02,8.110000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.630000000000000000e+05,9.588766261003911495e-05,8.599999237060546875e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,5.201959609985351562e-02,8.750000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,5.047067534178495407e-04,8.150000000000000000e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.660000000000000000e+05,1.984285972866928205e-06,8.740000915527343750e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.133731129812076688e-04,8.890000152587890625e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.680000000000000000e+05,3.441334702074527740e-04,8.289999389648437500e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.177512884140014648e-01,8.320000457763671875e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+05,7.742603123188018799e-02,8.359999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,5.954261869192123413e-04,8.409999084472656250e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.720000000000000000e+05,2.115012109279632568e-01,8.409999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,8.229324594140052795e-03,8.370000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,2.466283272951841354e-03,7.800000000000000000e+01,9.666667175292968750e+01,1.000000000000000000e+02
3.750000000000000000e+05,4.189819563180208206e-03,8.300000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,3.340591788291931152e-01,8.809999847412109375e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.925668120384216309e-01,8.079998779296875000e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.780000000000000000e+05,4.508996498771011829e-04,8.190000152587890625e+01,9.683333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,1.264755427837371826e-01,8.489999389648437500e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.800000000000000000e+05,3.483544336631894112e-03,8.680000305175781250e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.198031902313232422e-01,8.280000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.350164413452148438e-02,8.169999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,1.541055389679968357e-03,7.939999389648437500e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,6.253303028643131256e-03,7.900000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.141043379902839661e-02,8.570000457763671875e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.602225378155708313e-02,8.409999847412109375e+01,9.700000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,1.115691149607300758e-03,8.130000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,6.052703410387039185e-02,8.529999542236328125e+01,9.750000000000000000e+01,1.000000000000000000e+02
3.890000000000000000e+05,1.081665903329849243e-01,8.140000152587890625e+01,9.883333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,1.139513187808915973e-04,8.340000152587890625e+01,9.650000000000000000e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.012893153529148549e-05,8.660000610351562500e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.920000000000000000e+05,1.703449088381603360e-04,8.430000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.930000000000000000e+05,1.227254867553710938e-01,8.469999694824218750e+01,9.816667175292968750e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.488202065229415894e-02,8.599999237060546875e+01,9.733333587646484375e+01,1.000000000000000000e+02
3.950000000000000000e+05,4.924511015415191650e-01,8.580000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.727028936147689819e-02,8.839999389648437500e+01,9.633332824707031250e+01,1.000000000000000000e+02
3.970000000000000000e+05,4.917045123875141144e-03,8.400000000000000000e+01,9.766667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,5.292347632348537445e-04,7.830000305175781250e+01,9.583332824707031250e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.588911749422550201e-02,8.100000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.000000000000000000e+05,1.853592693805694580e-03,8.280000305175781250e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.010000000000000000e+05,1.082015782594680786e-02,8.280000305175781250e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,3.455278277397155762e-01,8.450000000000000000e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,2.120439021382480860e-04,8.140000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.687692105770111084e-01,8.459999847412109375e+01,9.933333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.267425276339054108e-03,8.580000305175781250e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,4.254328086972236633e-04,8.220000457763671875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.694133132696151733e-02,8.319999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.080000000000000000e+05,5.861723184352740645e-05,8.519999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.090000000000000000e+05,2.457647933624684811e-04,7.919999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,3.426584228873252869e-02,8.519999694824218750e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,4.170225467532873154e-03,8.780000305175781250e+01,9.616667175292968750e+01,1.000000000000000000e+02
4.120000000000000000e+05,5.557944625616073608e-02,8.589999389648437500e+01,9.566667175292968750e+01,1.000000000000000000e+02
4.130000000000000000e+05,3.860114142298698425e-03,8.430000305175781250e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.269678622484207153e-01,8.429999542236328125e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.150000000000000000e+05,9.972270345315337181e-05,8.580000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.160000000000000000e+05,4.163345098495483398e-01,8.819999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,3.057121066376566887e-03,8.430000305175781250e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,6.539634341606870294e-05,8.529999542236328125e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.702741920948028564e-01,8.429999542236328125e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.200000000000000000e+05,3.978387103416025639e-04,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,1.953953504562377930e-01,8.710000610351562500e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.220000000000000000e+05,1.695477869361639023e-03,8.650000000000000000e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,3.348675381857901812e-04,8.750000000000000000e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,6.834846455603837967e-03,8.740000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.250000000000000000e+05,3.592758439481258392e-03,8.830000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.260000000000000000e+05,3.441888839006423950e-02,8.519999694824218750e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,1.657900214195251465e-02,8.010000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.006091237068176270e-01,8.190000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,5.008914158679544926e-04,8.519999694824218750e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.663362956605851650e-03,8.569999694824218750e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.271651290357112885e-03,8.309999847412109375e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,9.413713705725967884e-04,8.309999847412109375e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.330000000000000000e+05,1.907451951410621405e-04,8.180000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,9.315448999404907227e-02,8.479999542236328125e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.165909390896558762e-03,8.580000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.334506203420460224e-03,8.409999847412109375e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.370000000000000000e+05,1.671884907409548759e-03,8.250000762939453125e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,4.685004353523254395e-01,8.730000305175781250e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.390000000000000000e+05,7.713638544082641602e-01,8.250000000000000000e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.428877353668212891e-01,8.269999694824218750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.501051931176334620e-04,8.269999694824218750e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,9.834503382444381714e-02,8.400000000000000000e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.994756050407886505e-03,8.330000305175781250e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,8.548063039779663086e-02,8.879999542236328125e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.571485400199890137e-02,8.309999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.460000000000000000e+05,4.167564958333969116e-02,8.669998931884765625e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.220210641622543335e-01,8.670000457763671875e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.480000000000000000e+05,2.578269876539707184e-02,8.789999389648437500e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,4.286561608314514160e-01,8.180000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.500000000000000000e+05,5.430314922705292702e-05,8.340000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,2.527197124436497688e-03,8.419999694824218750e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.520000000000000000e+05,6.546988373656859039e-08,8.630000305175781250e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.286355871707201004e-02,8.260000610351562500e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.540000000000000000e+05,2.293304307386279106e-03,8.659999084472656250e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,4.505901597440242767e-03,8.359999847412109375e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,8.606651425361633301e-02,8.909999847412109375e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.326043158769607544e-03,8.220000457763671875e+01,9.683333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.094998093321919441e-03,8.389999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.044817734509706497e-03,8.280000305175781250e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.927569974213838577e-03,8.439999389648437500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.610000000000000000e+05,1.681320071220397949e-01,8.620000457763671875e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.680289424257352948e-04,8.070000457763671875e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,3.812044451478868723e-04,8.230000305175781250e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,5.556887015700340271e-02,8.200000000000000000e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,2.093191433232277632e-04,8.510000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.660000000000000000e+05,3.966075368225574493e-03,8.580000305175781250e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.670000000000000000e+05,9.191172284772619605e-05,8.369999694824218750e+01,9.899999237060546875e+01,1.000000000000000000e+02
4.680000000000000000e+05,2.731507411226630211e-04,8.140000915527343750e+01,9.750000000000000000e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.267215866595506668e-03,8.570000457763671875e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,3.089028410613536835e-03,8.059999847412109375e+01,9.733333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.042010448873043060e-02,8.670000457763671875e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.720000000000000000e+05,8.763765072217211127e-05,8.440000152587890625e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.311743981204926968e-04,8.070000457763671875e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.364027266390621662e-04,8.890000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,4.184567183256149292e-02,8.510000610351562500e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.760000000000000000e+05,2.305567031726241112e-03,8.390000152587890625e+01,9.883333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,4.781719297170639038e-03,8.789999389648437500e+01,9.716667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.342488616704940796e-03,8.680000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.790000000000000000e+05,3.132998570799827576e-02,8.310000610351562500e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.800000000000000000e+05,7.943825330585241318e-04,8.680000305175781250e+01,9.816667175292968750e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.886395621113479137e-04,8.639999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.820000000000000000e+05,5.987422540783882141e-03,8.240000152587890625e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.830000000000000000e+05,6.588029861450195312e-02,8.589999389648437500e+01,9.833333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.904131770133972168e-01,8.050000000000000000e+01,9.633332824707031250e+01,1.000000000000000000e+02
4.850000000000000000e+05,2.126262038946151733e-01,8.900000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.089284432964632288e-05,8.269999694824218750e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.019655406475067139e-01,8.340000152587890625e+01,9.849999237060546875e+01,1.000000000000000000e+02
4.880000000000000000e+05,9.061127901077270508e-02,8.130000305175781250e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.890000000000000000e+05,2.432236075401306152e-02,8.589999389648437500e+01,9.700000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.962250098586082458e-05,8.560000610351562500e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,3.554580360651016235e-02,8.710000610351562500e+01,9.783333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,3.865991951897740364e-03,8.400000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.930000000000000000e+05,1.179459504783153534e-04,8.400000000000000000e+01,9.866667175292968750e+01,1.000000000000000000e+02
4.940000000000000000e+05,7.609727617818862200e-06,8.350000000000000000e+01,9.799999237060546875e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.464024418964982033e-03,8.440000152587890625e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.960000000000000000e+05,4.697553440928459167e-02,8.450000000000000000e+01,9.600000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.300611766055226326e-04,8.599999237060546875e+01,9.666667175292968750e+01,1.000000000000000000e+02
4.980000000000000000e+05,7.437400054186582565e-04,8.529999542236328125e+01,9.766667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.748472779989242554e-03,8.620000457763671875e+01,9.700000000000000000e+01,1.000000000000000000e+02


==> data/symmetry/o2_sym0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.331188110351562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.564191055297851562e+01,1.000000014901161194e-01,1.000000000000000000e+00,9.000000357627868652e-01
2.000000000000000000e+03,4.550570249557495117e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.590000152587890625e+00
3.000000000000000000e+03,1.572683826088905334e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.580000162124633789e+00
4.000000000000000000e+03,1.477791112847626209e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.800000190734863281e+00
5.000000000000000000e+03,8.292866870760917664e-03,4.000000059604644775e-01,2.083333492279052734e+00,5.850000381469726562e+00
6.000000000000000000e+03,6.793659180402755737e-02,1.799999952316284180e+00,1.133333396911621094e+01,1.161000061035156250e+01
7.000000000000000000e+03,9.774114936590194702e-02,3.800000190734863281e+00,2.133333396911621094e+01,2.264999961853027344e+01
8.000000000000000000e+03,1.891341507434844971e-01,5.600000381469726562e+00,2.758333396911621094e+01,4.040000152587890625e+01
9.000000000000000000e+03,2.407458610832691193e-02,9.500000000000000000e+00,4.083333587646484375e+01,7.129000091552734375e+01
1.000000000000000000e+04,1.135968044400215149e-01,1.080000019073486328e+01,4.575000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.592152714729309082e-01,1.600000000000000000e+01,5.383333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.263926625251770020e-01,1.750000000000000000e+01,5.725000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.704509586095809937e-02,2.040000152587890625e+01,5.558333587646484375e+01,1.000000000000000000e+02
1.400000000000000000e+04,2.859347313642501831e-02,2.190000152587890625e+01,6.483333587646484375e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.196312606334686279e-01,2.229999923706054688e+01,6.041666412353515625e+01,1.000000000000000000e+02
1.600000000000000000e+04,4.859373718500137329e-02,2.470000076293945312e+01,5.850000381469726562e+01,1.000000000000000000e+02
1.700000000000000000e+04,7.009976357221603394e-02,2.529999923706054688e+01,5.825000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.045835852622985840e-01,2.649999809265136719e+01,5.874999618530273438e+01,1.000000000000000000e+02
1.900000000000000000e+04,7.360244542360305786e-02,2.610000038146972656e+01,6.133333587646484375e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.302807927131652832e-01,2.800000000000000000e+01,6.350000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,9.486937895417213440e-03,2.690000152587890625e+01,6.533332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+04,9.829606115818023682e-02,2.630000114440917969e+01,6.133332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.055742129683494568e-01,2.840000152587890625e+01,6.533333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,2.054954320192337036e-01,2.910000038146972656e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.890358477830886841e-01,2.810000228881835938e+01,6.450000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,7.615957292728126049e-04,3.109999847412109375e+01,6.958333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.238348633050918579e-01,2.939999961853027344e+01,7.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.169684007763862610e-01,3.279999923706054688e+01,7.000000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.319256275892257690e-01,3.190000152587890625e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.247925590723752975e-02,3.319999694824218750e+01,7.183333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,4.852790385484695435e-02,3.140000152587890625e+01,6.666667175292968750e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.057785302400588989e-01,3.349999618530273438e+01,7.025000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.707136631011962891e-01,3.179999923706054688e+01,7.241666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.140649989247322083e-01,3.359999847412109375e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+04,2.132323235273361206e-01,3.340000152587890625e+01,6.983333587646484375e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.314522325992584229e-01,3.670000076293945312e+01,7.450000000000000000e+01,1.000000000000000000e+02
3.700000000000000000e+04,3.528970701154321432e-04,3.609999847412109375e+01,7.141667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,9.601174294948577881e-02,3.590000152587890625e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.900000000000000000e+04,6.872775848023593426e-04,3.259999847412109375e+01,6.850000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.472720742225646973e-01,3.319999694824218750e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+04,6.064283102750778198e-02,3.790000152587890625e+01,7.225000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.594817012548446655e-02,3.340000152587890625e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,8.243583142757415771e-03,3.609999847412109375e+01,7.208333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+04,6.633742153644561768e-02,3.369999694824218750e+01,7.491667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+04,9.360443800687789917e-02,3.720000076293945312e+01,7.166667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.168477535247802734e-01,3.670000076293945312e+01,7.425000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.260131001472473145e-01,3.920000457763671875e+01,7.200000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.110158205032348633e-01,3.660000228881835938e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.854368746280670166e-01,3.690000152587890625e+01,7.208333587646484375e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.876216173171997070e-01,3.629999923706054688e+01,7.408333587646484375e+01,1.000000000000000000e+02
5.100000000000000000e+04,3.654097914695739746e-01,3.680000305175781250e+01,7.408333587646484375e+01,1.000000000000000000e+02
5.200000000000000000e+04,6.726107001304626465e-02,3.990000152587890625e+01,7.383333587646484375e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.732290685176849365e-01,4.030000305175781250e+01,7.483333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,5.649798735976219177e-02,4.180000305175781250e+01,7.741667175292968750e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.043304219841957092e-02,3.980000305175781250e+01,7.391666412353515625e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.289280317723751068e-02,3.829999923706054688e+01,7.383333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.176391690969467163e-01,4.140000152587890625e+01,7.716667175292968750e+01,1.000000000000000000e+02
5.800000000000000000e+04,7.867769151926040649e-02,4.280000305175781250e+01,8.025000000000000000e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.544379293918609619e-01,4.220000076293945312e+01,7.716667175292968750e+01,1.000000000000000000e+02
6.000000000000000000e+04,8.095604181289672852e-02,4.090000152587890625e+01,6.991667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.525508463382720947e-01,3.920000076293945312e+01,7.375000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,2.180056646466255188e-02,4.020000076293945312e+01,7.800000000000000000e+01,1.000000000000000000e+02
6.300000000000000000e+04,1.544522307813167572e-02,4.359999847412109375e+01,7.866667175292968750e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.662781842052936554e-03,4.390000152587890625e+01,7.758333587646484375e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.531713619828224182e-02,4.229999923706054688e+01,7.775000000000000000e+01,1.000000000000000000e+02
6.600000000000000000e+04,3.214456140995025635e-03,4.450000000000000000e+01,7.758333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,4.009981453418731689e-02,4.190000152587890625e+01,8.016666412353515625e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.274659037590026855e-01,4.250000000000000000e+01,7.600000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,3.561384677886962891e-01,3.969999694824218750e+01,7.383333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,1.063263416290283203e-01,4.179999923706054688e+01,7.825000000000000000e+01,1.000000000000000000e+02
7.100000000000000000e+04,1.079852879047393799e-01,4.119999694824218750e+01,7.716667175292968750e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.134781718254089355e-01,4.440000152587890625e+01,8.233333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,4.481561190914362669e-04,4.299999618530273438e+01,8.225000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.918339543044567108e-02,4.350000000000000000e+01,7.949999237060546875e+01,1.000000000000000000e+02
7.500000000000000000e+04,1.159575283527374268e-01,4.540000152587890625e+01,8.016666412353515625e+01,1.000000000000000000e+02
7.600000000000000000e+04,1.768647134304046631e-02,4.660000228881835938e+01,8.183333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.411787271499633789e-01,4.480000305175781250e+01,8.050000000000000000e+01,1.000000000000000000e+02
7.800000000000000000e+04,5.402796668931841850e-04,4.430000305175781250e+01,7.866667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.511261165142059326e-01,4.440000152587890625e+01,8.150000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,1.221169531345367432e-01,4.400000000000000000e+01,7.700000000000000000e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.187830448150634766e-01,4.409999847412109375e+01,7.533333587646484375e+01,1.000000000000000000e+02
8.200000000000000000e+04,2.235747233498841524e-04,4.470000076293945312e+01,7.825000000000000000e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.047694496810436249e-02,4.650000000000000000e+01,7.949999237060546875e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.715136170387268066e-01,4.250000000000000000e+01,8.066666412353515625e+01,1.000000000000000000e+02
8.500000000000000000e+04,3.464343398809432983e-02,4.529999923706054688e+01,7.949999237060546875e+01,1.000000000000000000e+02
8.600000000000000000e+04,4.270594567060470581e-02,4.600000381469726562e+01,7.983333587646484375e+01,1.000000000000000000e+02
8.700000000000000000e+04,7.107637822628021240e-02,4.559999847412109375e+01,7.991667175292968750e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.699183881282806396e-01,4.700000381469726562e+01,8.025000000000000000e+01,1.000000000000000000e+02
8.900000000000000000e+04,3.653213083744049072e-01,4.700000000000000000e+01,7.758333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,6.569369137287139893e-02,4.609999847412109375e+01,7.983333587646484375e+01,1.000000000000000000e+02
9.100000000000000000e+04,5.027083307504653931e-02,4.259999847412109375e+01,8.016666412353515625e+01,1.000000000000000000e+02
9.200000000000000000e+04,9.123708307743072510e-02,4.820000076293945312e+01,8.133333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.601435035467147827e-02,4.779999923706054688e+01,8.058333587646484375e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.214609086513519287e-02,4.690000152587890625e+01,8.208333587646484375e+01,1.000000000000000000e+02
9.500000000000000000e+04,3.986383974552154541e-02,4.930000305175781250e+01,8.191667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,6.476103514432907104e-02,4.780000305175781250e+01,8.041666412353515625e+01,1.000000000000000000e+02
9.700000000000000000e+04,6.258776783943176270e-02,4.740000152587890625e+01,8.041666412353515625e+01,1.000000000000000000e+02
9.800000000000000000e+04,9.780130535364151001e-02,4.820000076293945312e+01,7.941667175292968750e+01,1.000000000000000000e+02
9.900000000000000000e+04,5.773176625370979309e-02,4.589999771118164062e+01,8.216667175292968750e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.548832654953002930e-01,4.589999771118164062e+01,8.016666412353515625e+01,1.000000000000000000e+02
1.010000000000000000e+05,4.686814546585083008e-02,4.809999847412109375e+01,7.875000000000000000e+01,1.000000000000000000e+02
1.020000000000000000e+05,2.167392894625663757e-02,4.720000076293945312e+01,8.133333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.371489167213439941e-01,4.809999847412109375e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.300367712974548340e-01,4.629999542236328125e+01,8.150000000000000000e+01,1.000000000000000000e+02
1.050000000000000000e+05,6.188607215881347656e-02,4.960000228881835938e+01,8.166667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.009526458801701665e-04,4.949999618530273438e+01,8.108333587646484375e+01,1.000000000000000000e+02
1.070000000000000000e+05,3.924721479415893555e-01,4.740000152587890625e+01,7.858333587646484375e+01,1.000000000000000000e+02
1.080000000000000000e+05,7.655414938926696777e-02,4.720000076293945312e+01,7.924999237060546875e+01,1.000000000000000000e+02
1.090000000000000000e+05,1.395976543426513672e-01,4.899999618530273438e+01,8.050000000000000000e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.395266503095626831e-01,5.109999847412109375e+01,8.100000000000000000e+01,1.000000000000000000e+02
1.110000000000000000e+05,3.217954933643341064e-02,4.929999542236328125e+01,8.366667175292968750e+01,1.000000000000000000e+02
1.120000000000000000e+05,3.486336208879947662e-04,5.140000152587890625e+01,8.258332824707031250e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.326157804578542709e-02,5.100000000000000000e+01,7.958333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,9.498155559413135052e-04,4.899999618530273438e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.150000000000000000e+05,7.489230483770370483e-05,4.909999847412109375e+01,8.241667175292968750e+01,1.000000000000000000e+02
1.160000000000000000e+05,5.535958707332611084e-02,5.050000000000000000e+01,8.316667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.939404845237731934e-01,5.159999847412109375e+01,8.241667175292968750e+01,1.000000000000000000e+02
1.180000000000000000e+05,9.948991239070892334e-02,5.069999694824218750e+01,8.375000000000000000e+01,1.000000000000000000e+02
1.190000000000000000e+05,4.027106463909149170e-01,5.229999923706054688e+01,8.025000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+05,1.756990328431129456e-03,4.659999465942382812e+01,7.625000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.763225793838500977e-02,5.189999771118164062e+01,8.241667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,1.364506781101226807e-01,4.940000152587890625e+01,8.150000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.976940482854843140e-01,5.080000305175781250e+01,8.108333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.348318457603454590e-01,4.949999618530273438e+01,8.325000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,2.640229761600494385e-01,5.289999771118164062e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.260000000000000000e+05,1.414117515087127686e-01,4.970000076293945312e+01,8.141667175292968750e+01,1.000000000000000000e+02
1.270000000000000000e+05,6.232912141967972275e-08,5.040000152587890625e+01,8.500000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.711673030513338745e-05,4.960000228881835938e+01,8.408333587646484375e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.356861889362335205e-01,5.130000305175781250e+01,8.258332824707031250e+01,1.000000000000000000e+02
1.300000000000000000e+05,2.752772415988147259e-04,5.249999618530273438e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,1.922582089900970459e-02,5.140000152587890625e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.320000000000000000e+05,1.440958585590124130e-03,5.109999847412109375e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.330000000000000000e+05,2.043797820806503296e-02,5.080000305175781250e+01,8.433333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,6.262101698666810989e-03,5.339999771118164062e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.350000000000000000e+05,3.470441356512310449e-07,4.970000076293945312e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.360000000000000000e+05,8.439043164253234863e-02,5.090000152587890625e+01,8.683333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,9.583786129951477051e-02,5.339999771118164062e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.380000000000000000e+05,2.501165028661489487e-03,4.990000152587890625e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.836406290531158447e-01,5.080000305175781250e+01,8.391667175292968750e+01,1.000000000000000000e+02
1.400000000000000000e+05,1.869216859340667725e-01,5.080000305175781250e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.410000000000000000e+05,5.033600330352783203e-02,4.889999771118164062e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.420000000000000000e+05,7.960978895425796509e-02,4.959999465942382812e+01,8.400000000000000000e+01,1.000000000000000000e+02
1.430000000000000000e+05,5.255129933357238770e-02,5.100000000000000000e+01,8.533333587646484375e+01,1.000000000000000000e+02
1.440000000000000000e+05,4.868649691343307495e-02,5.229999923706054688e+01,8.574999237060546875e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.308548778295516968e-02,5.220000076293945312e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.460000000000000000e+05,2.415201067924499512e-02,4.850000000000000000e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,2.566234767436981201e-02,5.090000152587890625e+01,8.541667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,2.657066099345684052e-02,5.000000000000000000e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.490000000000000000e+05,6.208015605807304382e-02,5.069999694824218750e+01,8.624999237060546875e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.468361765146255493e-01,4.709999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.253515571355819702e-01,5.519999694824218750e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.520000000000000000e+05,8.191001415252685547e-02,4.930000305175781250e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.340068280696868896e-01,5.320000076293945312e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,3.406593203544616699e-02,5.399999618530273438e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,7.694320753216743469e-03,5.120000076293945312e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.560000000000000000e+05,1.154127866029739380e-01,5.189999771118164062e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,4.514762986218556762e-05,5.000000000000000000e+01,8.858333587646484375e+01,1.000000000000000000e+02
1.580000000000000000e+05,2.586552686989307404e-02,5.279999923706054688e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.895912691950798035e-02,5.129999542236328125e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.600000000000000000e+05,1.067616045475006104e-02,4.990000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.610000000000000000e+05,8.160625398159027100e-02,4.969999313354492188e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,3.653541505336761475e-01,5.150000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.476135253906250000e-01,4.949999618530273438e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.374057102203369141e+01,5.279999923706054688e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,8.104912581075041089e-07,4.909999847412109375e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.576253175735473633e-01,5.530000305175781250e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,3.935534507036209106e-03,5.150000381469726562e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.680000000000000000e+05,2.082473412156105042e-02,5.069999694824218750e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.690000000000000000e+05,7.849214971065521240e-02,5.029999542236328125e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,8.887899667024612427e-02,5.420000076293945312e+01,8.975000000000000000e+01,1.000000000000000000e+02
1.710000000000000000e+05,5.037492141127586365e-03,5.109999847412109375e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,5.630487203598022461e-02,4.780000305175781250e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,6.839115917682647705e-02,5.709999847412109375e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.740000000000000000e+05,2.025598138570785522e-01,4.930000305175781250e+01,8.716666412353515625e+01,1.000000000000000000e+02
1.750000000000000000e+05,7.867875695228576660e-02,5.279999923706054688e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,4.036024212837219238e-02,5.050000000000000000e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.350489646196365356e-01,5.140000152587890625e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.780000000000000000e+05,1.166750909760594368e-03,5.279999923706054688e+01,9.300000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,1.367945782840251923e-02,5.229999923706054688e+01,9.150000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.321784853935241699e-01,5.319999313354492188e+01,8.475000000000000000e+01,1.000000000000000000e+02
1.810000000000000000e+05,8.943410962820053101e-02,5.159999847412109375e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.820000000000000000e+05,1.163258915767073631e-03,5.189999771118164062e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.830000000000000000e+05,7.891935110092163086e-02,5.459999465942382812e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,8.145543932914733887e-02,5.229999923706054688e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.948588088154792786e-02,5.129999542236328125e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.860000000000000000e+05,4.456211626529693604e-02,5.150000000000000000e+01,9.033333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,2.807593531906604767e-02,5.209999847412109375e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.428480744361877441e-01,5.120000076293945312e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,3.340236544609069824e-01,5.500000000000000000e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.900000000000000000e+05,8.211784064769744873e-02,5.339999771118164062e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.649082750082015991e-01,5.540000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.138035133481025696e-01,5.329999923706054688e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.930000000000000000e+05,7.898148894309997559e-02,5.229999923706054688e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.129603087902069092e-01,5.179999923706054688e+01,9.358333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.070607304573059082e-01,5.339999771118164062e+01,9.025000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.706458777189254761e-01,5.359999465942382812e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.420904874801635742e-01,5.220000076293945312e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.543190121650695801e-01,5.380000305175781250e+01,9.208333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.901769243180751801e-02,5.480000305175781250e+01,8.925000000000000000e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.808372139930725098e-01,5.470000076293945312e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.010000000000000000e+05,4.280772805213928223e-01,4.919999694824218750e+01,8.841667175292968750e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.523490354884415865e-04,5.140000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.030000000000000000e+05,8.918802440166473389e-02,5.349999618530273438e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.040000000000000000e+05,2.782594785094261169e-02,5.229999923706054688e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.674786388874053955e-01,5.480000305175781250e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,1.105488091707229614e-01,5.120000076293945312e+01,8.433333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.144880801439285278e-01,5.370000457763671875e+01,8.875000000000000000e+01,1.000000000000000000e+02
2.080000000000000000e+05,4.201012849807739258e-02,5.090000152587890625e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.090000000000000000e+05,5.499368533492088318e-03,5.440000152587890625e+01,8.675000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+05,2.745717167854309082e-01,5.069999694824218750e+01,8.624999237060546875e+01,1.000000000000000000e+02
2.110000000000000000e+05,3.692451715469360352e-01,5.410000228881835938e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.570846303366124630e-03,5.419999313354492188e+01,8.758333587646484375e+01,1.000000000000000000e+02
2.130000000000000000e+05,3.119363635778427124e-02,5.590000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.140000000000000000e+05,8.705836534500122070e-02,5.540000152587890625e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.150000000000000000e+05,1.418670862913131714e-01,5.090000152587890625e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,2.810108847916126251e-02,5.339999771118164062e+01,8.841667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,9.476274251937866211e-02,5.289999771118164062e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.180000000000000000e+05,3.929832018911838531e-05,5.569999694824218750e+01,9.366666412353515625e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.933020770549774170e-01,5.360000228881835938e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.200000000000000000e+05,3.539893776178359985e-02,5.440000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.671642303466796875e-01,5.519999694824218750e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.688201874494552612e-01,5.349999618530273438e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,6.938064098358154297e-02,5.370000076293945312e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.240000000000000000e+05,4.257220029830932617e-01,5.690000152587890625e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.529677957296371460e-01,5.320000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.572671830654144287e-01,5.170000076293945312e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.270000000000000000e+05,1.104543218389153481e-03,5.239999771118164062e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.430309116840362549e-01,5.249999618530273438e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.290000000000000000e+05,6.206127628684043884e-02,5.690000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.838966414332389832e-02,5.450000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.310000000000000000e+05,6.584141403436660767e-02,5.249999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.320000000000000000e+05,6.752477493137121201e-04,5.530000305175781250e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.349321380257606506e-02,5.120000076293945312e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.340000000000000000e+05,4.538133725873194635e-05,5.480000305175781250e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.350000000000000000e+05,7.971063256263732910e-02,5.669999694824218750e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.914644092321395874e-01,5.440000152587890625e+01,8.858333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.511305868625640869e-01,5.360000228881835938e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.718068361282348633e-01,5.550000000000000000e+01,8.850000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.091424053356604418e-07,5.569999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.490072488784790039e-02,5.480000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.444321274757385254e-01,5.590000152587890625e+01,9.441667175292968750e+01,1.000000000000000000e+02
2.420000000000000000e+05,3.578537702560424805e-02,5.509999847412109375e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.430000000000000000e+05,9.063302539288997650e-03,5.640000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.440000000000000000e+05,5.795786273665726185e-05,5.519999694824218750e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.450000000000000000e+05,2.031456232070922852e-01,5.870000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.460000000000000000e+05,6.226347759366035461e-04,5.209999847412109375e+01,8.825000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,2.091914862394332886e-01,5.829999923706054688e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.480000000000000000e+05,5.150310755652753869e-08,5.140000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.180196404457092285e-01,5.500000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.661278635263442993e-02,5.550000000000000000e+01,8.683333587646484375e+01,1.000000000000000000e+02
2.510000000000000000e+05,5.873767286539077759e-02,5.590000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.100197672843933105e+00,5.580000305175781250e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,2.058516722172498703e-03,5.999999618530273438e+01,9.274999237060546875e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.599985003471374512e-01,6.010000610351562500e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.683676987886428833e-02,5.829999923706054688e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.412324398756027222e-01,5.559999847412109375e+01,9.500000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,1.739455503411591053e-03,5.810000228881835938e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.329148501157760620e-01,5.100000000000000000e+01,8.991667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,6.277131848037242889e-03,5.659999847412109375e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.600000000000000000e+05,8.851411985233426094e-05,5.839999771118164062e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,4.137954860925674438e-02,5.979999923706054688e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.620000000000000000e+05,2.336300462484359741e-01,5.509999847412109375e+01,9.016667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,1.145026832818984985e-02,5.590000152587890625e+01,9.208333587646484375e+01,1.000000000000000000e+02
2.640000000000000000e+05,7.479435205459594727e-02,5.659999847412109375e+01,9.508332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,4.600350558757781982e-02,5.409999465942382812e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.660000000000000000e+05,2.509808167815208435e-02,5.479999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.206752359867095947e-01,5.410000228881835938e+01,9.033333587646484375e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.527139782905578613e-01,5.170000076293945312e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.690000000000000000e+05,7.352920621633529663e-02,5.609999847412109375e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,2.991455495357513428e-01,5.720000457763671875e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.304952020291239023e-04,5.909999465942382812e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.720000000000000000e+05,8.914016187191009521e-02,5.800000000000000000e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,9.454415738582611084e-02,5.939999771118164062e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.740000000000000000e+05,5.031528323888778687e-02,5.839999771118164062e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.750000000000000000e+05,1.681404709815979004e-01,5.640000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.760000000000000000e+05,5.035622598370537162e-05,5.920000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.770000000000000000e+05,2.679662406444549561e-02,5.829999923706054688e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.780000000000000000e+05,6.627693772315979004e-02,5.779999923706054688e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.790000000000000000e+05,2.584523558616638184e-01,5.870000076293945312e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.800000000000000000e+05,8.731579780578613281e-02,5.680000305175781250e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.810000000000000000e+05,8.643572032451629639e-02,5.669999694824218750e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.820000000000000000e+05,5.412210151553153992e-02,5.319999313354492188e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.181925043463706970e-02,5.710000228881835938e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.840000000000000000e+05,2.983922660350799561e-01,5.710000228881835938e+01,8.933332824707031250e+01,1.000000000000000000e+02
2.850000000000000000e+05,2.010145187377929688e-01,5.550000000000000000e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.860000000000000000e+05,2.605090141296386719e-01,5.540000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.870000000000000000e+05,8.984874188899993896e-02,5.669999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
2.880000000000000000e+05,6.307709962129592896e-02,5.770000076293945312e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.890000000000000000e+05,4.702632315456867218e-03,5.839999771118164062e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.277547795325517654e-03,5.710000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.910000000000000000e+05,1.304339617490768433e-01,5.650000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,1.009038533084094524e-04,6.100000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.930000000000000000e+05,5.952030047774314880e-02,5.680000305175781250e+01,9.375000000000000000e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.339940176123491256e-07,5.740000152587890625e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.320281326770782471e-01,5.619999694824218750e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.960000000000000000e+05,4.485005885362625122e-02,6.159999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.970000000000000000e+05,3.302569389343261719e-01,5.859999847412109375e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,2.390007823705673218e-01,5.659999847412109375e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,3.982109046773985028e-05,6.020000076293945312e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,5.395063635660335422e-05,5.769999694824218750e+01,9.500000000000000000e+01,1.000000000000000000e+02
3.010000000000000000e+05,6.508233398199081421e-02,5.759999847412109375e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.020000000000000000e+05,6.699051707983016968e-02,5.359999465942382812e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.635509431362152100e-01,6.009999465942382812e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,4.325504899024963379e-01,5.839999771118164062e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.050000000000000000e+05,3.462913289453695143e-09,6.010000228881835938e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.060000000000000000e+05,1.040919497609138489e-01,5.370000076293945312e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.070000000000000000e+05,2.288791388273239136e-01,5.849999618530273438e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.317876018583774567e-02,5.839999771118164062e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.090000000000000000e+05,2.512905001640319824e-02,5.779999923706054688e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.339128911495208740e-01,5.420000076293945312e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.568352133035659790e-01,5.790000152587890625e+01,8.950000000000000000e+01,1.000000000000000000e+02
3.120000000000000000e+05,5.383501648902893066e-01,5.459999465942382812e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.961857803165912628e-02,5.929999923706054688e+01,9.600000000000000000e+01,1.000000000000000000e+02
3.140000000000000000e+05,5.243036150932312012e-02,5.920000076293945312e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.150000000000000000e+05,5.540914535522460938e-01,5.800000381469726562e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.342309117317199707e-01,5.740000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.170000000000000000e+05,6.445045235350943535e-13,5.889999771118164062e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.180000000000000000e+05,7.807186245918273926e-02,5.779999923706054688e+01,9.258332824707031250e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.821625582873821259e-02,5.929999923706054688e+01,9.425000000000000000e+01,1.000000000000000000e+02
3.200000000000000000e+05,7.106156647205352783e-02,5.849999618530273438e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.626377105712890625e-01,5.909999465942382812e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.220000000000000000e+05,5.684204399585723877e-03,5.279999923706054688e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.230000000000000000e+05,5.445316433906555176e-02,5.849999618530273438e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.240000000000000000e+05,7.868405431509017944e-02,6.140000152587890625e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.250000000000000000e+05,4.541243892163038254e-03,5.759999847412109375e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.083108484745025635e-01,5.740000152587890625e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.270000000000000000e+05,1.135209691710770130e-03,5.470000076293945312e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.280000000000000000e+05,3.814695775508880615e-01,5.740000152587890625e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,1.148047391325235367e-03,5.709999847412109375e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.830419301986694336e-01,5.440000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,9.261590242385864258e-02,5.939999771118164062e+01,9.458333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,3.417886048555374146e-02,5.740000152587890625e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.330000000000000000e+05,4.391834139823913574e-02,6.109999465942382812e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,1.057082861661911011e-01,5.800000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.350000000000000000e+05,2.706697159737814218e-07,6.109999465942382812e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.360000000000000000e+05,3.153783836751244962e-05,5.959999465942382812e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.370000000000000000e+05,6.227294355630874634e-02,6.009999465942382812e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,9.038424491882324219e-02,6.219999694824218750e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,5.180790275335311890e-02,6.059999465942382812e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.400000000000000000e+05,8.031031489372253418e-02,5.590000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,6.910538068041205406e-04,5.979999923706054688e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.894057840108871460e-01,5.839999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.430000000000000000e+05,3.547623055055737495e-04,5.989999771118164062e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.199079444631934166e-03,6.340000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.648128628730773926e-01,5.600000000000000000e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.460000000000000000e+05,3.483172040432691574e-03,5.970000076293945312e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.470000000000000000e+05,5.823411047458648682e-03,6.029999923706054688e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.480000000000000000e+05,3.410968398105907153e-31,6.029999923706054688e+01,9.150000000000000000e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.970167504623532295e-04,5.679999542236328125e+01,8.966667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.447655737400054932e-01,5.790000152587890625e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.767699122428894043e-01,5.800000381469726562e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.520000000000000000e+05,7.030946562736062333e-06,5.879999923706054688e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.530000000000000000e+05,1.983339488506317139e-01,5.459999465942382812e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.540000000000000000e+05,3.333132863044738770e-01,6.049999618530273438e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,4.940632358193397522e-02,6.050000000000000000e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.207178413867950439e-02,5.520000457763671875e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.220998555421829224e-01,5.989999771118164062e+01,9.466667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.062175929546356201e-01,6.159999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.590000000000000000e+05,2.120665088295936584e-02,6.039999771118164062e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,1.533999741077423096e-01,5.759999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.013635906905619777e-07,5.949999618530273438e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.620000000000000000e+05,3.167833938277908601e-06,5.769999694824218750e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.630000000000000000e+05,3.171179541183732908e-09,5.740000152587890625e+01,9.041667175292968750e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.438616991043090820e-01,6.029999923706054688e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,2.936723455786705017e-02,6.250000000000000000e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.362247975426726043e-06,6.009999465942382812e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.670000000000000000e+05,7.004354074524599127e-07,5.810000228881835938e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.680000000000000000e+05,2.730337902903556824e-02,5.849999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.467629551887512207e-01,5.839999771118164062e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,1.577852061018347740e-03,5.800000000000000000e+01,9.008333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,2.287466998041054467e-07,5.999999618530273438e+01,9.183332061767578125e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.615563929080963135e-01,5.720000457763671875e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.730000000000000000e+05,4.472898691892623901e-02,5.929999923706054688e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.740000000000000000e+05,7.429135590791702271e-02,5.790000152587890625e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.750000000000000000e+05,7.349992636591196060e-03,5.690000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.334083020687103271e-01,6.190000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,1.034460663795471191e+00,5.729999542236328125e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,4.475848400034010410e-04,5.719999694824218750e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,3.144366741180419922e-01,5.770000076293945312e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.800000000000000000e+05,4.817141592502593994e-02,6.240000152587890625e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.810000000000000000e+05,2.125636488199234009e-02,5.999999618530273438e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.820000000000000000e+05,1.265783905982971191e-01,5.989999771118164062e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,5.180633888812735677e-05,5.910000228881835938e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.840000000000000000e+05,8.827070891857147217e-02,5.709999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.850000000000000000e+05,1.439365446567535400e-01,5.609999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,2.962521836161613464e-02,5.719999694824218750e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.870000000000000000e+05,2.965471707284450531e-03,5.860000228881835938e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.880000000000000000e+05,4.677063226699829102e-02,5.609999847412109375e+01,9.091667175292968750e+01,1.000000000000000000e+02
3.890000000000000000e+05,8.693123236298561096e-03,6.540000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.185405173804610968e-05,5.859999847412109375e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.910000000000000000e+05,1.056237053126096725e-02,5.619999694824218750e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.920000000000000000e+05,4.351278021931648254e-02,5.759999847412109375e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.930000000000000000e+05,4.840945824980735779e-02,5.889999771118164062e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,1.126988083124160767e-01,6.150000000000000000e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.375222927890717983e-04,6.039999771118164062e+01,9.233333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.835124939680099487e-01,6.300000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.384275663644075394e-03,6.329999542236328125e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.980000000000000000e+05,8.092108182609081268e-03,5.770000076293945312e+01,9.516667175292968750e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.507415771484375000e-01,5.879999923706054688e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.000000000000000000e+05,1.645994931459426880e-02,6.059999465942382812e+01,9.008333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,3.052847683429718018e-01,5.800000000000000000e+01,8.083333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.638895571231842041e-01,5.899999618530273438e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.963799774646759033e-01,5.640000152587890625e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,1.683094948530197144e-01,5.999999618530273438e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.050000000000000000e+05,1.475535929203033447e-01,5.800000000000000000e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.060000000000000000e+05,4.502289243646373507e-07,6.169999694824218750e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.070000000000000000e+05,6.297933310270309448e-02,5.929999923706054688e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.080000000000000000e+05,2.596349804662168026e-04,5.750000000000000000e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.090000000000000000e+05,1.948646058735903352e-06,5.920000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.100000000000000000e+05,4.390071928501129150e-01,6.240000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.110000000000000000e+05,4.338982701301574707e-02,6.460000610351562500e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.120000000000000000e+05,2.222299948334693909e-02,6.350000000000000000e+01,9.525000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,4.930505156517028809e-02,5.509999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.751567006111145020e-02,5.970000076293945312e+01,9.174999237060546875e+01,1.000000000000000000e+02
4.150000000000000000e+05,1.505351811647415161e-02,6.200000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.160000000000000000e+05,7.434700727462768555e-01,6.169999694824218750e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.170000000000000000e+05,1.236043512082823555e-23,5.949999618530273438e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.972338068298995495e-04,6.369999694824218750e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.518307805061340332e-01,6.070000457763671875e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,6.395622767740860581e-05,6.039999771118164062e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,4.093393683433532715e-01,6.119999694824218750e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.220000000000000000e+05,5.162629008736985270e-07,5.600000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,3.871471562888473272e-06,5.809999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.249811649322509766e-01,6.189999389648437500e+01,8.941667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.777540248644072562e-05,6.080000305175781250e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.681517958641052246e-01,5.889999771118164062e+01,9.241667175292968750e+01,1.000000000000000000e+02
4.270000000000000000e+05,2.665678784251213074e-02,6.020000457763671875e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,8.161339759826660156e-01,5.929999923706054688e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.290000000000000000e+05,4.095992818474769592e-02,6.130000305175781250e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,1.243727095425128937e-02,6.230000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.310000000000000000e+05,7.933340966701507568e-02,5.640000152587890625e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.495267952122958377e-05,5.939999771118164062e+01,9.075000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,7.037793693598359823e-05,6.169999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,9.884317219257354736e-02,6.379999542236328125e+01,9.308332824707031250e+01,1.000000000000000000e+02
4.350000000000000000e+05,3.139396358164958656e-05,6.250000000000000000e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.045394597554150096e-07,5.939999771118164062e+01,9.541667175292968750e+01,1.000000000000000000e+02
4.370000000000000000e+05,3.784935176372528076e-02,5.949999618530273438e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.368514746427536011e-01,5.929999923706054688e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,4.764717596117407084e-05,5.879999923706054688e+01,9.233332824707031250e+01,1.000000000000000000e+02
4.400000000000000000e+05,6.455316543579101562e-01,6.230000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
4.410000000000000000e+05,6.386445462703704834e-02,6.039999771118164062e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.219310387969017029e-01,6.470000457763671875e+01,9.249999237060546875e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.151473239064216614e-02,6.150000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.590493768453598022e-01,5.989999771118164062e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.450000000000000000e+05,2.753337472677230835e-02,5.979999923706054688e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,6.141242384910583496e-02,5.899999618530273438e+01,9.183333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,8.558898419141769409e-02,5.959999465942382812e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.920431435108184814e-02,5.779999923706054688e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,8.207333087921142578e-02,6.309999847412109375e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,2.806116342544555664e-01,6.130000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,5.366775020956993103e-02,6.029999923706054688e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,8.441023237537592649e-05,6.020000076293945312e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.875922203063964844e-01,5.999999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,9.049672371475026011e-06,6.119999694824218750e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,2.394732646644115448e-02,5.889999771118164062e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.560000000000000000e+05,2.031609266996383667e-01,6.120000457763671875e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.909674704074859619e-01,6.090000152587890625e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,2.106997126247733831e-04,6.410000610351562500e+01,9.558332824707031250e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.882017822936177254e-03,6.180000305175781250e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.677577074588043615e-06,6.269999694824218750e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.488579601049423218e-01,6.020000457763671875e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.620000000000000000e+05,9.973894339054822922e-04,5.809999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.554036862216889858e-04,6.300000000000000000e+01,9.224999237060546875e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.848660409450531006e-02,5.910000228881835938e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.650000000000000000e+05,3.335412202432053164e-06,5.650000000000000000e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,5.885742902755737305e-01,6.309999847412109375e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.670000000000000000e+05,1.383420825004577637e-02,6.180000305175781250e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.680000000000000000e+05,2.712658897507935762e-06,5.909999465942382812e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.043599635362625122e-02,6.090000152587890625e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,3.680790960788726807e-02,6.280000305175781250e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.710000000000000000e+05,4.171968400478363037e-01,6.120000457763671875e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.176757436245679855e-03,5.870000076293945312e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.730000000000000000e+05,8.202242664992809296e-03,5.569999694824218750e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,8.462201803922653198e-03,5.640000152587890625e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.750000000000000000e+05,2.953937351703643799e-01,6.039999771118164062e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,4.066569358110427856e-02,6.049999618530273438e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.770000000000000000e+05,9.428944438695907593e-02,5.959999465942382812e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.006174273788928986e-02,6.039999771118164062e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.790000000000000000e+05,4.178549349308013916e-02,5.899999618530273438e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+05,1.555546931922435760e-02,6.230000305175781250e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.810000000000000000e+05,4.970533773303031921e-02,6.270000457763671875e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.820000000000000000e+05,2.615571580827236176e-02,6.010000228881835938e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.830000000000000000e+05,2.642094790935516357e-01,6.409999847412109375e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.897204667329788208e-02,5.490000152587890625e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.568302959203720093e-01,6.360000228881835938e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.860000000000000000e+05,2.188037615269422531e-04,6.110000610351562500e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.870000000000000000e+05,2.580292820930480957e-01,6.240000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,5.366038531064987183e-02,6.459999847412109375e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.890000000000000000e+05,7.830642163753509521e-02,6.140000152587890625e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.900000000000000000e+05,6.125688552856445312e-03,6.380000305175781250e+01,9.450000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,7.860957384109497070e-01,6.240000152587890625e+01,9.491667175292968750e+01,1.000000000000000000e+02
4.920000000000000000e+05,9.465193003416061401e-02,5.790000152587890625e+01,8.983332824707031250e+01,1.000000000000000000e+02
4.930000000000000000e+05,3.458735520212030679e-09,6.190000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,1.304311081185005605e-05,5.870000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.544357510283589363e-03,6.329999542236328125e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.384771943092346191e-02,6.219999694824218750e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.970000000000000000e+05,6.161754578351974487e-02,6.059999465942382812e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.278100699186325073e-03,6.100000000000000000e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.990000000000000000e+05,7.413276284933090210e-02,6.159999847412109375e+01,9.325000000000000000e+01,1.000000000000000000e+02


==> data/symmetry/o2_sym1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,1.331188110351562500e+03,1.000000014901161194e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,2.564965820312500000e+01,1.000000014901161194e-01,1.000000000000000000e+00,9.000000357627868652e-01
2.000000000000000000e+03,4.544644802808761597e-02,2.000000029802322388e-01,6.666666865348815918e-01,1.580000162124633789e+00
3.000000000000000000e+03,1.573201082646846771e-02,2.000000029802322388e-01,5.833333730697631836e-01,2.560000181198120117e+00
4.000000000000000000e+03,1.452066586352884769e-03,1.000000014901161194e-01,3.333333432674407959e-01,3.780000209808349609e+00
5.000000000000000000e+03,8.443647995591163635e-03,4.000000059604644775e-01,2.166666746139526367e+00,5.860000133514404297e+00
6.000000000000000000e+03,6.109175831079483032e-02,1.700000047683715820e+00,1.083333301544189453e+01,1.139000034332275391e+01
7.000000000000000000e+03,8.852744102478027344e-02,3.599999904632568359e+00,2.083333206176757812e+01,2.209000205993652344e+01
8.000000000000000000e+03,1.600003242492675781e-01,5.400000095367431641e+00,2.758333396911621094e+01,3.962000274658203125e+01
9.000000000000000000e+03,3.125259280204772949e-02,8.700000762939453125e+00,3.608333587646484375e+01,6.908000183105468750e+01
1.000000000000000000e+04,1.195338889956474304e-01,1.010000038146972656e+01,4.133333587646484375e+01,1.000000000000000000e+02
1.100000000000000000e+04,1.455067545175552368e-01,1.499999904632568359e+01,5.200000000000000000e+01,1.000000000000000000e+02
1.200000000000000000e+04,1.309778243303298950e-01,1.669999885559082031e+01,5.541666793823242188e+01,1.000000000000000000e+02
1.300000000000000000e+04,8.416723459959030151e-02,1.950000000000000000e+01,5.525000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+04,3.147709742188453674e-02,2.110000038146972656e+01,6.366667175292968750e+01,1.000000000000000000e+02
1.500000000000000000e+04,1.164846569299697876e-01,2.200000000000000000e+01,6.116666793823242188e+01,1.000000000000000000e+02
1.600000000000000000e+04,6.561639904975891113e-02,2.370000076293945312e+01,6.100000000000000000e+01,1.000000000000000000e+02
1.700000000000000000e+04,6.556990742683410645e-02,2.520000076293945312e+01,5.825000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+04,2.288289666175842285e-01,2.560000038146972656e+01,5.874999618530273438e+01,1.000000000000000000e+02
1.900000000000000000e+04,8.028782904148101807e-02,2.639999961853027344e+01,6.166666793823242188e+01,1.000000000000000000e+02
2.000000000000000000e+04,1.353276669979095459e-01,2.750000000000000000e+01,6.250000000000000000e+01,1.000000000000000000e+02
2.100000000000000000e+04,1.394006796181201935e-02,2.449999809265136719e+01,6.266666793823242188e+01,1.000000000000000000e+02
2.200000000000000000e+04,8.575671166181564331e-02,2.579999923706054688e+01,5.983332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+04,1.012529134750366211e-01,2.809999847412109375e+01,6.483333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+04,1.957308053970336914e-01,2.909999847412109375e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.500000000000000000e+04,1.989632844924926758e-01,2.760000228881835938e+01,6.400000000000000000e+01,1.000000000000000000e+02
2.600000000000000000e+04,6.396216340363025665e-04,2.929999923706054688e+01,6.808333587646484375e+01,1.000000000000000000e+02
2.700000000000000000e+04,1.333546936511993408e-01,2.900000000000000000e+01,7.050000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+04,1.176718324422836304e-01,3.150000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,1.211243420839309692e-01,3.150000000000000000e+01,6.541667175292968750e+01,1.000000000000000000e+02
3.000000000000000000e+04,1.239385642111301422e-02,3.359999847412109375e+01,7.258333587646484375e+01,1.000000000000000000e+02
3.100000000000000000e+04,5.218884348869323730e-02,3.120000076293945312e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.369813829660415649e-01,3.319999694824218750e+01,7.341667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+04,1.542071104049682617e-01,3.200000000000000000e+01,7.308332824707031250e+01,1.000000000000000000e+02
3.400000000000000000e+04,1.218681707978248596e-01,3.349999618530273438e+01,6.516667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+04,1.969703137874603271e-01,3.210000228881835938e+01,6.616667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.302416622638702393e-01,3.600000000000000000e+01,7.416666412353515625e+01,1.000000000000000000e+02
3.700000000000000000e+04,4.500971408560872078e-04,3.590000152587890625e+01,7.191667175292968750e+01,1.000000000000000000e+02
3.800000000000000000e+04,9.441126137971878052e-02,3.579999923706054688e+01,6.791666412353515625e+01,1.000000000000000000e+02
3.900000000000000000e+04,5.550507456064224243e-02,3.129999923706054688e+01,6.666667175292968750e+01,1.000000000000000000e+02
4.000000000000000000e+04,2.322968244552612305e-01,3.279999923706054688e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.100000000000000000e+04,6.707446277141571045e-02,3.719999313354492188e+01,7.166667175292968750e+01,1.000000000000000000e+02
4.200000000000000000e+04,4.929870739579200745e-02,3.390000152587890625e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.300000000000000000e+04,2.314202487468719482e-02,3.609999847412109375e+01,7.275000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+04,1.025479733943939209e-01,3.380000305175781250e+01,7.083332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+04,6.616401672363281250e-02,3.639999771118164062e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.005080118775367737e-01,3.770000076293945312e+01,7.349999237060546875e+01,1.000000000000000000e+02
4.700000000000000000e+04,1.502238810062408447e-01,4.030000305175781250e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.800000000000000000e+04,2.056828886270523071e-01,3.509999847412109375e+01,7.208333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+04,1.509813219308853149e-01,3.620000457763671875e+01,7.091667175292968750e+01,1.000000000000000000e+02
5.000000000000000000e+04,2.585775554180145264e-01,3.649999618530273438e+01,7.591667175292968750e+01,1.000000000000000000e+02
5.100000000000000000e+04,4.382868707180023193e-01,3.639999771118164062e+01,7.741667175292968750e+01,1.000000000000000000e+02
5.200000000000000000e+04,6.011661887168884277e-02,4.039999389648437500e+01,7.400000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.510386466979980469e-01,3.909999847412109375e+01,7.383333587646484375e+01,1.000000000000000000e+02
5.400000000000000000e+04,6.469151377677917480e-02,4.070000076293945312e+01,7.583333587646484375e+01,1.000000000000000000e+02
5.500000000000000000e+04,2.422416768968105316e-02,3.960000228881835938e+01,7.575000000000000000e+01,1.000000000000000000e+02
5.600000000000000000e+04,1.949943602085113525e-02,3.800000000000000000e+01,7.233333587646484375e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.111155152320861816e-01,4.010000228881835938e+01,7.583333587646484375e+01,1.000000000000000000e+02
5.800000000000000000e+04,8.618937432765960693e-02,4.019999694824218750e+01,7.666667175292968750e+01,1.000000000000000000e+02
5.900000000000000000e+04,1.504902541637420654e-01,4.239999771118164062e+01,8.075000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,6.685245782136917114e-02,3.959999847412109375e+01,7.191667175292968750e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.533097922801971436e-01,3.790000152587890625e+01,7.700000000000000000e+01,1.000000000000000000e+02
6.200000000000000000e+04,1.805511116981506348e-02,4.009999465942382812e+01,7.683332824707031250e+01,1.000000000000000000e+02
6.300000000000000000e+04,2.558211609721183777e-02,4.159999847412109375e+01,7.850000000000000000e+01,1.000000000000000000e+02
6.400000000000000000e+04,9.007462300360202789e-03,4.280000305175781250e+01,7.733333587646484375e+01,1.000000000000000000e+02
6.500000000000000000e+04,2.379364520311355591e-02,4.269999694824218750e+01,8.083333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,8.684510737657546997e-02,4.320000076293945312e+01,7.733333587646484375e+01,1.000000000000000000e+02
6.700000000000000000e+04,4.296443611383438110e-02,4.080000305175781250e+01,7.658332824707031250e+01,1.000000000000000000e+02
6.800000000000000000e+04,1.557506322860717773e-01,4.190000152587890625e+01,7.850000000000000000e+01,1.000000000000000000e+02
6.900000000000000000e+04,2.881687581539154053e-01,3.969999694824218750e+01,7.433333587646484375e+01,1.000000000000000000e+02
7.000000000000000000e+04,9.135827422142028809e-02,4.050000000000000000e+01,7.733333587646484375e+01,1.000000000000000000e+02
7.100000000000000000e+04,8.738033473491668701e-02,4.120000076293945312e+01,7.858333587646484375e+01,1.000000000000000000e+02
7.200000000000000000e+04,3.008031249046325684e-01,4.360000228881835938e+01,8.300000000000000000e+01,1.000000000000000000e+02
7.300000000000000000e+04,8.699416648596525192e-04,4.299999618530273438e+01,8.250000000000000000e+01,1.000000000000000000e+02
7.400000000000000000e+04,2.152497321367263794e-02,4.299999618530273438e+01,7.808333587646484375e+01,1.000000000000000000e+02
7.500000000000000000e+04,9.231185168027877808e-02,4.480000305175781250e+01,8.191667175292968750e+01,1.000000000000000000e+02
7.600000000000000000e+04,3.989002481102943420e-02,4.450000381469726562e+01,8.341667175292968750e+01,1.000000000000000000e+02
7.700000000000000000e+04,1.443915367126464844e-01,4.450000000000000000e+01,8.141667175292968750e+01,1.000000000000000000e+02
7.800000000000000000e+04,3.907951177097856998e-04,4.220000076293945312e+01,7.966667175292968750e+01,1.000000000000000000e+02
7.900000000000000000e+04,4.980205893516540527e-01,4.370000076293945312e+01,8.300000000000000000e+01,1.000000000000000000e+02
8.000000000000000000e+04,4.704405367374420166e-02,4.229999923706054688e+01,7.733333587646484375e+01,1.000000000000000000e+02
8.100000000000000000e+04,3.109533786773681641e-01,4.299999618530273438e+01,7.633332824707031250e+01,1.000000000000000000e+02
8.200000000000000000e+04,1.265301252715289593e-04,4.290000152587890625e+01,7.766667175292968750e+01,1.000000000000000000e+02
8.300000000000000000e+04,2.851042523980140686e-02,4.539999771118164062e+01,8.408333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,1.476227641105651855e-01,4.150000000000000000e+01,8.583333587646484375e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.619925349950790405e-02,4.290000152587890625e+01,8.250000000000000000e+01,1.000000000000000000e+02
8.600000000000000000e+04,2.029628679156303406e-02,4.520000076293945312e+01,8.116667175292968750e+01,1.000000000000000000e+02
8.700000000000000000e+04,8.085498958826065063e-02,4.429999923706054688e+01,8.108333587646484375e+01,1.000000000000000000e+02
8.800000000000000000e+04,1.920671761035919189e-01,4.290000152587890625e+01,7.991667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,2.987629175186157227e-01,4.470000076293945312e+01,7.933333587646484375e+01,1.000000000000000000e+02
9.000000000000000000e+04,7.945679128170013428e-02,4.419999694824218750e+01,8.400000000000000000e+01,1.000000000000000000e+02
9.100000000000000000e+04,4.143930226564407349e-02,4.290000152587890625e+01,8.450000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,8.247218281030654907e-02,4.729999923706054688e+01,8.708333587646484375e+01,1.000000000000000000e+02
9.300000000000000000e+04,2.576171979308128357e-02,4.410000228881835938e+01,8.033333587646484375e+01,1.000000000000000000e+02
9.400000000000000000e+04,2.525039017200469971e-02,4.490000152587890625e+01,8.166667175292968750e+01,1.000000000000000000e+02
9.500000000000000000e+04,2.435366064310073853e-02,4.589999771118164062e+01,8.191667175292968750e+01,1.000000000000000000e+02
9.600000000000000000e+04,3.879006952047348022e-02,4.580000305175781250e+01,8.450000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,4.758914560079574585e-02,4.640000152587890625e+01,8.408333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,3.834885358810424805e-01,4.490000152587890625e+01,8.549999237060546875e+01,1.000000000000000000e+02
9.900000000000000000e+04,8.473515510559082031e-02,4.370000076293945312e+01,8.200000000000000000e+01,1.000000000000000000e+02
1.000000000000000000e+05,1.375612318515777588e-01,4.500000000000000000e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.010000000000000000e+05,5.415816605091094971e-02,4.690000152587890625e+01,8.383333587646484375e+01,1.000000000000000000e+02
1.020000000000000000e+05,8.773860335350036621e-02,4.619999694824218750e+01,8.483333587646484375e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.218008548021316528e-01,4.420000076293945312e+01,8.191667175292968750e+01,1.000000000000000000e+02
1.040000000000000000e+05,1.159959807991981506e-01,4.309999465942382812e+01,8.416667175292968750e+01,1.000000000000000000e+02
1.050000000000000000e+05,7.601413130760192871e-02,4.809999847412109375e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.060000000000000000e+05,6.799821130698546767e-05,4.689999389648437500e+01,8.300000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,2.214468717575073242e-01,4.559999847412109375e+01,8.266667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,7.248572260141372681e-02,4.479999923706054688e+01,8.866667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,8.949742466211318970e-02,4.660000228881835938e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,1.564566493034362793e-01,4.540000152587890625e+01,8.291667175292968750e+01,1.000000000000000000e+02
1.110000000000000000e+05,4.353089630603790283e-02,4.559999847412109375e+01,8.733333587646484375e+01,1.000000000000000000e+02
1.120000000000000000e+05,2.904620669141877443e-05,4.960000228881835938e+01,8.883332824707031250e+01,1.000000000000000000e+02
1.130000000000000000e+05,1.547115668654441833e-02,4.810000228881835938e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.140000000000000000e+05,1.044312724843621254e-03,4.529999923706054688e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,2.926870365627110004e-05,4.400000000000000000e+01,8.158333587646484375e+01,1.000000000000000000e+02
1.160000000000000000e+05,8.679369837045669556e-02,4.710000228881835938e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.170000000000000000e+05,2.591440677642822266e-01,5.019999694824218750e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,8.980675041675567627e-02,4.940000152587890625e+01,8.783333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,3.795748353004455566e-01,5.000000000000000000e+01,8.583333587646484375e+01,1.000000000000000000e+02
1.200000000000000000e+05,9.771508630365133286e-04,4.320000076293945312e+01,7.999999237060546875e+01,1.000000000000000000e+02
1.210000000000000000e+05,6.071315705776214600e-02,4.949999618530273438e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,6.857512891292572021e-02,4.750000000000000000e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.230000000000000000e+05,1.795081049203872681e-01,4.869999694824218750e+01,8.758333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,1.588272750377655029e-01,4.629999542236328125e+01,8.675000000000000000e+01,1.000000000000000000e+02
1.250000000000000000e+05,1.449620723724365234e-01,5.030000305175781250e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.099394336342811584e-02,4.829999923706054688e+01,8.708333587646484375e+01,1.000000000000000000e+02
1.270000000000000000e+05,9.836627068438019705e-10,4.949999618530273438e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.280000000000000000e+05,4.229881596984341741e-05,4.589999771118164062e+01,8.950000000000000000e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.768810003995895386e-01,5.120000076293945312e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.259734126506373286e-04,5.120000076293945312e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,2.620884776115417480e-02,4.840000152587890625e+01,8.558333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,6.823888397775590420e-04,5.169999694824218750e+01,8.566667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.194501668214797974e-02,4.859999847412109375e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.764071919023990631e-02,4.980000305175781250e+01,8.450000000000000000e+01,1.000000000000000000e+02
1.350000000000000000e+05,1.286569749936461449e-05,4.569999694824218750e+01,8.591667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,7.951315492391586304e-02,4.829999923706054688e+01,8.433333587646484375e+01,1.000000000000000000e+02
1.370000000000000000e+05,1.064653471112251282e-01,5.299999618530273438e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,4.404066130518913269e-03,4.770000076293945312e+01,8.608333587646484375e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.179956048727035522e-01,4.930000305175781250e+01,8.775000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.256004810333251953e-01,4.919999694824218750e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.410000000000000000e+05,6.960155069828033447e-02,4.780000305175781250e+01,9.041667175292968750e+01,1.000000000000000000e+02
1.420000000000000000e+05,9.021313488483428955e-02,4.919999694824218750e+01,8.508333587646484375e+01,1.000000000000000000e+02
1.430000000000000000e+05,3.279833495616912842e-02,4.859999847412109375e+01,8.666666412353515625e+01,1.000000000000000000e+02
1.440000000000000000e+05,1.001443564891815186e-01,5.070000457763671875e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.289180621504783630e-02,5.119999694824218750e+01,8.958332824707031250e+01,1.000000000000000000e+02
1.460000000000000000e+05,3.597020357847213745e-02,4.709999847412109375e+01,8.225000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,9.548210538923740387e-03,4.950000381469726562e+01,8.791667175292968750e+01,1.000000000000000000e+02
1.480000000000000000e+05,8.635973557829856873e-03,5.059999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
1.490000000000000000e+05,7.700666785240173340e-02,4.889999771118164062e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,1.329306960105895996e-01,4.540000152587890625e+01,8.441667175292968750e+01,1.000000000000000000e+02
1.510000000000000000e+05,2.115442901849746704e-01,5.249999618530273438e+01,9.000000000000000000e+01,1.000000000000000000e+02
1.520000000000000000e+05,9.186387062072753906e-02,4.980000305175781250e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.530000000000000000e+05,1.085195466876029968e-01,5.179999923706054688e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.714902743697166443e-02,5.270000076293945312e+01,9.141667175292968750e+01,1.000000000000000000e+02
1.550000000000000000e+05,4.104117862880229950e-03,4.829999923706054688e+01,8.991667175292968750e+01,1.000000000000000000e+02
1.560000000000000000e+05,9.869176149368286133e-02,5.069999694824218750e+01,8.800000000000000000e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.277418923564255238e-04,5.050000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.516139090061187744e-02,5.050000000000000000e+01,8.700000000000000000e+01,1.000000000000000000e+02
1.590000000000000000e+05,3.363188356161117554e-02,5.130000305175781250e+01,8.808333587646484375e+01,1.000000000000000000e+02
1.600000000000000000e+05,8.856337517499923706e-03,5.080000305175781250e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,9.195397794246673584e-02,4.889999771118164062e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.620000000000000000e+05,2.974460422992706299e-01,5.270000076293945312e+01,9.166667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.046479269862174988e-01,5.009999847412109375e+01,8.833333587646484375e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.959149092435836792e-01,5.109999847412109375e+01,8.825000000000000000e+01,1.000000000000000000e+02
1.650000000000000000e+05,1.486976907472126186e-05,4.840000152587890625e+01,8.908332824707031250e+01,1.000000000000000000e+02
1.660000000000000000e+05,1.729316115379333496e-01,5.339999771118164062e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,4.137615207582712173e-03,5.110000228881835938e+01,9.050000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,1.541212666779756546e-02,5.059999847412109375e+01,8.725000000000000000e+01,1.000000000000000000e+02
1.690000000000000000e+05,4.617819190025329590e-02,5.070000457763671875e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.700000000000000000e+05,5.828810110688209534e-02,5.289999771118164062e+01,8.933332824707031250e+01,1.000000000000000000e+02
1.710000000000000000e+05,2.481255680322647095e-03,5.170000076293945312e+01,8.975000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.697879657149314880e-02,4.850000000000000000e+01,8.658333587646484375e+01,1.000000000000000000e+02
1.730000000000000000e+05,1.393515467643737793e-01,5.609999847412109375e+01,9.058333587646484375e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.800080835819244385e-01,4.879999923706054688e+01,8.891667175292968750e+01,1.000000000000000000e+02
1.750000000000000000e+05,9.007622301578521729e-02,5.120000076293945312e+01,8.841667175292968750e+01,1.000000000000000000e+02
1.760000000000000000e+05,2.842560224235057831e-02,4.920000457763671875e+01,8.816667175292968750e+01,1.000000000000000000e+02
1.770000000000000000e+05,2.633378803730010986e-01,5.080000305175781250e+01,8.941667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,6.176367402076721191e-03,5.260000228881835938e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.790000000000000000e+05,2.040772512555122375e-02,5.019999694824218750e+01,9.116667175292968750e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.586916744709014893e-01,5.189999771118164062e+01,8.766667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,5.429276823997497559e-02,5.279999923706054688e+01,8.908332824707031250e+01,1.000000000000000000e+02
1.820000000000000000e+05,7.324577018152922392e-05,5.189999771118164062e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.100698262453079224e-01,5.399999618530273438e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,1.079457402229309082e-01,5.299999618530273438e+01,9.091667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,3.812415897846221924e-02,5.129999542236328125e+01,8.925000000000000000e+01,1.000000000000000000e+02
1.860000000000000000e+05,3.160785138607025146e-02,5.200000000000000000e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.870000000000000000e+05,4.276427626609802246e-02,5.100000000000000000e+01,9.016667175292968750e+01,1.000000000000000000e+02
1.880000000000000000e+05,1.079359576106071472e-01,5.150000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,3.102069795131683350e-01,5.550000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
1.900000000000000000e+05,1.597001850605010986e-01,5.279999923706054688e+01,8.916667175292968750e+01,1.000000000000000000e+02
1.910000000000000000e+05,1.310968995094299316e-01,5.490000152587890625e+01,9.325000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,1.317209005355834961e-01,5.409999465942382812e+01,8.750000000000000000e+01,1.000000000000000000e+02
1.930000000000000000e+05,9.464134275913238525e-02,5.140000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
1.940000000000000000e+05,1.459324061870574951e-01,5.310000228881835938e+01,9.274999237060546875e+01,1.000000000000000000e+02
1.950000000000000000e+05,1.112420856952667236e-01,5.299999618530273438e+01,8.900000000000000000e+01,1.000000000000000000e+02
1.960000000000000000e+05,1.892966777086257935e-01,5.220000076293945312e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.970000000000000000e+05,3.502990007400512695e-01,5.349999618530273438e+01,8.983332824707031250e+01,1.000000000000000000e+02
1.980000000000000000e+05,2.411511838436126709e-01,5.370000457763671875e+01,9.158333587646484375e+01,1.000000000000000000e+02
1.990000000000000000e+05,5.762169137597084045e-02,5.470000076293945312e+01,9.141667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,9.484506398439407349e-02,5.559999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.010000000000000000e+05,1.526601761579513550e-01,5.140000152587890625e+01,8.900000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,1.780186721589416265e-05,5.120000076293945312e+01,9.216667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,4.500069096684455872e-02,5.159999847412109375e+01,8.983332824707031250e+01,1.000000000000000000e+02
2.040000000000000000e+05,1.962826400995254517e-02,5.209999847412109375e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.050000000000000000e+05,3.079988658428192139e-01,5.580000305175781250e+01,9.133333587646484375e+01,1.000000000000000000e+02
2.060000000000000000e+05,2.224334329366683960e-01,5.229999923706054688e+01,8.700000000000000000e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.064174920320510864e-01,5.490000152587890625e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.080000000000000000e+05,4.484718665480613708e-02,5.059999847412109375e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.090000000000000000e+05,9.455478750169277191e-03,5.500000000000000000e+01,8.766667175292968750e+01,1.000000000000000000e+02
2.100000000000000000e+05,3.247926533222198486e-01,5.150000000000000000e+01,9.083333587646484375e+01,1.000000000000000000e+02
2.110000000000000000e+05,5.805606245994567871e-01,5.370000457763671875e+01,8.633333587646484375e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.309417420998215675e-03,5.279999923706054688e+01,8.908332824707031250e+01,1.000000000000000000e+02
2.130000000000000000e+05,8.903238177299499512e-02,5.559999847412109375e+01,9.325000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,9.569908678531646729e-02,5.429999923706054688e+01,9.125000000000000000e+01,1.000000000000000000e+02
2.150000000000000000e+05,8.087803423404693604e-02,5.040000152587890625e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,1.730985008180141449e-02,5.370000457763671875e+01,9.041667175292968750e+01,1.000000000000000000e+02
2.170000000000000000e+05,1.431124508380889893e-01,5.359999465942382812e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.180000000000000000e+05,1.137040271714795381e-05,5.559999847412109375e+01,9.466667175292968750e+01,1.000000000000000000e+02
2.190000000000000000e+05,4.482252001762390137e-01,5.540000152587890625e+01,9.458332824707031250e+01,1.000000000000000000e+02
2.200000000000000000e+05,8.069977164268493652e-02,5.389999771118164062e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.210000000000000000e+05,1.065846383571624756e-01,5.540000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.220000000000000000e+05,9.357219934463500977e-02,5.329999923706054688e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.230000000000000000e+05,7.967167347669601440e-02,5.440000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.240000000000000000e+05,7.252398729324340820e-01,5.509999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
2.250000000000000000e+05,1.530807912349700928e-01,5.200000000000000000e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.260000000000000000e+05,1.663040816783905029e-01,5.189999771118164062e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.270000000000000000e+05,2.688924968242645264e-02,5.430000305175781250e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.280000000000000000e+05,1.307596713304519653e-01,5.270000076293945312e+01,8.916667175292968750e+01,1.000000000000000000e+02
2.290000000000000000e+05,4.772695526480674744e-02,5.690000152587890625e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.300000000000000000e+05,3.058357536792755127e-02,5.309999465942382812e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.310000000000000000e+05,5.161714553833007812e-02,5.159999847412109375e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.320000000000000000e+05,2.982676960527896881e-05,5.559999847412109375e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,1.303630881011486053e-02,5.320000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,9.689245780464261770e-05,5.519999694824218750e+01,8.891667175292968750e+01,1.000000000000000000e+02
2.350000000000000000e+05,3.901220858097076416e-02,5.540000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.360000000000000000e+05,1.597333550453186035e-01,5.550000000000000000e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.370000000000000000e+05,1.136689186096191406e-01,5.509999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.380000000000000000e+05,3.553256690502166748e-01,5.530000305175781250e+01,9.000000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,6.270004178077215329e-07,5.600000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.400000000000000000e+05,3.895128890872001648e-02,5.650000000000000000e+01,8.966667175292968750e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.626322716474533081e-01,5.559999847412109375e+01,9.575000000000000000e+01,1.000000000000000000e+02
2.420000000000000000e+05,6.133024767041206360e-02,5.370000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.430000000000000000e+05,2.940402925014495850e-02,5.629999542236328125e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.440000000000000000e+05,2.120927092619240284e-05,5.550000000000000000e+01,8.866667175292968750e+01,1.000000000000000000e+02
2.450000000000000000e+05,1.225260794162750244e-01,6.090000152587890625e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.460000000000000000e+05,2.825179253704845905e-04,5.329999923706054688e+01,8.883332824707031250e+01,1.000000000000000000e+02
2.470000000000000000e+05,1.438144445419311523e-01,5.709999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.480000000000000000e+05,4.171060572843998671e-05,5.200000000000000000e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.490000000000000000e+05,7.025140523910522461e-02,5.590000152587890625e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.163937106728553772e-02,5.800000000000000000e+01,8.750000000000000000e+01,1.000000000000000000e+02
2.510000000000000000e+05,1.031467244029045105e-01,5.379999923706054688e+01,9.075000000000000000e+01,1.000000000000000000e+02
2.520000000000000000e+05,1.461241245269775391e-01,5.700000000000000000e+01,9.025000000000000000e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.443449433892965317e-03,5.770000076293945312e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.540000000000000000e+05,2.048818767070770264e-01,5.919999313354492188e+01,8.975000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,1.978049427270889282e-02,5.610000610351562500e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,2.250892519950866699e-01,5.389999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,8.981607854366302490e-03,5.759999847412109375e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.580000000000000000e+05,2.173737138509750366e-01,5.140000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.590000000000000000e+05,4.373643919825553894e-02,5.759999847412109375e+01,9.291666412353515625e+01,1.000000000000000000e+02
2.600000000000000000e+05,3.993860445916652679e-04,5.900000381469726562e+01,9.233333587646484375e+01,1.000000000000000000e+02
2.610000000000000000e+05,5.913067609071731567e-02,5.800000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.620000000000000000e+05,2.248186469078063965e-01,5.519999694824218750e+01,9.091667175292968750e+01,1.000000000000000000e+02
2.630000000000000000e+05,6.780452094972133636e-03,5.659999847412109375e+01,9.450000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,4.955294728279113770e-02,5.430000305175781250e+01,9.558332824707031250e+01,1.000000000000000000e+02
2.650000000000000000e+05,1.894502788782119751e-01,5.750000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
2.660000000000000000e+05,6.675570271909236908e-03,5.809999847412109375e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.670000000000000000e+05,1.104238852858543396e-01,5.719999694824218750e+01,9.108332061767578125e+01,1.000000000000000000e+02
2.680000000000000000e+05,1.951409578323364258e-01,5.339999771118164062e+01,9.258333587646484375e+01,1.000000000000000000e+02
2.690000000000000000e+05,1.010038405656814575e-01,5.569999694824218750e+01,8.816667175292968750e+01,1.000000000000000000e+02
2.700000000000000000e+05,4.554539322853088379e-01,5.730000305175781250e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.710000000000000000e+05,2.442720324324909598e-05,5.859999847412109375e+01,9.241667175292968750e+01,1.000000000000000000e+02
2.720000000000000000e+05,1.469416320323944092e-01,5.669999694824218750e+01,9.108333587646484375e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.312800198793411255e-01,5.750000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.740000000000000000e+05,5.138004198670387268e-04,5.920000076293945312e+01,9.358333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,2.209056764841079712e-01,5.630000305175781250e+01,9.533332824707031250e+01,1.000000000000000000e+02
2.760000000000000000e+05,5.995305400574579835e-05,6.020000076293945312e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.700570434331893921e-02,5.999999618530273438e+01,9.266666412353515625e+01,1.000000000000000000e+02
2.780000000000000000e+05,6.474958360195159912e-02,5.839999771118164062e+01,9.183333587646484375e+01,1.000000000000000000e+02
2.790000000000000000e+05,1.943562775850296021e-01,5.979999923706054688e+01,9.650000000000000000e+01,1.000000000000000000e+02
2.800000000000000000e+05,6.293879449367523193e-02,5.870000076293945312e+01,9.166667175292968750e+01,1.000000000000000000e+02
2.810000000000000000e+05,1.038799285888671875e-01,5.650000000000000000e+01,9.458333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,5.942834913730621338e-02,5.259999465942382812e+01,9.408333587646484375e+01,1.000000000000000000e+02
2.830000000000000000e+05,3.257901966571807861e-02,5.800000000000000000e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.840000000000000000e+05,3.098190724849700928e-01,5.829999923706054688e+01,9.066667175292968750e+01,1.000000000000000000e+02
2.850000000000000000e+05,1.771732568740844727e-01,5.659999847412109375e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.860000000000000000e+05,9.059670567512512207e-02,5.579999542236328125e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.870000000000000000e+05,1.176642477512359619e-01,5.790000152587890625e+01,9.433333587646484375e+01,1.000000000000000000e+02
2.880000000000000000e+05,8.698733896017074585e-02,5.829999923706054688e+01,9.541667175292968750e+01,1.000000000000000000e+02
2.890000000000000000e+05,1.065379846841096878e-02,5.650000000000000000e+01,9.224999237060546875e+01,1.000000000000000000e+02
2.900000000000000000e+05,1.821576617658138275e-03,5.669999694824218750e+01,9.100000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,7.968087494373321533e-02,5.760000228881835938e+01,9.116667175292968750e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.648452529683709145e-03,5.979999923706054688e+01,9.249999237060546875e+01,1.000000000000000000e+02
2.930000000000000000e+05,6.006702035665512085e-02,5.839999771118164062e+01,9.308333587646484375e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.636936864699237049e-05,5.750000000000000000e+01,9.174999237060546875e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.662187874317169189e-01,5.790000152587890625e+01,9.341666412353515625e+01,1.000000000000000000e+02
2.960000000000000000e+05,3.455313146114349365e-01,6.300000000000000000e+01,9.316666412353515625e+01,1.000000000000000000e+02
2.970000000000000000e+05,2.996615171432495117e-01,5.659999847412109375e+01,9.191667175292968750e+01,1.000000000000000000e+02
2.980000000000000000e+05,1.644226610660552979e-01,5.559999847412109375e+01,9.050000000000000000e+01,1.000000000000000000e+02
2.990000000000000000e+05,1.111539968405850232e-04,5.989999771118164062e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.274186884984374046e-03,5.859999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.010000000000000000e+05,8.486308157444000244e-02,5.690000152587890625e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.020000000000000000e+05,7.452125847339630127e-02,5.579999542236328125e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.536127328872680664e-01,6.039999771118164062e+01,8.983332824707031250e+01,1.000000000000000000e+02
3.040000000000000000e+05,4.058418273925781250e-01,5.970000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.050000000000000000e+05,8.755034031082686852e-09,5.949999618530273438e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,2.173859775066375732e-01,5.430000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,1.849115490913391113e-01,5.979999923706054688e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.080000000000000000e+05,1.792265474796295166e-02,5.849999618530273438e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.090000000000000000e+05,9.415449574589729309e-03,5.679999542236328125e+01,8.900000000000000000e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.234184950590133667e-01,5.650000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
3.110000000000000000e+05,1.201252862811088562e-01,5.590000152587890625e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.120000000000000000e+05,1.702518165111541748e-01,5.420000457763671875e+01,8.991667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,2.325049228966236115e-02,5.720000457763671875e+01,9.558332824707031250e+01,1.000000000000000000e+02
3.140000000000000000e+05,1.620008498430252075e-01,5.910000228881835938e+01,8.933332824707031250e+01,1.000000000000000000e+02
3.150000000000000000e+05,3.754299879074096680e-01,5.770000076293945312e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,1.839714497327804565e-01,5.800000000000000000e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,2.079221449093893170e-04,6.030000305175781250e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.180000000000000000e+05,5.021139234304428101e-02,5.809999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.190000000000000000e+05,8.157815784215927124e-03,6.009999465942382812e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.200000000000000000e+05,4.085877910256385803e-02,5.979999923706054688e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.210000000000000000e+05,1.617471724748611450e-01,5.939999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.220000000000000000e+05,1.367305591702461243e-02,5.630000305175781250e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.230000000000000000e+05,4.405558109283447266e-02,5.879999923706054688e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.217641830444335938e-01,6.029999923706054688e+01,9.058333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,3.978461027145385742e-02,5.839999771118164062e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.260000000000000000e+05,1.088222414255142212e-01,5.970000076293945312e+01,9.291666412353515625e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.916062168078497052e-05,5.809999847412109375e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.764390408992767334e-01,5.790000152587890625e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.290000000000000000e+05,4.900342901237308979e-05,6.020000457763671875e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.300000000000000000e+05,1.333583891391754150e-01,5.690000152587890625e+01,9.116667175292968750e+01,1.000000000000000000e+02
3.310000000000000000e+05,1.599259376525878906e-01,5.970000076293945312e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,5.846991017460823059e-02,5.809999847412109375e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.330000000000000000e+05,6.013048812747001648e-02,6.030000305175781250e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,6.954441219568252563e-02,6.190000152587890625e+01,9.483333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,1.088215185518492945e-06,5.989999771118164062e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.360000000000000000e+05,8.245840581366792321e-05,6.129999923706054688e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.370000000000000000e+05,7.937893271446228027e-02,5.870000076293945312e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.171005517244338989e-01,6.150000000000000000e+01,9.158333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,7.414942979812622070e-02,5.889999771118164062e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.400000000000000000e+05,1.395188271999359131e-01,5.669999694824218750e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.109723377041518688e-04,6.190000152587890625e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,2.396751791238784790e-01,5.770000076293945312e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.430000000000000000e+05,1.500753860455006361e-04,6.069999313354492188e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.440000000000000000e+05,8.744787919567897916e-06,6.300000000000000000e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.577698290348052979e-01,5.710000228881835938e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,2.125830389559268951e-02,6.409999847412109375e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.470000000000000000e+05,1.067346706986427307e-02,6.200000000000000000e+01,9.125000000000000000e+01,1.000000000000000000e+02
3.480000000000000000e+05,2.562590599159233985e-36,5.999999618530273438e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.490000000000000000e+05,1.219045743346214294e-02,5.820000076293945312e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.500000000000000000e+05,3.116605877876281738e-01,5.669999694824218750e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.510000000000000000e+05,1.747174710035324097e-01,6.010000228881835938e+01,9.033333587646484375e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.425059890607371926e-04,5.870000076293945312e+01,9.316666412353515625e+01,1.000000000000000000e+02
3.530000000000000000e+05,8.788456767797470093e-02,5.600000000000000000e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.540000000000000000e+05,2.570850253105163574e-01,6.250000000000000000e+01,9.274999237060546875e+01,1.000000000000000000e+02
3.550000000000000000e+05,3.439183831214904785e-01,5.820000076293945312e+01,9.325000000000000000e+01,1.000000000000000000e+02
3.560000000000000000e+05,3.884386271238327026e-02,5.809999847412109375e+01,9.133333587646484375e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.640401422977447510e-01,5.819999694824218750e+01,9.441667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,1.780891120433807373e-01,5.929999923706054688e+01,9.241667175292968750e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.640913262963294983e-02,5.999999618530273438e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.600000000000000000e+05,8.132090419530868530e-02,5.879999923706054688e+01,9.075000000000000000e+01,1.000000000000000000e+02
3.610000000000000000e+05,7.815306041214498123e-11,6.059999465942382812e+01,9.258333587646484375e+01,1.000000000000000000e+02
3.620000000000000000e+05,4.107571206986904144e-03,6.030000305175781250e+01,9.166667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,8.802598094881375346e-10,5.889999771118164062e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.640000000000000000e+05,3.987840712070465088e-01,5.850000381469726562e+01,9.191667175292968750e+01,1.000000000000000000e+02
3.650000000000000000e+05,6.277419626712799072e-02,6.329999542236328125e+01,9.083333587646484375e+01,1.000000000000000000e+02
3.660000000000000000e+05,2.162592136301100254e-05,5.929999923706054688e+01,9.433333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.389015778840985149e-06,5.719999694824218750e+01,9.174999237060546875e+01,1.000000000000000000e+02
3.680000000000000000e+05,3.226918354630470276e-02,5.860000228881835938e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.690000000000000000e+05,3.855555951595306396e-01,5.829999923706054688e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,8.925931761041283607e-04,6.070000457763671875e+01,9.141667175292968750e+01,1.000000000000000000e+02
3.710000000000000000e+05,3.398539265617728233e-04,6.030000305175781250e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.720000000000000000e+05,7.198957353830337524e-02,5.650000000000000000e+01,9.558332824707031250e+01,1.000000000000000000e+02
3.730000000000000000e+05,7.195498049259185791e-02,5.979999923706054688e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.740000000000000000e+05,4.519990831613540649e-02,5.719999694824218750e+01,9.566667175292968750e+01,1.000000000000000000e+02
3.750000000000000000e+05,3.525069914758205414e-04,5.779999923706054688e+01,9.400000000000000000e+01,1.000000000000000000e+02
3.760000000000000000e+05,1.424105763435363770e-01,6.319999694824218750e+01,9.358333587646484375e+01,1.000000000000000000e+02
3.770000000000000000e+05,2.668482661247253418e-01,5.870000076293945312e+01,9.391667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,5.688680103048682213e-04,5.740000152587890625e+01,9.308333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,4.317432343959808350e-01,5.800000000000000000e+01,9.249999237060546875e+01,1.000000000000000000e+02
3.800000000000000000e+05,4.514270648360252380e-02,6.200000000000000000e+01,9.216667175292968750e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.179591380059719086e-02,5.959999465942382812e+01,9.183333587646484375e+01,1.000000000000000000e+02
3.820000000000000000e+05,2.979666367173194885e-02,5.859999847412109375e+01,9.341666412353515625e+01,1.000000000000000000e+02
3.830000000000000000e+05,4.237182438373565674e-04,6.080000305175781250e+01,9.199999237060546875e+01,1.000000000000000000e+02
3.840000000000000000e+05,6.066288053989410400e-02,5.770000076293945312e+01,9.050000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.023686170578002930e-01,5.809999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
3.860000000000000000e+05,1.460406929254531860e-02,5.939999771118164062e+01,9.450000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,4.092916497029364109e-04,5.820000076293945312e+01,9.224999237060546875e+01,1.000000000000000000e+02
3.880000000000000000e+05,9.769254922866821289e-02,5.740000152587890625e+01,9.025000000000000000e+01,1.000000000000000000e+02
3.890000000000000000e+05,2.135052578523755074e-03,6.219999694824218750e+01,9.333333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,2.951042552012950182e-05,6.059999465942382812e+01,9.366666412353515625e+01,1.000000000000000000e+02
3.910000000000000000e+05,3.304390935227274895e-03,6.000000381469726562e+01,9.100000000000000000e+01,1.000000000000000000e+02
3.920000000000000000e+05,5.481410026550292969e-02,5.970000076293945312e+01,9.208333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,7.111659646034240723e-02,6.040000152587890625e+01,9.300000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.896119356155395508e-01,6.280000305175781250e+01,9.475000000000000000e+01,1.000000000000000000e+02
3.950000000000000000e+05,1.528341963421553373e-04,6.140000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
3.960000000000000000e+05,1.694170534610748291e-01,6.279999542236328125e+01,9.283333587646484375e+01,1.000000000000000000e+02
3.970000000000000000e+05,1.159851998090744019e-02,6.269999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
3.980000000000000000e+05,1.353499386459589005e-02,5.630000305175781250e+01,9.408333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.460194885730743408e-01,6.109999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.000000000000000000e+05,4.847457166761159897e-04,6.390000152587890625e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.010000000000000000e+05,2.195249795913696289e-01,5.769999694824218750e+01,8.783333587646484375e+01,1.000000000000000000e+02
4.020000000000000000e+05,1.987956613302230835e-01,5.879999923706054688e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,3.720988333225250244e-01,5.999999618530273438e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,3.294965624809265137e-02,6.090000152587890625e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.050000000000000000e+05,6.614007055759429932e-02,6.080000305175781250e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,4.401346131999162026e-07,5.899999618530273438e+01,9.441667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,3.840189054608345032e-02,6.030000305175781250e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.080000000000000000e+05,6.727897562086582184e-05,6.020000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.090000000000000000e+05,6.962471525184810162e-05,5.860000228881835938e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.100000000000000000e+05,2.018317580223083496e-01,6.119999694824218750e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,3.303506970405578613e-02,6.600000000000000000e+01,9.391667175292968750e+01,1.000000000000000000e+02
4.120000000000000000e+05,4.365599527955055237e-02,6.509999847412109375e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.130000000000000000e+05,2.748824283480644226e-02,5.730000305175781250e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.140000000000000000e+05,9.075266867876052856e-02,5.989999771118164062e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.150000000000000000e+05,3.828039916697889566e-04,6.259999847412109375e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.160000000000000000e+05,3.501517176628112793e-01,6.250000000000000000e+01,9.041667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,5.921802490645861061e-14,5.979999923706054688e+01,9.274999237060546875e+01,1.000000000000000000e+02
4.180000000000000000e+05,9.084151315619237721e-06,6.159999847412109375e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.190000000000000000e+05,3.528172373771667480e-01,6.279999542236328125e+01,8.950000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,3.463164612185209990e-04,6.049999618530273438e+01,9.325000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,3.721329569816589355e-01,6.090000152587890625e+01,9.375000000000000000e+01,1.000000000000000000e+02
4.220000000000000000e+05,3.055106208194047213e-05,5.389999771118164062e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.230000000000000000e+05,8.030475555642624386e-07,5.809999847412109375e+01,9.358333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,4.206725955009460449e-02,5.939999771118164062e+01,9.208333587646484375e+01,1.000000000000000000e+02
4.250000000000000000e+05,2.825126284733414650e-04,6.049999618530273438e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.260000000000000000e+05,2.755787968635559082e-01,5.919999313354492188e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.232163190841674805e-02,6.059999465942382812e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.280000000000000000e+05,8.262210488319396973e-01,5.790000152587890625e+01,9.366666412353515625e+01,1.000000000000000000e+02
4.290000000000000000e+05,4.422964062541723251e-03,6.030000305175781250e+01,9.550000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,7.172460667788982391e-03,5.970000076293945312e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.310000000000000000e+05,3.566741570830345154e-02,5.700000000000000000e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.320000000000000000e+05,1.026307472784537822e-06,6.119999694824218750e+01,9.083333587646484375e+01,1.000000000000000000e+02
4.330000000000000000e+05,5.459677195176482201e-04,6.200000000000000000e+01,9.283333587646484375e+01,1.000000000000000000e+02
4.340000000000000000e+05,2.100137025117874146e-01,6.129999923706054688e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.350000000000000000e+05,2.192365844422283772e-09,6.239999389648437500e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.360000000000000000e+05,4.660320485072588781e-07,6.140000152587890625e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.370000000000000000e+05,6.994864344596862793e-02,6.060000228881835938e+01,9.108333587646484375e+01,1.000000000000000000e+02
4.380000000000000000e+05,1.273141354322433472e-01,6.080000305175781250e+01,9.575000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,3.134663274977356195e-04,5.879999923706054688e+01,9.233333587646484375e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.764151394367218018e-01,6.049999618530273438e+01,9.483333587646484375e+01,1.000000000000000000e+02
4.410000000000000000e+05,1.022314280271530151e-01,6.179999542236328125e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.420000000000000000e+05,4.807192683219909668e-01,6.280000305175781250e+01,9.300000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,2.503042295575141907e-02,6.119999694824218750e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.440000000000000000e+05,1.908486783504486084e-01,6.279999542236328125e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.452255249023437500e-02,5.960000228881835938e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,1.161872446537017822e-01,5.870000076293945312e+01,9.033333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.216218098998069763e-01,5.920000076293945312e+01,9.150000000000000000e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.816197067499160767e-02,5.979999923706054688e+01,9.216667175292968750e+01,1.000000000000000000e+02
4.490000000000000000e+05,9.094685316085815430e-02,6.219999694824218750e+01,9.508332824707031250e+01,1.000000000000000000e+02
4.500000000000000000e+05,4.208403229713439941e-01,6.169999694824218750e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.510000000000000000e+05,6.813467293977737427e-02,5.899999618530273438e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,3.054578555747866631e-04,6.100000000000000000e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.530000000000000000e+05,1.440692543983459473e-01,5.800000000000000000e+01,8.808333587646484375e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.062524272128939629e-03,6.020000457763671875e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.670630648732185364e-02,5.879999923706054688e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.505477279424667358e-01,6.200000000000000000e+01,9.116667175292968750e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.041289269924163818e-01,6.319999694824218750e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.580000000000000000e+05,7.240246981382369995e-03,6.140000152587890625e+01,9.400000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,3.129014046862721443e-03,6.129999923706054688e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,1.345516284345649183e-05,6.390000152587890625e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.610000000000000000e+05,2.234233021736145020e-01,6.100000000000000000e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.620000000000000000e+05,2.129792701452970505e-03,5.740000152587890625e+01,9.100000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,4.680507117882370949e-06,6.010000228881835938e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.640000000000000000e+05,2.888484392315149307e-03,6.280000305175781250e+01,9.258333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,2.919190592365339398e-06,6.049999618530273438e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.660000000000000000e+05,1.554762274026870728e-01,6.200000000000000000e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.670000000000000000e+05,2.810198068618774414e-02,6.269999694824218750e+01,9.475000000000000000e+01,1.000000000000000000e+02
4.680000000000000000e+05,7.506590691264136694e-07,5.790000152587890625e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.329072169959545135e-02,6.020000076293945312e+01,9.383333587646484375e+01,1.000000000000000000e+02
4.700000000000000000e+05,9.816731512546539307e-02,6.059999465942382812e+01,9.333333587646484375e+01,1.000000000000000000e+02
4.710000000000000000e+05,2.749168276786804199e-01,6.119999694824218750e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,4.602792672812938690e-03,5.690000152587890625e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.730000000000000000e+05,3.567209234461188316e-03,5.700000381469726562e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.740000000000000000e+05,6.954498821869492531e-04,5.800000000000000000e+01,9.066667175292968750e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.358151137828826904e-01,6.100000000000000000e+01,9.516667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,7.452950626611709595e-02,6.269999694824218750e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.770000000000000000e+05,9.019927680492401123e-02,5.829999923706054688e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.780000000000000000e+05,2.084113471210002899e-02,5.999999618530273438e+01,9.416667175292968750e+01,1.000000000000000000e+02
4.790000000000000000e+05,7.048292458057403564e-02,5.580000305175781250e+01,9.341666412353515625e+01,1.000000000000000000e+02
4.800000000000000000e+05,6.546238064765930176e-02,6.039999771118164062e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.420881785452365875e-02,6.009999465942382812e+01,9.199999237060546875e+01,1.000000000000000000e+02
4.820000000000000000e+05,4.980256035923957825e-02,5.839999771118164062e+01,9.091667175292968750e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.534172892570495605e-01,6.019999313354492188e+01,9.308333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,4.966355860233306885e-02,5.709999847412109375e+01,9.158333587646484375e+01,1.000000000000000000e+02
4.850000000000000000e+05,1.500024795532226562e-01,6.420000457763671875e+01,9.500000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,6.656779441982507706e-04,5.879999923706054688e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.870000000000000000e+05,1.374840140342712402e-01,6.200000000000000000e+01,9.650000000000000000e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.187917962670326233e-01,6.319999694824218750e+01,9.350000000000000000e+01,1.000000000000000000e+02
4.890000000000000000e+05,2.166524529457092285e-02,5.839999771118164062e+01,9.316666412353515625e+01,1.000000000000000000e+02
4.900000000000000000e+05,3.084046300500631332e-03,6.030000305175781250e+01,9.191667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.304880648851394653e-02,6.150000000000000000e+01,9.408333587646484375e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.763583421707153320e-01,5.899999618530273438e+01,9.291666412353515625e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.847072664735605940e-06,5.969999313354492188e+01,9.133333587646484375e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.777400368358939886e-05,5.829999923706054688e+01,9.466667175292968750e+01,1.000000000000000000e+02
4.950000000000000000e+05,9.123618656303733587e-05,6.300000000000000000e+01,9.425000000000000000e+01,1.000000000000000000e+02
4.960000000000000000e+05,3.686089441180229187e-02,6.419999694824218750e+01,9.266666412353515625e+01,1.000000000000000000e+02
4.970000000000000000e+05,1.434617787599563599e-01,6.130000305175781250e+01,9.433333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,2.756772562861442566e-03,5.960000228881835938e+01,9.608332824707031250e+01,1.000000000000000000e+02
4.990000000000000000e+05,8.885216712951660156e-02,6.219999694824218750e+01,9.433333587646484375e+01,1.000000000000000000e+02


==> data/symmetry/o3_sym0.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.665415039062500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.946151733398437500e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.089270763099193573e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.340792424452956766e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.305487185368492398e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.106851359156633963e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.400000005960464478e-01
6.000000000000000000e+03,6.158454686966061131e-14,0.000000000000000000e+00,0.000000000000000000e+00,3.700000345706939697e-01
7.000000000000000000e+03,8.452343574941005577e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.500000357627868652e-01
8.000000000000000000e+03,1.100220742955571041e-06,0.000000000000000000e+00,0.000000000000000000e+00,6.600000262260437012e-01
9.000000000000000000e+03,3.738195169717073441e-03,0.000000000000000000e+00,0.000000000000000000e+00,6.800000667572021484e-01
1.000000000000000000e+04,7.327862476813606918e-06,1.000000014901161194e-01,2.500000000000000000e-01,8.000000119209289551e-01
1.100000000000000000e+04,4.740844306070357561e-04,4.000000059604644775e-01,7.500000000000000000e-01,1.300000071525573730e+00
1.200000000000000000e+04,8.167935535311698914e-03,1.200000047683715820e+00,8.333333730697631836e-01,2.460000038146972656e+00
1.300000000000000000e+04,5.194307304918766022e-03,2.499999761581420898e+00,3.000000000000000000e+00,8.720000267028808594e+00
1.400000000000000000e+04,5.627954378724098206e-04,3.899999618530273438e+00,4.000000000000000000e+00,1.332000064849853516e+01
1.500000000000000000e+04,1.198615413159132004e-03,3.700000047683715820e+00,3.250000000000000000e+00,2.080000114440917969e+01
1.600000000000000000e+04,2.346763908863067627e-01,5.199999809265136719e+00,4.750000000000000000e+00,3.223000335693359375e+01
1.700000000000000000e+04,1.891998108476400375e-04,4.799999713897705078e+00,4.833333492279052734e+00,4.346000289916992188e+01
1.800000000000000000e+04,1.917590200901031494e-01,4.900000095367431641e+00,7.250000000000000000e+00,5.116000366210937500e+01
1.900000000000000000e+04,1.009594125207513571e-04,5.299999713897705078e+00,5.833333492279052734e+00,6.357000350952148438e+01
2.000000000000000000e+04,3.254279727116227150e-05,6.300000190734863281e+00,7.916666507720947266e+00,7.476000213623046875e+01
2.100000000000000000e+04,1.643527895212173462e-01,7.099999427795410156e+00,7.416666984558105469e+00,8.585000610351562500e+01
2.200000000000000000e+04,1.430501142749562860e-04,7.600000381469726562e+00,8.000000000000000000e+00,9.898000335693359375e+01
2.300000000000000000e+04,1.687516923993825912e-04,7.699999809265136719e+00,7.500000476837158203e+00,1.000000000000000000e+02
2.400000000000000000e+04,8.056548540480434895e-05,8.299999237060546875e+00,7.166666507720947266e+00,1.000000000000000000e+02
2.500000000000000000e+04,7.519923965446650982e-04,8.100000381469726562e+00,9.500000000000000000e+00,1.000000000000000000e+02
2.600000000000000000e+04,9.054004294739570469e-06,8.900000572204589844e+00,8.000000000000000000e+00,1.000000000000000000e+02
2.700000000000000000e+04,4.763372242450714111e-01,7.899999618530273438e+00,9.416666984558105469e+00,1.000000000000000000e+02
2.800000000000000000e+04,4.268215503543615341e-03,9.199998855590820312e+00,1.125000000000000000e+01,1.000000000000000000e+02
2.900000000000000000e+04,2.585039939731359482e-03,9.300000190734863281e+00,9.999999046325683594e+00,1.000000000000000000e+02
3.000000000000000000e+04,2.032593637704849243e-02,1.050000000000000000e+01,1.158333301544189453e+01,1.000000000000000000e+02
3.100000000000000000e+04,3.560082404874265194e-05,9.200000762939453125e+00,1.016666698455810547e+01,1.000000000000000000e+02
3.200000000000000000e+04,1.073324121534824371e-02,1.039999961853027344e+01,1.116666603088378906e+01,1.000000000000000000e+02
3.300000000000000000e+04,3.090542741119861603e-02,9.300000190734863281e+00,9.250000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+04,3.525195643305778503e-03,1.179999923706054688e+01,1.233333396911621094e+01,1.000000000000000000e+02
3.500000000000000000e+04,6.080578081309795380e-03,9.700000762939453125e+00,1.683333396911621094e+01,1.000000000000000000e+02
3.600000000000000000e+04,1.161622494691982865e-04,1.059999942779541016e+01,1.233333396911621094e+01,1.000000000000000000e+02
3.700000000000000000e+04,2.705940460145939142e-06,1.070000076293945312e+01,1.008333301544189453e+01,1.000000000000000000e+02
3.800000000000000000e+04,1.233789225807413459e-04,1.019999980926513672e+01,1.366666698455810547e+01,1.000000000000000000e+02
3.900000000000000000e+04,9.377840726187969267e-10,9.999999046325683594e+00,1.108333396911621094e+01,1.000000000000000000e+02
4.000000000000000000e+04,1.762559264898300171e-01,1.080000019073486328e+01,1.341666698455810547e+01,1.000000000000000000e+02
4.100000000000000000e+04,1.304607394558843225e-05,1.100000000000000000e+01,1.341666698455810547e+01,1.000000000000000000e+02
4.200000000000000000e+04,9.640635550022125244e-02,1.180000019073486328e+01,1.383333396911621094e+01,1.000000000000000000e+02
4.300000000000000000e+04,5.082112550735473633e-01,1.059999942779541016e+01,1.233333396911621094e+01,1.000000000000000000e+02
4.400000000000000000e+04,3.394210636615753174e-01,1.219999980926513672e+01,1.525000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+04,1.994175165891647339e-01,1.239999866485595703e+01,1.558333301544189453e+01,1.000000000000000000e+02
4.600000000000000000e+04,1.737591810524463654e-04,1.059999942779541016e+01,1.466666603088378906e+01,1.000000000000000000e+02
4.700000000000000000e+04,3.185067772865295410e-01,1.200000000000000000e+01,1.900000000000000000e+01,1.000000000000000000e+02
4.800000000000000000e+04,3.493389114737510681e-03,1.210000038146972656e+01,1.816666793823242188e+01,1.000000000000000000e+02
4.900000000000000000e+04,4.695976618677377701e-03,1.089999961853027344e+01,1.591666603088378906e+01,1.000000000000000000e+02
5.000000000000000000e+04,7.817375659942626953e-02,1.289999961853027344e+01,2.058333206176757812e+01,1.000000000000000000e+02
5.100000000000000000e+04,2.071589231491088867e-03,1.270000076293945312e+01,1.866666793823242188e+01,1.000000000000000000e+02
5.200000000000000000e+04,1.275132894515991211e-01,1.379999923706054688e+01,2.175000000000000000e+01,1.000000000000000000e+02
5.300000000000000000e+04,1.940943038789555430e-04,1.250000000000000000e+01,2.208333206176757812e+01,1.000000000000000000e+02
5.400000000000000000e+04,1.567031256854534149e-03,1.480000019073486328e+01,2.699999809265136719e+01,1.000000000000000000e+02
5.500000000000000000e+04,1.380882458761334419e-03,1.489999866485595703e+01,2.566666603088378906e+01,1.000000000000000000e+02
5.600000000000000000e+04,7.996316999197006226e-04,1.629999923706054688e+01,3.166666603088378906e+01,1.000000000000000000e+02
5.700000000000000000e+04,1.315841684117913246e-03,1.630000114440917969e+01,3.033333396911621094e+01,1.000000000000000000e+02
5.800000000000000000e+04,6.365207082126289606e-05,1.740000152587890625e+01,3.283333587646484375e+01,1.000000000000000000e+02
5.900000000000000000e+04,7.379861176013946533e-02,1.700000000000000000e+01,3.566666793823242188e+01,1.000000000000000000e+02
6.000000000000000000e+04,1.601514872163534164e-03,1.779999923706054688e+01,3.516666412353515625e+01,1.000000000000000000e+02
6.100000000000000000e+04,1.142947934567928314e-03,2.119999885559082031e+01,3.691666793823242188e+01,1.000000000000000000e+02
6.200000000000000000e+04,5.079384573036804795e-05,1.920000076293945312e+01,3.666666793823242188e+01,1.000000000000000000e+02
6.300000000000000000e+04,3.244126855861395597e-04,1.999999809265136719e+01,3.783332824707031250e+01,1.000000000000000000e+02
6.400000000000000000e+04,3.865597136609721929e-06,2.059999847412109375e+01,3.641666793823242188e+01,1.000000000000000000e+02
6.500000000000000000e+04,1.293006092309951782e-01,1.959999847412109375e+01,3.858333587646484375e+01,1.000000000000000000e+02
6.600000000000000000e+04,2.605077028274536133e-01,2.040000152587890625e+01,4.766666412353515625e+01,1.000000000000000000e+02
6.700000000000000000e+04,1.122841029427945614e-03,2.470000076293945312e+01,5.141666412353515625e+01,1.000000000000000000e+02
6.800000000000000000e+04,3.457984328269958496e-02,2.449999809265136719e+01,5.183333587646484375e+01,1.000000000000000000e+02
6.900000000000000000e+04,1.234730854630470276e-01,2.619999885559082031e+01,5.841666412353515625e+01,1.000000000000000000e+02
7.000000000000000000e+04,5.910903215408325195e-02,2.389999961853027344e+01,5.058333206176757812e+01,1.000000000000000000e+02
7.100000000000000000e+04,3.295373618602752686e-01,2.619999885559082031e+01,5.583333206176757812e+01,1.000000000000000000e+02
7.200000000000000000e+04,8.411172893829643726e-05,2.900000190734863281e+01,5.833333587646484375e+01,1.000000000000000000e+02
7.300000000000000000e+04,1.433636043657315895e-06,2.770000076293945312e+01,5.558333587646484375e+01,1.000000000000000000e+02
7.400000000000000000e+04,1.054998207837343216e-02,2.740000152587890625e+01,5.791666412353515625e+01,1.000000000000000000e+02
7.500000000000000000e+04,3.004295825958251953e-01,2.529999923706054688e+01,5.483333587646484375e+01,1.000000000000000000e+02
7.600000000000000000e+04,7.310880720615386963e-02,2.750000000000000000e+01,5.933333587646484375e+01,1.000000000000000000e+02
7.700000000000000000e+04,8.474737405776977539e-02,3.060000228881835938e+01,5.941666412353515625e+01,1.000000000000000000e+02
7.800000000000000000e+04,9.443106828257441521e-04,2.699999809265136719e+01,5.816666412353515625e+01,1.000000000000000000e+02
7.900000000000000000e+04,1.043889671564102173e-01,2.779999923706054688e+01,5.683333206176757812e+01,1.000000000000000000e+02
8.000000000000000000e+04,3.706457846419652924e-06,2.649999809265136719e+01,5.566666793823242188e+01,1.000000000000000000e+02
8.100000000000000000e+04,2.908058762550354004e-01,2.669999885559082031e+01,5.475000000000000000e+01,1.000000000000000000e+02
8.200000000000000000e+04,4.919310413242783397e-06,2.699999809265136719e+01,5.775000381469726562e+01,1.000000000000000000e+02
8.300000000000000000e+04,1.958417851710692048e-04,2.729999732971191406e+01,5.558333587646484375e+01,1.000000000000000000e+02
8.400000000000000000e+04,6.535048305522650480e-05,2.850000000000000000e+01,6.416667175292968750e+01,1.000000000000000000e+02
8.500000000000000000e+04,1.581665710546076298e-04,2.889999961853027344e+01,6.066666793823242188e+01,1.000000000000000000e+02
8.600000000000000000e+04,4.731382429599761963e-02,3.019999885559082031e+01,5.974999618530273438e+01,1.000000000000000000e+02
8.700000000000000000e+04,2.505393233150243759e-03,2.910000038146972656e+01,5.858333587646484375e+01,1.000000000000000000e+02
8.800000000000000000e+04,5.414857878349721432e-04,3.129999923706054688e+01,6.541667175292968750e+01,1.000000000000000000e+02
8.900000000000000000e+04,1.282163560390472412e-01,2.809999847412109375e+01,6.191666793823242188e+01,1.000000000000000000e+02
9.000000000000000000e+04,2.388852536678314209e-01,2.870000076293945312e+01,6.016666793823242188e+01,1.000000000000000000e+02
9.100000000000000000e+04,3.900812566280364990e-02,3.359999847412109375e+01,6.525000000000000000e+01,1.000000000000000000e+02
9.200000000000000000e+04,4.334260302130132914e-04,3.079999923706054688e+01,6.258333206176757812e+01,1.000000000000000000e+02
9.300000000000000000e+04,1.384995970875024796e-02,3.290000152587890625e+01,6.625000000000000000e+01,1.000000000000000000e+02
9.400000000000000000e+04,3.673065748444059864e-06,3.070000076293945312e+01,6.475000000000000000e+01,1.000000000000000000e+02
9.500000000000000000e+04,1.429464936256408691e+00,2.840000152587890625e+01,6.358333206176757812e+01,1.000000000000000000e+02
9.600000000000000000e+04,8.663847297430038452e-02,3.180000114440917969e+01,6.725000000000000000e+01,1.000000000000000000e+02
9.700000000000000000e+04,1.247400231659412384e-02,3.380000305175781250e+01,6.633333587646484375e+01,1.000000000000000000e+02
9.800000000000000000e+04,1.994299650192260742e+00,3.230000305175781250e+01,6.083332824707031250e+01,1.000000000000000000e+02
9.900000000000000000e+04,4.161365330219268799e-02,3.420000076293945312e+01,6.283333206176757812e+01,1.000000000000000000e+02
1.000000000000000000e+05,2.093835324048995972e-01,3.500000000000000000e+01,6.558333587646484375e+01,1.000000000000000000e+02
1.010000000000000000e+05,2.410386875271797180e-02,3.370000076293945312e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.020000000000000000e+05,4.605187475681304932e-02,3.100000000000000000e+01,6.575000000000000000e+01,1.000000000000000000e+02
1.030000000000000000e+05,1.707718521356582642e-01,3.240000152587890625e+01,6.325000000000000000e+01,1.000000000000000000e+02
1.040000000000000000e+05,5.539608001708984375e-02,2.939999961853027344e+01,5.883333587646484375e+01,1.000000000000000000e+02
1.050000000000000000e+05,1.095422133803367615e-01,3.250000000000000000e+01,6.275000000000000000e+01,1.000000000000000000e+02
1.060000000000000000e+05,1.127522963884075580e-09,3.009999656677246094e+01,6.575000000000000000e+01,1.000000000000000000e+02
1.070000000000000000e+05,1.219146490097045898e+00,3.429999923706054688e+01,6.666667175292968750e+01,1.000000000000000000e+02
1.080000000000000000e+05,1.166506335139274597e-01,3.649999618530273438e+01,6.516667175292968750e+01,1.000000000000000000e+02
1.090000000000000000e+05,2.562546730041503906e-01,3.359999847412109375e+01,6.441667175292968750e+01,1.000000000000000000e+02
1.100000000000000000e+05,5.462088063359260559e-02,3.339999771118164062e+01,6.783333587646484375e+01,1.000000000000000000e+02
1.110000000000000000e+05,2.232249127700924873e-03,3.330000305175781250e+01,6.391666412353515625e+01,1.000000000000000000e+02
1.120000000000000000e+05,4.670377151683169359e-08,3.270000076293945312e+01,6.500000000000000000e+01,1.000000000000000000e+02
1.130000000000000000e+05,6.241708615561947227e-05,3.440000152587890625e+01,6.250000000000000000e+01,1.000000000000000000e+02
1.140000000000000000e+05,4.329126750235445797e-05,3.179999923706054688e+01,6.500000000000000000e+01,1.000000000000000000e+02
1.150000000000000000e+05,8.903363379886286566e-08,3.639999771118164062e+01,6.875000000000000000e+01,1.000000000000000000e+02
1.160000000000000000e+05,3.295947611331939697e-02,3.600000000000000000e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.170000000000000000e+05,5.248291417956352234e-03,3.329999923706054688e+01,6.708333587646484375e+01,1.000000000000000000e+02
1.180000000000000000e+05,2.778979716822504997e-03,3.379999923706054688e+01,6.783333587646484375e+01,1.000000000000000000e+02
1.190000000000000000e+05,1.162740066647529602e-01,3.529999923706054688e+01,6.741667175292968750e+01,1.000000000000000000e+02
1.200000000000000000e+05,4.604701643984299153e-06,3.709999465942382812e+01,6.475000000000000000e+01,1.000000000000000000e+02
1.210000000000000000e+05,1.373727023601531982e-01,3.349999618530273438e+01,6.516667175292968750e+01,1.000000000000000000e+02
1.220000000000000000e+05,2.113185673952102661e-01,3.119999694824218750e+01,6.258333206176757812e+01,1.000000000000000000e+02
1.230000000000000000e+05,8.326430106535553932e-04,3.470000076293945312e+01,6.683333587646484375e+01,1.000000000000000000e+02
1.240000000000000000e+05,7.684708237648010254e-01,3.270000076293945312e+01,6.608333587646484375e+01,1.000000000000000000e+02
1.250000000000000000e+05,8.014824986457824707e-02,3.069999885559082031e+01,6.541667175292968750e+01,1.000000000000000000e+02
1.260000000000000000e+05,6.910711526870727539e-02,3.180000114440917969e+01,6.366666412353515625e+01,1.000000000000000000e+02
1.270000000000000000e+05,3.309263973960696603e-09,3.759999847412109375e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.280000000000000000e+05,1.151565129475784488e-06,3.569999694824218750e+01,6.691667175292968750e+01,1.000000000000000000e+02
1.290000000000000000e+05,1.169472038745880127e-01,3.390000152587890625e+01,6.500000000000000000e+01,1.000000000000000000e+02
1.300000000000000000e+05,1.306793648986337431e-11,3.410000228881835938e+01,6.541667175292968750e+01,1.000000000000000000e+02
1.310000000000000000e+05,8.350208401679992676e-02,3.579999542236328125e+01,6.558333587646484375e+01,1.000000000000000000e+02
1.320000000000000000e+05,5.512241041287779808e-04,3.820000076293945312e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.330000000000000000e+05,1.026544759952230379e-05,3.459999847412109375e+01,6.600000000000000000e+01,1.000000000000000000e+02
1.340000000000000000e+05,1.201224586111493409e-04,3.440000152587890625e+01,6.441666412353515625e+01,1.000000000000000000e+02
1.350000000000000000e+05,7.547876711665180149e-15,3.340000152587890625e+01,6.691667175292968750e+01,1.000000000000000000e+02
1.360000000000000000e+05,3.302406519651412964e-02,3.370000076293945312e+01,6.525000000000000000e+01,1.000000000000000000e+02
1.370000000000000000e+05,2.116393148899078369e-01,3.859999847412109375e+01,6.650000000000000000e+01,1.000000000000000000e+02
1.380000000000000000e+05,8.901887005308140033e-10,3.470000076293945312e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.390000000000000000e+05,1.625267863273620605e-01,3.900000000000000000e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.400000000000000000e+05,2.047827243804931641e-01,3.930000305175781250e+01,6.733333587646484375e+01,1.000000000000000000e+02
1.410000000000000000e+05,3.473106324672698975e-01,3.579999923706054688e+01,6.291666793823242188e+01,1.000000000000000000e+02
1.420000000000000000e+05,2.545376121997833252e-01,3.529999923706054688e+01,6.358333206176757812e+01,1.000000000000000000e+02
1.430000000000000000e+05,7.622678279876708984e-01,3.459999847412109375e+01,6.383333206176757812e+01,1.000000000000000000e+02
1.440000000000000000e+05,9.764367714524269104e-03,3.340000152587890625e+01,6.425000000000000000e+01,1.000000000000000000e+02
1.450000000000000000e+05,3.791149258613586426e-01,4.040000152587890625e+01,6.983333587646484375e+01,1.000000000000000000e+02
1.460000000000000000e+05,1.834794580936431885e-01,3.590000152587890625e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.470000000000000000e+05,1.503719985485076904e-01,4.059999847412109375e+01,6.658333587646484375e+01,1.000000000000000000e+02
1.480000000000000000e+05,2.290794509463012218e-05,3.649999618530273438e+01,6.658333587646484375e+01,1.000000000000000000e+02
1.490000000000000000e+05,4.705236165136739146e-07,3.649999618530273438e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.500000000000000000e+05,3.130869590677320957e-04,3.800000000000000000e+01,6.400000000000000000e+01,1.000000000000000000e+02
1.510000000000000000e+05,1.449507772922515869e-01,4.170000076293945312e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.520000000000000000e+05,5.065699666738510132e-02,3.790000152587890625e+01,6.591666412353515625e+01,1.000000000000000000e+02
1.530000000000000000e+05,3.810662310570478439e-03,3.550000000000000000e+01,6.866667175292968750e+01,1.000000000000000000e+02
1.540000000000000000e+05,1.997613726416602731e-04,3.500000000000000000e+01,6.583333587646484375e+01,1.000000000000000000e+02
1.550000000000000000e+05,2.868061710614711046e-05,4.250000000000000000e+01,6.783333587646484375e+01,1.000000000000000000e+02
1.560000000000000000e+05,7.837554812431335449e-02,3.800000000000000000e+01,6.441667175292968750e+01,1.000000000000000000e+02
1.570000000000000000e+05,1.526410778751596808e-05,4.090000152587890625e+01,6.575000000000000000e+01,1.000000000000000000e+02
1.580000000000000000e+05,3.702800869941711426e-01,4.110000228881835938e+01,6.216666793823242188e+01,1.000000000000000000e+02
1.590000000000000000e+05,4.794868826866149902e-02,3.540000152587890625e+01,6.300000000000000000e+01,1.000000000000000000e+02
1.600000000000000000e+05,7.148118317127227783e-02,3.359999847412109375e+01,6.375000000000000000e+01,1.000000000000000000e+02
1.610000000000000000e+05,2.022683173418045044e-01,3.530000305175781250e+01,6.533333587646484375e+01,1.000000000000000000e+02
1.620000000000000000e+05,8.254836313426494598e-03,3.970000457763671875e+01,6.741667175292968750e+01,1.000000000000000000e+02
1.630000000000000000e+05,1.699004322290420532e-01,3.770000076293945312e+01,6.475000000000000000e+01,1.000000000000000000e+02
1.640000000000000000e+05,1.039098739624023438e+01,3.780000305175781250e+01,6.358333206176757812e+01,1.000000000000000000e+02
1.650000000000000000e+05,2.531821152729207824e-08,3.690000152587890625e+01,6.625000000000000000e+01,1.000000000000000000e+02
1.660000000000000000e+05,2.066373825073242188e-01,3.930000305175781250e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.670000000000000000e+05,6.484969519078731537e-03,3.850000000000000000e+01,6.600000000000000000e+01,1.000000000000000000e+02
1.680000000000000000e+05,5.898017434446956031e-07,3.670000076293945312e+01,6.708333587646484375e+01,1.000000000000000000e+02
1.690000000000000000e+05,1.896120579658600036e-06,3.780000305175781250e+01,6.908333587646484375e+01,1.000000000000000000e+02
1.700000000000000000e+05,2.491776649549137801e-05,3.820000457763671875e+01,6.391666412353515625e+01,1.000000000000000000e+02
1.710000000000000000e+05,7.586183983221417293e-06,3.660000228881835938e+01,6.350000000000000000e+01,1.000000000000000000e+02
1.720000000000000000e+05,1.612906856962581514e-07,3.740000152587890625e+01,6.850000000000000000e+01,1.000000000000000000e+02
1.730000000000000000e+05,9.740405948832631111e-04,3.890000152587890625e+01,6.550000000000000000e+01,1.000000000000000000e+02
1.740000000000000000e+05,1.989059150218963623e-01,3.870000076293945312e+01,6.900000000000000000e+01,1.000000000000000000e+02
1.750000000000000000e+05,7.934494316577911377e-02,4.009999465942382812e+01,6.600000000000000000e+01,1.000000000000000000e+02
1.760000000000000000e+05,1.021025329828262329e-01,3.510000228881835938e+01,6.708333587646484375e+01,1.000000000000000000e+02
1.770000000000000000e+05,1.066086366772651672e-01,3.830000305175781250e+01,6.541667175292968750e+01,1.000000000000000000e+02
1.780000000000000000e+05,4.886724520474672318e-03,3.709999465942382812e+01,6.900000000000000000e+01,1.000000000000000000e+02
1.790000000000000000e+05,5.943892896175384521e-02,3.830000305175781250e+01,6.425000000000000000e+01,1.000000000000000000e+02
1.800000000000000000e+05,1.042331308126449585e-01,3.600000000000000000e+01,7.091667175292968750e+01,1.000000000000000000e+02
1.810000000000000000e+05,3.110890984535217285e-01,3.819999694824218750e+01,6.783333587646484375e+01,1.000000000000000000e+02
1.820000000000000000e+05,9.297371750447691509e-22,3.700000000000000000e+01,6.416667175292968750e+01,1.000000000000000000e+02
1.830000000000000000e+05,1.391044557094573975e-01,3.649999618530273438e+01,6.466667175292968750e+01,1.000000000000000000e+02
1.840000000000000000e+05,7.801549136638641357e-02,3.779999923706054688e+01,6.841667175292968750e+01,1.000000000000000000e+02
1.850000000000000000e+05,4.476687684655189514e-02,3.939999771118164062e+01,6.308333206176757812e+01,1.000000000000000000e+02
1.860000000000000000e+05,2.052414119243621826e-01,3.820000076293945312e+01,6.808333587646484375e+01,1.000000000000000000e+02
1.870000000000000000e+05,1.711626797914505005e-01,4.090000152587890625e+01,6.408332824707031250e+01,1.000000000000000000e+02
1.880000000000000000e+05,4.503787308931350708e-02,3.970000457763671875e+01,6.641667175292968750e+01,1.000000000000000000e+02
1.890000000000000000e+05,1.358551345765590668e-02,4.070000076293945312e+01,6.908333587646484375e+01,1.000000000000000000e+02
1.900000000000000000e+05,8.665151894092559814e-02,3.740000152587890625e+01,6.633333587646484375e+01,1.000000000000000000e+02
1.910000000000000000e+05,9.678098140284419060e-04,4.220000076293945312e+01,6.725000000000000000e+01,1.000000000000000000e+02
1.920000000000000000e+05,3.905121609568595886e-02,4.059999847412109375e+01,6.508333587646484375e+01,1.000000000000000000e+02
1.930000000000000000e+05,1.526871025562286377e-01,3.769999694824218750e+01,6.725000000000000000e+01,1.000000000000000000e+02
1.940000000000000000e+05,6.376820206642150879e-01,3.379999923706054688e+01,6.733333587646484375e+01,1.000000000000000000e+02
1.950000000000000000e+05,8.634164184331893921e-02,3.500000000000000000e+01,6.391667175292968750e+01,1.000000000000000000e+02
1.960000000000000000e+05,2.230893005616962910e-05,3.790000152587890625e+01,6.950000000000000000e+01,1.000000000000000000e+02
1.970000000000000000e+05,8.405453991144895554e-04,4.020000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
1.980000000000000000e+05,3.774263896048069000e-04,3.790000152587890625e+01,6.500000000000000000e+01,1.000000000000000000e+02
1.990000000000000000e+05,2.008782625198364258e-01,3.740000152587890625e+01,6.566667175292968750e+01,1.000000000000000000e+02
2.000000000000000000e+05,1.204713433980941772e-01,3.939999771118164062e+01,6.566667175292968750e+01,1.000000000000000000e+02
2.010000000000000000e+05,5.471577605931088328e-05,4.220000076293945312e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.020000000000000000e+05,3.356829137574068866e-12,4.299999618530273438e+01,6.991667175292968750e+01,1.000000000000000000e+02
2.030000000000000000e+05,8.852641284465789795e-02,3.990000152587890625e+01,6.708333587646484375e+01,1.000000000000000000e+02
2.040000000000000000e+05,6.865165858016553102e-08,4.140000152587890625e+01,6.491667175292968750e+01,1.000000000000000000e+02
2.050000000000000000e+05,1.480099372565746307e-02,3.930000305175781250e+01,6.775000000000000000e+01,1.000000000000000000e+02
2.060000000000000000e+05,3.640877008438110352e-01,3.870000076293945312e+01,6.558333587646484375e+01,1.000000000000000000e+02
2.070000000000000000e+05,1.035202071070671082e-01,4.390000152587890625e+01,6.783333587646484375e+01,1.000000000000000000e+02
2.080000000000000000e+05,1.030126428602784472e-09,4.169999694824218750e+01,6.716667175292968750e+01,1.000000000000000000e+02
2.090000000000000000e+05,2.518667024560272694e-04,3.939999771118164062e+01,6.658332824707031250e+01,1.000000000000000000e+02
2.100000000000000000e+05,1.731588761266777965e-10,3.720000076293945312e+01,6.875000000000000000e+01,1.000000000000000000e+02
2.110000000000000000e+05,1.186478812087443657e-06,3.999999618530273438e+01,6.575000000000000000e+01,1.000000000000000000e+02
2.120000000000000000e+05,1.272515219170600176e-04,4.220000457763671875e+01,6.800000000000000000e+01,1.000000000000000000e+02
2.130000000000000000e+05,6.694133958262682427e-08,4.120000076293945312e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.140000000000000000e+05,2.050061896443367004e-02,4.380000305175781250e+01,6.558333587646484375e+01,1.000000000000000000e+02
2.150000000000000000e+05,2.189139723777770996e-01,4.350000000000000000e+01,6.925000000000000000e+01,1.000000000000000000e+02
2.160000000000000000e+05,6.571737287686119089e-08,3.790000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
2.170000000000000000e+05,2.785590887069702148e-01,3.920000076293945312e+01,6.858333587646484375e+01,1.000000000000000000e+02
2.180000000000000000e+05,3.605804295148118399e-06,3.780000305175781250e+01,6.808333587646484375e+01,1.000000000000000000e+02
2.190000000000000000e+05,6.912338221809477545e-07,4.110000228881835938e+01,6.883333587646484375e+01,1.000000000000000000e+02
2.200000000000000000e+05,1.145509198607896906e-08,4.229999923706054688e+01,6.733333587646484375e+01,1.000000000000000000e+02
2.210000000000000000e+05,2.103058993816375732e-01,3.979999542236328125e+01,6.791666412353515625e+01,1.000000000000000000e+02
2.220000000000000000e+05,1.509240865707397461e-01,4.630000305175781250e+01,6.950000000000000000e+01,1.000000000000000000e+02
2.230000000000000000e+05,5.274731665849685669e-02,4.580000305175781250e+01,6.733333587646484375e+01,1.000000000000000000e+02
2.240000000000000000e+05,8.039816748350858688e-06,4.200000000000000000e+01,6.525000000000000000e+01,1.000000000000000000e+02
2.250000000000000000e+05,8.345954120159149170e-02,4.259999847412109375e+01,6.983333587646484375e+01,1.000000000000000000e+02
2.260000000000000000e+05,2.113978862762451172e-01,4.229999923706054688e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.270000000000000000e+05,3.329622745513916016e-01,4.180000305175781250e+01,6.991667175292968750e+01,1.000000000000000000e+02
2.280000000000000000e+05,2.435035258531570435e-01,3.740000152587890625e+01,6.633333587646484375e+01,1.000000000000000000e+02
2.290000000000000000e+05,2.802855968475341797e-01,3.950000000000000000e+01,6.808332824707031250e+01,1.000000000000000000e+02
2.300000000000000000e+05,4.233431816101074219e-02,3.780000305175781250e+01,6.766666412353515625e+01,1.000000000000000000e+02
2.310000000000000000e+05,1.505506932735443115e-01,3.609999847412109375e+01,6.858333587646484375e+01,1.000000000000000000e+02
2.320000000000000000e+05,4.657990881895557322e-09,4.110000228881835938e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.330000000000000000e+05,6.907258927822113037e-02,3.770000076293945312e+01,6.658333587646484375e+01,1.000000000000000000e+02
2.340000000000000000e+05,3.766384679693146609e-07,4.159999847412109375e+01,6.875000000000000000e+01,1.000000000000000000e+02
2.350000000000000000e+05,2.025389298796653748e-02,4.050000000000000000e+01,6.683333587646484375e+01,1.000000000000000000e+02
2.360000000000000000e+05,2.512931823730468750e-01,4.259999847412109375e+01,6.833333587646484375e+01,1.000000000000000000e+02
2.370000000000000000e+05,8.042338490486145020e-02,4.280000305175781250e+01,6.716667175292968750e+01,1.000000000000000000e+02
2.380000000000000000e+05,2.314276620745658875e-02,4.109999847412109375e+01,6.425000000000000000e+01,1.000000000000000000e+02
2.390000000000000000e+05,1.402770664071795181e-07,4.160000228881835938e+01,6.583333587646484375e+01,1.000000000000000000e+02
2.400000000000000000e+05,1.354481875896453857e-01,4.429999923706054688e+01,6.600000000000000000e+01,1.000000000000000000e+02
2.410000000000000000e+05,1.768111996352672577e-02,4.290000152587890625e+01,6.608333587646484375e+01,1.000000000000000000e+02
2.420000000000000000e+05,8.544637821614742279e-03,4.140000152587890625e+01,6.783333587646484375e+01,1.000000000000000000e+02
2.430000000000000000e+05,7.540439814329147339e-02,4.440000152587890625e+01,6.925000000000000000e+01,1.000000000000000000e+02
2.440000000000000000e+05,9.630015492439270020e-02,3.939999771118164062e+01,6.966665649414062500e+01,1.000000000000000000e+02
2.450000000000000000e+05,4.637109860777854919e-02,4.479999923706054688e+01,6.825000000000000000e+01,1.000000000000000000e+02
2.460000000000000000e+05,1.530862903109664330e-08,3.930000305175781250e+01,6.850000000000000000e+01,1.000000000000000000e+02
2.470000000000000000e+05,3.188853588653728366e-05,4.259999847412109375e+01,6.608333587646484375e+01,1.000000000000000000e+02
2.480000000000000000e+05,7.936157544463640079e-07,4.450000000000000000e+01,6.800000000000000000e+01,1.000000000000000000e+02
2.490000000000000000e+05,1.114870905876159668e-01,4.190000152587890625e+01,6.941667175292968750e+01,1.000000000000000000e+02
2.500000000000000000e+05,3.923443704843521118e-02,4.119999694824218750e+01,7.008332824707031250e+01,1.000000000000000000e+02
2.510000000000000000e+05,2.144005596637725830e-01,3.730000305175781250e+01,6.766666412353515625e+01,1.000000000000000000e+02
2.520000000000000000e+05,2.914104163646697998e-01,3.900000000000000000e+01,6.658333587646484375e+01,1.000000000000000000e+02
2.530000000000000000e+05,4.595530405640602112e-02,4.220000076293945312e+01,6.766666412353515625e+01,1.000000000000000000e+02
2.540000000000000000e+05,3.426700830459594727e-02,4.200000000000000000e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.550000000000000000e+05,2.757373079657554626e-02,4.569999694824218750e+01,6.808333587646484375e+01,1.000000000000000000e+02
2.560000000000000000e+05,3.136667907238006592e-01,4.280000305175781250e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.570000000000000000e+05,3.212260548025369644e-03,4.090000152587890625e+01,6.891667175292968750e+01,1.000000000000000000e+02
2.580000000000000000e+05,3.160637617111206055e-02,4.040000152587890625e+01,7.133332824707031250e+01,1.000000000000000000e+02
2.590000000000000000e+05,1.617989540100097656e-01,4.409999847412109375e+01,6.991667175292968750e+01,1.000000000000000000e+02
2.600000000000000000e+05,1.072524469236668665e-08,4.290000152587890625e+01,6.716667175292968750e+01,1.000000000000000000e+02
2.610000000000000000e+05,1.742245876812376082e-05,4.130000305175781250e+01,6.175000000000000000e+01,1.000000000000000000e+02
2.620000000000000000e+05,4.649748802185058594e-01,3.909999847412109375e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.630000000000000000e+05,7.660620582328192540e-09,4.380000305175781250e+01,6.600000000000000000e+01,1.000000000000000000e+02
2.640000000000000000e+05,8.084811270236968994e-02,4.009999465942382812e+01,6.833333587646484375e+01,1.000000000000000000e+02
2.650000000000000000e+05,8.074700019733427325e-09,4.059999847412109375e+01,6.716667175292968750e+01,1.000000000000000000e+02
2.660000000000000000e+05,8.212337270379066467e-03,4.299999618530273438e+01,6.808333587646484375e+01,1.000000000000000000e+02
2.670000000000000000e+05,2.643742561340332031e-01,4.350000381469726562e+01,7.075000000000000000e+01,1.000000000000000000e+02
2.680000000000000000e+05,2.764550149440765381e-01,4.279999542236328125e+01,6.858332824707031250e+01,1.000000000000000000e+02
2.690000000000000000e+05,7.118152827024459839e-02,4.330000305175781250e+01,6.825000000000000000e+01,1.000000000000000000e+02
2.700000000000000000e+05,1.084069708667811938e-06,4.030000305175781250e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.710000000000000000e+05,1.405526806053103428e-10,3.959999847412109375e+01,6.858333587646484375e+01,1.000000000000000000e+02
2.720000000000000000e+05,2.299530804157257080e-02,4.180000305175781250e+01,6.991667175292968750e+01,1.000000000000000000e+02
2.730000000000000000e+05,1.024873881760868244e-06,4.160000228881835938e+01,6.933333587646484375e+01,1.000000000000000000e+02
2.740000000000000000e+05,5.584578275374951772e-07,4.170000076293945312e+01,6.833333587646484375e+01,1.000000000000000000e+02
2.750000000000000000e+05,6.917531490325927734e-01,4.080000305175781250e+01,6.641667175292968750e+01,1.000000000000000000e+02
2.760000000000000000e+05,1.040413977193566097e-09,4.020000076293945312e+01,6.633333587646484375e+01,1.000000000000000000e+02
2.770000000000000000e+05,1.800426095724105835e-01,4.090000152587890625e+01,6.725000000000000000e+01,1.000000000000000000e+02
2.780000000000000000e+05,2.480937838554382324e-01,4.369999313354492188e+01,7.008332824707031250e+01,1.000000000000000000e+02
2.790000000000000000e+05,8.889152109622955322e-02,4.599999618530273438e+01,6.833333587646484375e+01,1.000000000000000000e+02
2.800000000000000000e+05,6.147217005491256714e-03,3.930000305175781250e+01,6.883333587646484375e+01,1.000000000000000000e+02
2.810000000000000000e+05,9.671084582805633545e-02,4.239999771118164062e+01,6.783333587646484375e+01,1.000000000000000000e+02
2.820000000000000000e+05,2.642816901206970215e-01,4.599999618530273438e+01,6.808333587646484375e+01,1.000000000000000000e+02
2.830000000000000000e+05,2.306594550609588623e-01,4.340000152587890625e+01,6.650000000000000000e+01,1.000000000000000000e+02
2.840000000000000000e+05,1.967329084873199463e-01,4.030000305175781250e+01,6.791666412353515625e+01,1.000000000000000000e+02
2.850000000000000000e+05,7.126116007566452026e-02,4.120000076293945312e+01,6.674999237060546875e+01,1.000000000000000000e+02
2.860000000000000000e+05,6.207950355019420385e-05,4.400000000000000000e+01,6.841667175292968750e+01,1.000000000000000000e+02
2.870000000000000000e+05,3.779783472418785095e-02,3.969999694824218750e+01,6.699999237060546875e+01,1.000000000000000000e+02
2.880000000000000000e+05,1.112390756607055664e-01,4.100000000000000000e+01,7.025000000000000000e+01,1.000000000000000000e+02
2.890000000000000000e+05,3.416125537114567123e-06,4.540000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
2.900000000000000000e+05,2.131460579460038932e-15,4.139999771118164062e+01,6.925000000000000000e+01,1.000000000000000000e+02
2.910000000000000000e+05,5.342760123312473297e-03,4.190000152587890625e+01,6.791666412353515625e+01,1.000000000000000000e+02
2.920000000000000000e+05,2.764101838693022728e-03,4.150000000000000000e+01,6.550000000000000000e+01,1.000000000000000000e+02
2.930000000000000000e+05,7.618271524734154809e-08,4.490000152587890625e+01,6.816667175292968750e+01,1.000000000000000000e+02
2.940000000000000000e+05,4.433743888512253761e-04,4.340000152587890625e+01,6.850000000000000000e+01,1.000000000000000000e+02
2.950000000000000000e+05,1.992424726486206055e-01,4.419999694824218750e+01,6.883333587646484375e+01,1.000000000000000000e+02
2.960000000000000000e+05,1.017699912190437317e-01,4.690000152587890625e+01,7.008332824707031250e+01,1.000000000000000000e+02
2.970000000000000000e+05,9.637856483459472656e-02,3.980000305175781250e+01,6.625000000000000000e+01,1.000000000000000000e+02
2.980000000000000000e+05,5.203425511717796326e-02,4.359999847412109375e+01,6.766666412353515625e+01,1.000000000000000000e+02
2.990000000000000000e+05,2.189678192138671875e+00,4.290000152587890625e+01,6.850000000000000000e+01,1.000000000000000000e+02
3.000000000000000000e+05,1.582911863806657493e-06,4.280000305175781250e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.010000000000000000e+05,2.676419019699096680e-01,4.400000000000000000e+01,6.916667175292968750e+01,1.000000000000000000e+02
3.020000000000000000e+05,2.615560963749885559e-02,4.259999847412109375e+01,6.841667175292968750e+01,1.000000000000000000e+02
3.030000000000000000e+05,1.547098755836486816e-01,4.480000305175781250e+01,6.858333587646484375e+01,1.000000000000000000e+02
3.040000000000000000e+05,5.318645015358924866e-02,4.350000000000000000e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.050000000000000000e+05,1.165602475650118208e-10,4.069999313354492188e+01,6.575000000000000000e+01,1.000000000000000000e+02
3.060000000000000000e+05,3.163326680660247803e-01,4.209999847412109375e+01,6.775000000000000000e+01,1.000000000000000000e+02
3.070000000000000000e+05,5.503082647919654846e-02,4.270000457763671875e+01,6.674999237060546875e+01,1.000000000000000000e+02
3.080000000000000000e+05,3.300851909443736076e-03,3.579999923706054688e+01,6.708333587646484375e+01,1.000000000000000000e+02
3.090000000000000000e+05,1.769458875060081482e-02,4.040000152587890625e+01,6.491667175292968750e+01,1.000000000000000000e+02
3.100000000000000000e+05,1.586394906044006348e-01,3.879999923706054688e+01,6.608333587646484375e+01,1.000000000000000000e+02
3.110000000000000000e+05,2.123701125383377075e-01,4.409999847412109375e+01,6.866666412353515625e+01,1.000000000000000000e+02
3.120000000000000000e+05,3.254298567771911621e-01,4.050000000000000000e+01,7.041667175292968750e+01,1.000000000000000000e+02
3.130000000000000000e+05,3.205337747931480408e-02,4.650000000000000000e+01,6.791666412353515625e+01,1.000000000000000000e+02
3.140000000000000000e+05,2.096262574195861816e-01,4.430000305175781250e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.150000000000000000e+05,1.595886051654815674e-01,4.030000305175781250e+01,6.583333587646484375e+01,1.000000000000000000e+02
3.160000000000000000e+05,8.117432147264480591e-02,4.269999694824218750e+01,7.200000000000000000e+01,1.000000000000000000e+02
3.170000000000000000e+05,6.716162204156717053e-08,4.299999618530273438e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.180000000000000000e+05,5.793658201582729816e-04,4.150000000000000000e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.190000000000000000e+05,2.291623689234256744e-02,4.229999923706054688e+01,6.533333587646484375e+01,1.000000000000000000e+02
3.200000000000000000e+05,1.564122358104214072e-04,4.080000305175781250e+01,6.658333587646484375e+01,1.000000000000000000e+02
3.210000000000000000e+05,9.086800739169120789e-03,4.280000305175781250e+01,7.016667175292968750e+01,1.000000000000000000e+02
3.220000000000000000e+05,6.258399039506912231e-02,4.569999694824218750e+01,7.083332824707031250e+01,1.000000000000000000e+02
3.230000000000000000e+05,5.552621185779571533e-02,4.700000000000000000e+01,7.008332824707031250e+01,1.000000000000000000e+02
3.240000000000000000e+05,1.430817395448684692e-01,4.350000000000000000e+01,6.683333587646484375e+01,1.000000000000000000e+02
3.250000000000000000e+05,2.071080302812333684e-07,4.309999465942382812e+01,6.891667175292968750e+01,1.000000000000000000e+02
3.260000000000000000e+05,4.099311679601669312e-02,4.180000305175781250e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.270000000000000000e+05,7.887143146945163608e-05,4.180000305175781250e+01,6.808333587646484375e+01,1.000000000000000000e+02
3.280000000000000000e+05,2.825168987641291096e-10,4.400000000000000000e+01,6.425000000000000000e+01,1.000000000000000000e+02
3.290000000000000000e+05,3.819278390437830240e-06,4.430000305175781250e+01,6.716667175292968750e+01,1.000000000000000000e+02
3.300000000000000000e+05,5.517371296882629395e-01,4.540000152587890625e+01,6.633333587646484375e+01,1.000000000000000000e+02
3.310000000000000000e+05,2.617355585098266602e-01,4.520000076293945312e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.320000000000000000e+05,2.108937203884124756e-01,3.860000228881835938e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.330000000000000000e+05,1.049905642867088318e-01,4.550000000000000000e+01,6.633333587646484375e+01,1.000000000000000000e+02
3.340000000000000000e+05,9.206452965736389160e-02,4.459999847412109375e+01,6.983333587646484375e+01,1.000000000000000000e+02
3.350000000000000000e+05,3.373235813342034817e-06,4.509999847412109375e+01,6.991667175292968750e+01,1.000000000000000000e+02
3.360000000000000000e+05,5.417161807417869568e-02,4.500000000000000000e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.370000000000000000e+05,6.491952538490295410e-01,4.229999923706054688e+01,6.391667175292968750e+01,1.000000000000000000e+02
3.380000000000000000e+05,1.412592977285385132e-01,4.309999465942382812e+01,6.708333587646484375e+01,1.000000000000000000e+02
3.390000000000000000e+05,3.104514181613922119e-01,4.380000305175781250e+01,6.716667175292968750e+01,1.000000000000000000e+02
3.400000000000000000e+05,8.905023336410522461e-02,4.179999923706054688e+01,7.116667175292968750e+01,1.000000000000000000e+02
3.410000000000000000e+05,4.099134912394220009e-06,4.239999771118164062e+01,6.891667175292968750e+01,1.000000000000000000e+02
3.420000000000000000e+05,1.338286697864532471e-01,3.890000152587890625e+01,6.958333587646484375e+01,1.000000000000000000e+02
3.430000000000000000e+05,5.049844986615426023e-08,4.610000228881835938e+01,6.699999237060546875e+01,1.000000000000000000e+02
3.440000000000000000e+05,1.738885657687205821e-07,4.029999923706054688e+01,6.666667175292968750e+01,1.000000000000000000e+02
3.450000000000000000e+05,1.468762010335922241e-01,4.320000076293945312e+01,6.908333587646484375e+01,1.000000000000000000e+02
3.460000000000000000e+05,9.139212220907211304e-02,4.150000000000000000e+01,6.775000000000000000e+01,1.000000000000000000e+02
3.470000000000000000e+05,3.501852601766586304e-02,4.030000305175781250e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.480000000000000000e+05,1.355981567030539736e-07,4.400000000000000000e+01,7.016667175292968750e+01,1.000000000000000000e+02
3.490000000000000000e+05,4.592270386183372466e-08,3.920000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
3.500000000000000000e+05,1.094151436120682774e-09,3.850000000000000000e+01,7.008332824707031250e+01,1.000000000000000000e+02
3.510000000000000000e+05,2.025126814842224121e-01,4.420000076293945312e+01,7.266667175292968750e+01,1.000000000000000000e+02
3.520000000000000000e+05,1.612244639545679092e-03,4.630000305175781250e+01,6.308333206176757812e+01,1.000000000000000000e+02
3.530000000000000000e+05,2.701382637023925781e-01,4.200000000000000000e+01,6.908333587646484375e+01,1.000000000000000000e+02
3.540000000000000000e+05,1.596296578645706177e-01,4.130000305175781250e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.550000000000000000e+05,5.052303349718356013e-15,4.280000305175781250e+01,6.591667175292968750e+01,1.000000000000000000e+02
3.560000000000000000e+05,1.282783597707748413e-01,4.750000000000000000e+01,6.716667175292968750e+01,1.000000000000000000e+02
3.570000000000000000e+05,2.666305303573608398e-01,4.259999847412109375e+01,6.566667175292968750e+01,1.000000000000000000e+02
3.580000000000000000e+05,2.582252584397792816e-02,4.670000076293945312e+01,7.025000000000000000e+01,1.000000000000000000e+02
3.590000000000000000e+05,1.304124146699905396e-01,4.150000000000000000e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.600000000000000000e+05,3.830401301383972168e-01,4.509999847412109375e+01,6.641667175292968750e+01,1.000000000000000000e+02
3.610000000000000000e+05,2.728369784190754461e-30,4.299999618530273438e+01,6.725000000000000000e+01,1.000000000000000000e+02
3.620000000000000000e+05,2.656512660905718803e-04,4.409999847412109375e+01,6.866667175292968750e+01,1.000000000000000000e+02
3.630000000000000000e+05,2.196599530686262763e-15,4.459999847412109375e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.640000000000000000e+05,1.990229189395904541e-01,4.400000000000000000e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.650000000000000000e+05,9.810050576925277710e-02,4.320000076293945312e+01,7.033332824707031250e+01,1.000000000000000000e+02
3.660000000000000000e+05,5.441952444229514185e-10,4.350000000000000000e+01,6.833333587646484375e+01,1.000000000000000000e+02
3.670000000000000000e+05,1.014019090916917776e-09,4.259999847412109375e+01,6.691667175292968750e+01,1.000000000000000000e+02
3.680000000000000000e+05,9.572630515322089195e-04,4.280000305175781250e+01,6.850000000000000000e+01,1.000000000000000000e+02
3.690000000000000000e+05,1.253190248462487943e-06,4.340000152587890625e+01,7.208333587646484375e+01,1.000000000000000000e+02
3.700000000000000000e+05,4.692559230079496047e-08,4.090000152587890625e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.710000000000000000e+05,1.645575203879090509e-10,4.460000228881835938e+01,7.008332824707031250e+01,1.000000000000000000e+02
3.720000000000000000e+05,1.287407875061035156e-01,4.540000152587890625e+01,7.150000000000000000e+01,1.000000000000000000e+02
3.730000000000000000e+05,7.390671968460083008e-02,4.480000305175781250e+01,7.241667175292968750e+01,1.000000000000000000e+02
3.740000000000000000e+05,7.770085334777832031e-02,4.400000000000000000e+01,6.908333587646484375e+01,1.000000000000000000e+02
3.750000000000000000e+05,2.868739468198100440e-09,4.510000228881835938e+01,6.933332824707031250e+01,1.000000000000000000e+02
3.760000000000000000e+05,2.084596317786235886e-08,4.770000076293945312e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.770000000000000000e+05,8.116268515586853027e-01,4.640000152587890625e+01,6.966667175292968750e+01,1.000000000000000000e+02
3.780000000000000000e+05,1.625315775299895904e-07,4.510000228881835938e+01,6.733333587646484375e+01,1.000000000000000000e+02
3.790000000000000000e+05,6.686150431632995605e-01,4.359999847412109375e+01,6.900000000000000000e+01,1.000000000000000000e+02
3.800000000000000000e+05,4.955362156033515930e-02,4.809999847412109375e+01,6.766666412353515625e+01,1.000000000000000000e+02
3.810000000000000000e+05,1.008818071568384767e-04,4.359999847412109375e+01,7.150000000000000000e+01,1.000000000000000000e+02
3.820000000000000000e+05,5.681605637073516846e-02,4.519999694824218750e+01,6.950000000000000000e+01,1.000000000000000000e+02
3.830000000000000000e+05,3.309967411269099102e-08,4.309999465942382812e+01,7.166667175292968750e+01,1.000000000000000000e+02
3.840000000000000000e+05,2.124067842960357666e-01,4.229999923706054688e+01,7.275000000000000000e+01,1.000000000000000000e+02
3.850000000000000000e+05,2.404768206179141998e-02,4.430000305175781250e+01,7.058332824707031250e+01,1.000000000000000000e+02
3.860000000000000000e+05,5.594795942306518555e-02,4.239999771118164062e+01,6.975000000000000000e+01,1.000000000000000000e+02
3.870000000000000000e+05,8.317715014527493622e-07,4.480000305175781250e+01,6.925000000000000000e+01,1.000000000000000000e+02
3.880000000000000000e+05,1.033493646218630602e-08,4.640000152587890625e+01,6.983333587646484375e+01,1.000000000000000000e+02
3.890000000000000000e+05,5.211300216615200043e-03,4.420000076293945312e+01,6.758333587646484375e+01,1.000000000000000000e+02
3.900000000000000000e+05,8.780508505878970027e-05,4.810000228881835938e+01,6.633333587646484375e+01,1.000000000000000000e+02
3.910000000000000000e+05,2.775494431261904538e-05,4.800000000000000000e+01,6.816667175292968750e+01,1.000000000000000000e+02
3.920000000000000000e+05,7.340673357248306274e-02,4.419999694824218750e+01,6.558333587646484375e+01,1.000000000000000000e+02
3.930000000000000000e+05,2.230507880449295044e-01,4.599999618530273438e+01,6.825000000000000000e+01,1.000000000000000000e+02
3.940000000000000000e+05,2.122132480144500732e-01,4.550000000000000000e+01,6.766666412353515625e+01,1.000000000000000000e+02
3.950000000000000000e+05,6.126983365106752899e-10,4.589999771118164062e+01,7.108333587646484375e+01,1.000000000000000000e+02
3.960000000000000000e+05,5.552387982606887817e-02,4.589999771118164062e+01,7.091667175292968750e+01,1.000000000000000000e+02
3.970000000000000000e+05,2.631183713674545288e-02,4.709999847412109375e+01,7.041667175292968750e+01,1.000000000000000000e+02
3.980000000000000000e+05,6.331528723239898682e-02,4.350000000000000000e+01,6.958333587646484375e+01,1.000000000000000000e+02
3.990000000000000000e+05,1.496205031871795654e-01,4.540000152587890625e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.000000000000000000e+05,6.519141606986522675e-05,4.529999923706054688e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.010000000000000000e+05,4.713340997695922852e-01,1.770000076293945312e+01,2.041666793823242188e+01,1.000000000000000000e+02
4.020000000000000000e+05,4.755988717079162598e-02,4.440000152587890625e+01,6.416667175292968750e+01,1.000000000000000000e+02
4.030000000000000000e+05,1.385730641345617187e-08,4.350000000000000000e+01,6.591667175292968750e+01,1.000000000000000000e+02
4.040000000000000000e+05,6.739499804098159075e-05,4.239999771118164062e+01,6.733332824707031250e+01,1.000000000000000000e+02
4.050000000000000000e+05,4.659816026687622070e-01,4.470000076293945312e+01,6.616667175292968750e+01,1.000000000000000000e+02
4.060000000000000000e+05,2.620500261230063188e-09,4.370000457763671875e+01,6.941667175292968750e+01,1.000000000000000000e+02
4.070000000000000000e+05,1.035007983446121216e-01,4.450000000000000000e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,4.149168671574443579e-05,4.390000152587890625e+01,7.216667175292968750e+01,1.000000000000000000e+02
4.090000000000000000e+05,3.589973370660137775e-13,4.330000305175781250e+01,6.708333587646484375e+01,1.000000000000000000e+02
4.100000000000000000e+05,1.615658939968511731e-09,4.500000000000000000e+01,7.025000000000000000e+01,1.000000000000000000e+02
4.110000000000000000e+05,7.817547023296356201e-02,4.440000152587890625e+01,6.699999237060546875e+01,1.000000000000000000e+02
4.120000000000000000e+05,2.426689863204956055e-01,4.429999923706054688e+01,7.391666412353515625e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.052654832601547241e-01,4.310000228881835938e+01,6.658333587646484375e+01,1.000000000000000000e+02
4.140000000000000000e+05,3.303374350070953369e-02,4.700000000000000000e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.494859844446182251e-01,4.869999694824218750e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.160000000000000000e+05,2.710640430450439453e-01,4.580000305175781250e+01,7.041667175292968750e+01,1.000000000000000000e+02
4.170000000000000000e+05,4.893453584055044378e-30,4.319999694824218750e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.180000000000000000e+05,1.445075646872105019e-14,4.720000457763671875e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.385136322118341923e-04,4.760000228881835938e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,3.354144837430794723e-06,4.239999771118164062e+01,6.758333587646484375e+01,1.000000000000000000e+02
4.210000000000000000e+05,8.121547523387562251e-08,4.330000305175781250e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.220000000000000000e+05,2.846961141619180997e-23,4.220000076293945312e+01,6.933333587646484375e+01,1.000000000000000000e+02
4.230000000000000000e+05,1.869307908464179491e-08,4.589999771118164062e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.026915013790130615e-01,4.850000000000000000e+01,7.091667175292968750e+01,1.000000000000000000e+02
4.250000000000000000e+05,5.786345519719223755e-19,4.659999465942382812e+01,7.125000000000000000e+01,1.000000000000000000e+02
4.260000000000000000e+05,1.005603298544883728e-01,4.650000381469726562e+01,6.825000000000000000e+01,1.000000000000000000e+02
4.270000000000000000e+05,5.434353277087211609e-02,4.619999694824218750e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.280000000000000000e+05,6.021973284614512423e-14,4.580000305175781250e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,3.563884645700454712e-02,4.509999847412109375e+01,7.258333587646484375e+01,1.000000000000000000e+02
4.300000000000000000e+05,4.394759535789489746e-01,4.640000152587890625e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.310000000000000000e+05,1.640833318233489990e-01,4.540000152587890625e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.303971611817550780e-14,4.470000457763671875e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.330000000000000000e+05,4.262025845094830068e-14,4.170000076293945312e+01,7.075000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,7.522466778755187988e-02,4.269999694824218750e+01,6.875000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.663510637833071071e-13,4.500000000000000000e+01,6.933333587646484375e+01,1.000000000000000000e+02
4.360000000000000000e+05,1.741832860672337668e-13,4.290000152587890625e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.579568922519683838e-01,4.239999771118164062e+01,6.725000000000000000e+01,1.000000000000000000e+02
4.380000000000000000e+05,2.289365745589133638e-12,4.599999618530273438e+01,7.183333587646484375e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.005109166726469994e-03,4.120000076293945312e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.400000000000000000e+05,1.387611969771995746e-10,4.550000000000000000e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.410000000000000000e+05,2.981376945972442627e-01,4.719999694824218750e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.420000000000000000e+05,1.753803352544380800e-11,4.520000076293945312e+01,7.000000000000000000e+01,1.000000000000000000e+02
4.430000000000000000e+05,1.582171194058901165e-07,4.520000076293945312e+01,7.191667175292968750e+01,1.000000000000000000e+02
4.440000000000000000e+05,3.529020398855209351e-02,4.810000228881835938e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.450000000000000000e+05,3.322201519040390849e-05,4.470000076293945312e+01,7.033332824707031250e+01,1.000000000000000000e+02
4.460000000000000000e+05,4.990096786059439182e-04,4.159999847412109375e+01,6.958333587646484375e+01,1.000000000000000000e+02
4.470000000000000000e+05,1.180408895015716553e-01,3.879999923706054688e+01,6.708333587646484375e+01,1.000000000000000000e+02
4.480000000000000000e+05,6.188934203237295151e-03,4.370000076293945312e+01,6.808333587646484375e+01,1.000000000000000000e+02
4.490000000000000000e+05,1.543507128953933716e-01,4.360000228881835938e+01,6.841667175292968750e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.575087010860443115e-01,4.540000152587890625e+01,6.816667175292968750e+01,1.000000000000000000e+02
4.510000000000000000e+05,1.462751924991607666e-01,4.359999847412109375e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.520000000000000000e+05,9.448491988806040354e-10,4.019999694824218750e+01,6.425000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,3.286021092208102345e-05,4.460000228881835938e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.540000000000000000e+05,3.487046029704288230e-08,4.509999847412109375e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.550000000000000000e+05,7.660140842199325562e-02,3.879999923706054688e+01,6.766666412353515625e+01,1.000000000000000000e+02
4.560000000000000000e+05,1.479560285806655884e-01,4.440000152587890625e+01,7.008332824707031250e+01,1.000000000000000000e+02
4.570000000000000000e+05,9.780411422252655029e-02,4.390000152587890625e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.580000000000000000e+05,1.378962224407587200e-06,4.559999847412109375e+01,6.775000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,1.672739458058458695e-08,4.140000152587890625e+01,6.441667175292968750e+01,1.000000000000000000e+02
4.600000000000000000e+05,9.976625081620227320e-11,4.120000076293945312e+01,6.691667175292968750e+01,1.000000000000000000e+02
4.610000000000000000e+05,3.829121887683868408e-01,4.329999542236328125e+01,6.941667175292968750e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.313975476598198402e-16,4.400000000000000000e+01,6.858333587646484375e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.323230211519458091e-15,4.350000000000000000e+01,7.050000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,1.623520627617835999e-02,4.620000457763671875e+01,7.233333587646484375e+01,1.000000000000000000e+02
4.650000000000000000e+05,7.849019794303659786e-15,4.580000305175781250e+01,6.575000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,2.120372082572430372e-04,4.229999923706054688e+01,6.525000000000000000e+01,1.000000000000000000e+02
4.670000000000000000e+05,3.507024347782135010e-01,4.490000152587890625e+01,6.833333587646484375e+01,1.000000000000000000e+02
4.680000000000000000e+05,2.812526314545805289e-16,4.140000152587890625e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.690000000000000000e+05,2.232577971881255507e-04,4.309999465942382812e+01,7.016667175292968750e+01,1.000000000000000000e+02
4.700000000000000000e+05,9.195514139719307423e-04,4.400000000000000000e+01,6.991667175292968750e+01,1.000000000000000000e+02
4.710000000000000000e+05,4.032959342002868652e-01,4.329999542236328125e+01,6.883333587646484375e+01,1.000000000000000000e+02
4.720000000000000000e+05,4.639582766685634851e-04,4.320000457763671875e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.730000000000000000e+05,1.208284869790077209e-03,4.440000152587890625e+01,6.600000000000000000e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.595897280992630840e-08,4.529999923706054688e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.750000000000000000e+05,1.132239631260745227e-04,4.760000228881835938e+01,7.241667175292968750e+01,1.000000000000000000e+02
4.760000000000000000e+05,6.801708787679672241e-02,4.460000228881835938e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.770000000000000000e+05,1.221452802419662476e-01,4.100000000000000000e+01,6.891667175292968750e+01,1.000000000000000000e+02
4.780000000000000000e+05,1.154159307479858398e+00,4.430000305175781250e+01,6.825000000000000000e+01,1.000000000000000000e+02
4.790000000000000000e+05,1.301013305783271790e-02,4.190000152587890625e+01,7.058332824707031250e+01,1.000000000000000000e+02
4.800000000000000000e+05,8.767272531986236572e-02,4.059999847412109375e+01,6.750000000000000000e+01,1.000000000000000000e+02
4.810000000000000000e+05,2.390301087871193886e-03,4.170000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.820000000000000000e+05,7.792995870113372803e-02,4.609999847412109375e+01,6.791666412353515625e+01,1.000000000000000000e+02
4.830000000000000000e+05,1.219887752085924149e-03,4.340000152587890625e+01,6.783333587646484375e+01,1.000000000000000000e+02
4.840000000000000000e+05,8.716664723351641442e-09,4.119999694824218750e+01,6.900000000000000000e+01,1.000000000000000000e+02
4.850000000000000000e+05,9.226208552718162537e-03,4.520000076293945312e+01,6.741667175292968750e+01,1.000000000000000000e+02
4.860000000000000000e+05,4.498111952355721144e-13,4.650000000000000000e+01,6.825000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,8.572128415107727051e-02,4.400000000000000000e+01,6.666667175292968750e+01,1.000000000000000000e+02
4.880000000000000000e+05,5.052629858255386353e-02,4.390000152587890625e+01,7.141667175292968750e+01,1.000000000000000000e+02
4.890000000000000000e+05,5.088419318199157715e-01,4.299999618530273438e+01,6.633333587646484375e+01,1.000000000000000000e+02
4.900000000000000000e+05,1.423550248146057129e-01,4.509999847412109375e+01,6.966667175292968750e+01,1.000000000000000000e+02
4.910000000000000000e+05,2.335459692403674126e-03,4.439999771118164062e+01,6.950000000000000000e+01,1.000000000000000000e+02
4.920000000000000000e+05,1.796411275863647461e-01,3.500000000000000000e+01,6.016666793823242188e+01,1.000000000000000000e+02
4.930000000000000000e+05,7.692519688188796531e-23,4.309999465942382812e+01,6.866667175292968750e+01,1.000000000000000000e+02
4.940000000000000000e+05,2.612423732201163418e-12,4.569999694824218750e+01,6.975000000000000000e+01,1.000000000000000000e+02
4.950000000000000000e+05,1.176335764907499026e-11,4.470000076293945312e+01,6.908333587646484375e+01,1.000000000000000000e+02
4.960000000000000000e+05,6.036594510078430176e-02,4.259999847412109375e+01,7.075000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,3.434351086616516113e-02,4.599999618530273438e+01,7.208333587646484375e+01,1.000000000000000000e+02
4.980000000000000000e+05,4.205042961984872818e-03,4.340000152587890625e+01,7.324999237060546875e+01,1.000000000000000000e+02
4.990000000000000000e+05,2.116353213787078857e-01,4.519999694824218750e+01,6.575000000000000000e+01,1.000000000000000000e+02


==> data/symmetry/o3_sym1.txt <==
episode,loss_value,success_rate,hit_rate,fill_rate
0.000000000000000000e+00,3.665415039062500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+03,4.946152496337890625e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
2.000000000000000000e+03,2.089295908808708191e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.000000141561031342e-02
3.000000000000000000e+03,6.340755476230697241e-08,0.000000000000000000e+00,0.000000000000000000e+00,3.000000119209289551e-02
4.000000000000000000e+03,1.305515266204759772e-12,2.000000029802322388e-01,5.000000000000000000e-01,7.000000029802322388e-02
5.000000000000000000e+03,1.106882936544907603e-13,0.000000000000000000e+00,0.000000000000000000e+00,1.400000005960464478e-01
6.000000000000000000e+03,6.158756230695283662e-14,0.000000000000000000e+00,0.000000000000000000e+00,3.700000345706939697e-01
7.000000000000000000e+03,8.217504537347698063e-15,0.000000000000000000e+00,0.000000000000000000e+00,6.500000357627868652e-01
8.000000000000000000e+03,1.216492250932788011e-06,0.000000000000000000e+00,0.000000000000000000e+00,6.600000262260437012e-01
9.000000000000000000e+03,5.501205101609230042e-03,0.000000000000000000e+00,0.000000000000000000e+00,6.600000262260437012e-01
1.000000000000000000e+04,1.027566104312427342e-04,2.000000029802322388e-01,5.000000000000000000e-01,7.100000381469726562e-01
1.100000000000000000e+04,9.756998042576014996e-04,1.000000014901161194e-01,2.500000000000000000e-01,1.080000042915344238e+00
1.200000000000000000e+04,1.145167276263237000e-02,1.800000071525573730e+00,1.833333253860473633e+00,2.160000085830688477e+00
1.300000000000000000e+04,8.096490055322647095e-03,2.700000047683715820e+00,3.416666746139526367e+00,8.340000152587890625e+00
1.400000000000000000e+04,8.867649594321846962e-04,3.700000047683715820e+00,3.916666984558105469e+00,1.243000030517578125e+01
1.500000000000000000e+04,2.015025354921817780e-03,3.700000047683715820e+00,4.416666984558105469e+00,1.961000061035156250e+01
1.600000000000000000e+04,2.672089040279388428e-01,4.699999809265136719e+00,6.666666984558105469e+00,2.987000083923339844e+01
1.700000000000000000e+04,4.888881230726838112e-04,4.699999809265136719e+00,4.666666984558105469e+00,4.073000335693359375e+01
1.800000000000000000e+04,1.935390830039978027e-01,4.600000381469726562e+00,4.416666984558105469e+00,4.930000305175781250e+01
1.900000000000000000e+04,3.911030013114213943e-03,6.599999904632568359e+00,8.500000000000000000e+00,6.051000213623046875e+01
2.000000000000000000e+04,1.103274989873170853e-04,6.599999904632568359e+00,6.166666984558105469e+00,7.083000183105468750e+01
2.100000000000000000e+04,2.047534286975860596e-01,5.699999809265136719e+00,5.416666507720947266e+00,8.017000579833984375e+01
2.200000000000000000e+04,2.800637957989238203e-05,6.300000190734863281e+00,6.916666984558105469e+00,9.127999877929687500e+01
2.300000000000000000e+04,2.796927874442189932e-04,5.600000381469726562e+00,6.000000000000000000e+00,1.000000000000000000e+02
2.400000000000000000e+04,8.330281707458198071e-05,6.700000762939453125e+00,6.666666984558105469e+00,1.000000000000000000e+02
2.500000000000000000e+04,5.449325544759631157e-05,7.499999523162841797e+00,8.666666984558105469e+00,1.000000000000000000e+02
2.600000000000000000e+04,1.377317130391020328e-05,7.299999713897705078e+00,6.666666984558105469e+00,1.000000000000000000e+02
2.700000000000000000e+04,8.786275982856750488e-02,6.599999904632568359e+00,8.416666984558105469e+00,1.000000000000000000e+02
2.800000000000000000e+04,3.542260499671101570e-03,8.000000000000000000e+00,8.750000000000000000e+00,1.000000000000000000e+02
2.900000000000000000e+04,2.188781072618439794e-04,8.500000000000000000e+00,8.250000000000000000e+00,1.000000000000000000e+02
3.000000000000000000e+04,2.196176722645759583e-02,8.799999237060546875e+00,8.750000000000000000e+00,1.000000000000000000e+02
3.100000000000000000e+04,1.161272812169045210e-04,8.500000000000000000e+00,9.750000000000000000e+00,1.000000000000000000e+02
3.200000000000000000e+04,5.727193318307399750e-03,1.010000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.300000000000000000e+04,5.402428796514868736e-04,8.700000762939453125e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+04,9.870218345895409584e-04,1.090000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.500000000000000000e+04,5.532715003937482834e-03,8.399999618530273438e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.600000000000000000e+04,7.141954120015725493e-05,8.899999618530273438e+00,8.250000000000000000e+00,1.000000000000000000e+02
3.700000000000000000e+04,2.040392018898273818e-06,9.399999618530273438e+00,9.999999046325683594e+00,1.000000000000000000e+02
3.800000000000000000e+04,4.630570765584707260e-05,9.600000381469726562e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.900000000000000000e+04,2.270011075513960022e-18,9.500000000000000000e+00,8.500000000000000000e+00,1.000000000000000000e+02
4.000000000000000000e+04,2.771849930286407471e-01,9.000000000000000000e+00,7.750000000000000000e+00,1.000000000000000000e+02
4.100000000000000000e+04,2.488455538696143776e-05,1.039999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
4.200000000000000000e+04,4.734537564218044281e-03,1.030000114440917969e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.300000000000000000e+04,3.180725276470184326e-01,9.899999618530273438e+00,8.750000000000000000e+00,1.000000000000000000e+02
4.400000000000000000e+04,3.166840970516204834e-01,1.100000000000000000e+01,9.250000000000000000e+00,1.000000000000000000e+02
4.500000000000000000e+04,3.509693592786788940e-02,1.050000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
4.600000000000000000e+04,6.897269486216828227e-05,9.300001144409179688e+00,8.250000000000000000e+00,1.000000000000000000e+02
4.700000000000000000e+04,2.746713459491729736e-01,9.500000000000000000e+00,8.000000000000000000e+00,1.000000000000000000e+02
4.800000000000000000e+04,3.345721552250324748e-06,9.599999427795410156e+00,8.500000000000000000e+00,1.000000000000000000e+02
4.900000000000000000e+04,4.947721208736766130e-06,1.030000114440917969e+01,8.250000000000000000e+00,1.000000000000000000e+02
5.000000000000000000e+04,1.742823868989944458e-01,9.899999618530273438e+00,9.000000000000000000e+00,1.000000000000000000e+02
5.100000000000000000e+04,1.328480357187800109e-05,9.099999427795410156e+00,9.250000000000000000e+00,1.000000000000000000e+02
5.200000000000000000e+04,7.615885138511657715e-02,9.399999618530273438e+00,8.000000000000000000e+00,1.000000000000000000e+02
5.300000000000000000e+04,2.149688589270226657e-05,8.600000381469726562e+00,8.250000000000000000e+00,1.000000000000000000e+02
5.400000000000000000e+04,4.426218802109360695e-04,9.099999427795410156e+00,7.750000000000000000e+00,1.000000000000000000e+02
5.500000000000000000e+04,4.210712504573166370e-04,1.039999961853027344e+01,9.999999046325683594e+00,1.000000000000000000e+02
5.600000000000000000e+04,3.667353186756372452e-03,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
5.700000000000000000e+04,3.376430413482012227e-06,9.700000762939453125e+00,8.500000000000000000e+00,1.000000000000000000e+02
5.800000000000000000e+04,2.229096207884140313e-05,9.999999046325683594e+00,8.000000000000000000e+00,1.000000000000000000e+02
5.900000000000000000e+04,5.472526936500798911e-06,1.039999961853027344e+01,1.050000000000000000e+01,1.000000000000000000e+02
6.000000000000000000e+04,3.483731688902480528e-06,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
6.100000000000000000e+04,1.579796730766247492e-06,1.210000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
6.200000000000000000e+04,2.922112980741076171e-05,1.020000076293945312e+01,8.750000000000000000e+00,1.000000000000000000e+02
6.300000000000000000e+04,1.448431157768936828e-05,9.300000190734863281e+00,8.500000000000000000e+00,1.000000000000000000e+02
6.400000000000000000e+04,2.244647561155943549e-07,1.069999885559082031e+01,9.000000000000000000e+00,1.000000000000000000e+02
6.500000000000000000e+04,1.056259634424350224e-06,9.899999618530273438e+00,8.000000000000000000e+00,1.000000000000000000e+02
6.600000000000000000e+04,4.749319553375244141e-01,8.199999809265136719e+00,8.166666984558105469e+00,1.000000000000000000e+02
6.700000000000000000e+04,5.060507101006805897e-05,1.160000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
6.800000000000000000e+04,9.472265839576721191e-02,9.600000381469726562e+00,8.750000000000000000e+00,1.000000000000000000e+02
6.900000000000000000e+04,1.751829586282838136e-06,1.039999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.000000000000000000e+04,7.217693200800567865e-05,1.010000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.100000000000000000e+04,2.825600281357765198e-02,1.029999923706054688e+01,8.250000000000000000e+00,1.000000000000000000e+02
7.200000000000000000e+04,1.188584633382561151e-06,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
7.300000000000000000e+04,9.620517857911181636e-07,1.139999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
7.400000000000000000e+04,7.037750037852674723e-06,1.110000038146972656e+01,9.500000000000000000e+00,1.000000000000000000e+02
7.500000000000000000e+04,3.431841264500690158e-07,1.050000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
7.600000000000000000e+04,3.055224893614649773e-03,1.089999961853027344e+01,9.250000000000000000e+00,1.000000000000000000e+02
7.700000000000000000e+04,1.485340419549174840e-07,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.800000000000000000e+04,8.616723334853304550e-07,1.070000076293945312e+01,8.750000000000000000e+00,1.000000000000000000e+02
7.900000000000000000e+04,6.955519318580627441e-02,1.149999904632568359e+01,9.500000000000000000e+00,1.000000000000000000e+02
8.000000000000000000e+04,5.637091149424122705e-08,1.109999942779541016e+01,8.250000000000000000e+00,1.000000000000000000e+02
8.100000000000000000e+04,3.893340826034545898e-01,1.050000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.200000000000000000e+04,9.512020060498116436e-10,1.229999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.300000000000000000e+04,2.034870050238168915e-08,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.400000000000000000e+04,4.556938540190458298e-03,1.180000019073486328e+01,7.750000000000000000e+00,1.000000000000000000e+02
8.500000000000000000e+04,2.470741048455238342e-03,1.150000095367431641e+01,8.000000000000000000e+00,1.000000000000000000e+02
8.600000000000000000e+04,4.062657353642862290e-06,1.110000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
8.700000000000000000e+04,4.553196504275547341e-06,1.139999961853027344e+01,9.750000000000000000e+00,1.000000000000000000e+02
8.800000000000000000e+04,2.532997598336805822e-07,1.110000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
8.900000000000000000e+04,9.521468768980412278e-08,1.100000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.000000000000000000e+04,1.133376827056054026e-06,1.239999866485595703e+01,8.250000000000000000e+00,1.000000000000000000e+02
9.100000000000000000e+04,9.850872118022380164e-08,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.200000000000000000e+04,5.616238922812044621e-07,1.160000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
9.300000000000000000e+04,4.249140062029255205e-08,1.100000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.400000000000000000e+04,1.524164108559489250e-04,1.100000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
9.500000000000000000e+04,8.146805763244628906e-01,1.160000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.600000000000000000e+04,5.020164098823443055e-05,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
9.700000000000000000e+04,6.812424544477835298e-07,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.800000000000000000e+04,9.080282449722290039e-01,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
9.900000000000000000e+04,5.057221841298087384e-08,1.229999923706054688e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.000000000000000000e+05,2.429810410831123590e-05,1.330000019073486328e+01,9.750000000000000000e+00,1.000000000000000000e+02
1.010000000000000000e+05,8.596444445174711291e-07,1.219999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.020000000000000000e+05,3.596483170986175537e-01,1.119999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.030000000000000000e+05,1.378345041302964091e-05,1.180000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.040000000000000000e+05,3.460646524899857468e-08,1.149999904632568359e+01,9.750000000000000000e+00,1.000000000000000000e+02
1.050000000000000000e+05,1.743993954733014107e-03,1.169999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.060000000000000000e+05,1.753800577007995061e-17,1.280000019073486328e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.070000000000000000e+05,8.048865795135498047e-01,1.290000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.080000000000000000e+05,7.381345312751363963e-09,1.409999847412109375e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.090000000000000000e+05,2.670020461082458496e-01,1.190000057220458984e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.100000000000000000e+05,1.008108491078019142e-03,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.110000000000000000e+05,2.324572062617491497e-10,1.250000000000000000e+01,8.000000000000000000e+00,1.000000000000000000e+02
1.120000000000000000e+05,1.616794805675558777e-14,1.219999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.130000000000000000e+05,9.770718315849080682e-05,1.070000076293945312e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.140000000000000000e+05,1.479044331453849281e-09,1.189999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.150000000000000000e+05,1.236823230638117721e-11,1.100000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.160000000000000000e+05,4.277487844228744507e-02,1.189999961853027344e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.170000000000000000e+05,3.177737517567891246e-10,1.180000019073486328e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.180000000000000000e+05,8.550364327675197273e-08,9.900000572204589844e+00,9.999999046325683594e+00,1.000000000000000000e+02
1.190000000000000000e+05,1.519859779364196584e-06,1.130000019073486328e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.200000000000000000e+05,6.725197655710335454e-13,1.190000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.210000000000000000e+05,3.601782321929931641e-01,1.149999904632568359e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.220000000000000000e+05,9.225095709552988410e-06,1.070000076293945312e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.230000000000000000e+05,9.840279744821600616e-06,1.080000019073486328e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.240000000000000000e+05,3.494437634944915771e-01,1.319999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.250000000000000000e+05,8.445304047199897468e-07,1.200000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.260000000000000000e+05,1.758791655302047729e-01,1.200000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.270000000000000000e+05,6.185444951373186839e-12,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.280000000000000000e+05,3.305236509834608150e-12,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.290000000000000000e+05,6.430967403048271080e-08,1.339999866485595703e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.300000000000000000e+05,1.336668839849175505e-12,1.219999980926513672e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.310000000000000000e+05,1.192191848531365395e-05,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.320000000000000000e+05,7.510950672440230846e-05,1.010000038146972656e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.330000000000000000e+05,2.350910790482885204e-07,1.269999885559082031e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.340000000000000000e+05,2.591391967143863440e-05,1.189999961853027344e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.350000000000000000e+05,3.908027679244696628e-08,1.100000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.360000000000000000e+05,9.746482731998185045e-08,1.089999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
1.370000000000000000e+05,1.229709027938952204e-07,1.190000057220458984e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.380000000000000000e+05,4.123610632643381901e-13,1.079999923706054688e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.390000000000000000e+05,9.958509963325923309e-07,1.190000057220458984e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.400000000000000000e+05,1.445729047588883986e-08,1.139999961853027344e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.410000000000000000e+05,1.142685189843177795e-01,1.100000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.420000000000000000e+05,6.499789719782711472e-07,1.029999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.430000000000000000e+05,7.740823626518249512e-01,1.039999961853027344e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.440000000000000000e+05,1.736089470796287060e-04,1.059999942779541016e+01,7.916666507720947266e+00,1.000000000000000000e+02
1.450000000000000000e+05,6.239028152776882052e-06,9.999999046325683594e+00,8.166666984558105469e+00,1.000000000000000000e+02
1.460000000000000000e+05,1.394507489749230444e-05,1.120000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.470000000000000000e+05,2.509055733680725098e-01,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.480000000000000000e+05,1.139565219965277265e-09,1.090000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.490000000000000000e+05,3.094708489470576751e-08,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.500000000000000000e+05,4.582676922382233897e-07,1.080000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.510000000000000000e+05,6.972705932639655657e-07,1.130000019073486328e+01,8.666666984558105469e+00,1.000000000000000000e+02
1.520000000000000000e+05,5.259627187115256675e-07,1.090000057220458984e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.530000000000000000e+05,1.506692797192954458e-06,1.200000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.540000000000000000e+05,1.846083702572443030e-10,1.100000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.550000000000000000e+05,4.581282575522038769e-11,1.169999980926513672e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.560000000000000000e+05,3.798258148890454322e-06,1.130000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.570000000000000000e+05,9.613754627935122699e-07,1.210000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.580000000000000000e+05,6.583807468414306641e-01,1.039999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.590000000000000000e+05,4.921802610624581575e-05,1.110000038146972656e+01,7.916666507720947266e+00,1.000000000000000000e+02
1.600000000000000000e+05,3.523229679558426142e-05,1.180000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.610000000000000000e+05,9.566477388034400064e-08,1.190000057220458984e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.620000000000000000e+05,1.309879124164581299e-01,1.130000019073486328e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.630000000000000000e+05,6.981644779443740845e-02,1.050000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.640000000000000000e+05,8.788539171218872070e-01,1.210000038146972656e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.650000000000000000e+05,3.394564264453947544e-04,1.130000019073486328e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.660000000000000000e+05,2.547932090237736702e-04,9.600000381469726562e+00,8.500000000000000000e+00,1.000000000000000000e+02
1.670000000000000000e+05,2.350627601705010568e-16,1.039999961853027344e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.680000000000000000e+05,6.389814188878517598e-07,1.059999942779541016e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.690000000000000000e+05,5.157602789296333867e-09,1.270000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.700000000000000000e+05,5.095468509352940600e-07,1.070000076293945312e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.710000000000000000e+05,1.584372522067667433e-09,1.139999961853027344e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.720000000000000000e+05,2.844753321795678858e-10,1.219999980926513672e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.730000000000000000e+05,1.107385514842462726e-06,1.039999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
1.740000000000000000e+05,3.328975439071655273e-01,1.110000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.750000000000000000e+05,3.004481643438339233e-02,1.149999904632568359e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.760000000000000000e+05,4.158484339714050293e-01,1.160000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.770000000000000000e+05,4.013558623228163924e-07,1.110000038146972656e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.780000000000000000e+05,2.098266486427746713e-05,1.139999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.790000000000000000e+05,1.124703884124755859e-02,1.110000038146972656e+01,8.166666984558105469e+00,1.000000000000000000e+02
1.800000000000000000e+05,5.207140445709228516e-01,1.039999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.810000000000000000e+05,1.396626089444907848e-06,9.800000190734863281e+00,9.000000000000000000e+00,1.000000000000000000e+02
1.820000000000000000e+05,7.521825501864698449e-13,1.130000019073486328e+01,9.999999046325683594e+00,1.000000000000000000e+02
1.830000000000000000e+05,1.810687990655424073e-06,1.180000019073486328e+01,8.416666984558105469e+00,1.000000000000000000e+02
1.840000000000000000e+05,1.340071094091399573e-06,1.180000114440917969e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.850000000000000000e+05,1.997472941875457764e-01,1.130000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.860000000000000000e+05,6.340364217758178711e-01,1.189999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.870000000000000000e+05,4.053872828535531880e-07,1.070000076293945312e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.880000000000000000e+05,1.519361205737368437e-07,1.070000076293945312e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.890000000000000000e+05,1.331017358552344376e-07,1.090000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.900000000000000000e+05,1.215265683640609495e-06,1.160000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.910000000000000000e+05,6.808241778344381601e-06,1.229999923706054688e+01,9.416666984558105469e+00,1.000000000000000000e+02
1.920000000000000000e+05,3.410365536637982586e-07,9.700000762939453125e+00,9.500000000000000000e+00,1.000000000000000000e+02
1.930000000000000000e+05,1.535757476744947780e-08,1.059999942779541016e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.940000000000000000e+05,1.335958093404769897e-01,1.079999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
1.950000000000000000e+05,1.646876057748158928e-08,1.090000057220458984e+01,8.750000000000000000e+00,1.000000000000000000e+02
1.960000000000000000e+05,1.827935858234042144e-10,1.110000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
1.970000000000000000e+05,9.289439772963703490e-10,1.160000038146972656e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.980000000000000000e+05,1.356512484562699683e-06,1.059999942779541016e+01,8.250000000000000000e+00,1.000000000000000000e+02
1.990000000000000000e+05,3.329764008522033691e-01,1.130000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.000000000000000000e+05,3.270841261837631464e-06,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.010000000000000000e+05,4.634100037037569564e-07,1.210000038146972656e+01,8.000000000000000000e+00,1.000000000000000000e+02
2.020000000000000000e+05,6.739520586052094586e-08,1.149999904632568359e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.030000000000000000e+05,1.385228756589640398e-06,1.030000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.040000000000000000e+05,2.696327101148199290e-06,1.059999942779541016e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.050000000000000000e+05,1.535283122855446436e-09,1.010000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.060000000000000000e+05,4.727718979120254517e-02,1.170000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.070000000000000000e+05,4.416047616473406379e-08,1.130000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.080000000000000000e+05,2.587448761914856732e-07,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.090000000000000000e+05,5.527891516976524144e-06,1.039999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.100000000000000000e+05,9.779196341597184983e-10,9.999999046325683594e+00,8.250000000000000000e+00,1.000000000000000000e+02
2.110000000000000000e+05,6.817960638727527112e-06,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.120000000000000000e+05,3.326189244035049342e-06,1.160000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.130000000000000000e+05,1.930990123355513788e-08,1.110000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.140000000000000000e+05,4.992016400251486630e-08,1.210000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.150000000000000000e+05,7.211304442478194687e-09,1.039999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.160000000000000000e+05,7.276332314454236894e-12,1.110000038146972656e+01,7.750000000000000000e+00,1.000000000000000000e+02
2.170000000000000000e+05,1.151481576755486458e-09,1.100000000000000000e+01,9.500000000000000000e+00,1.000000000000000000e+02
2.180000000000000000e+05,2.580970437371377102e-10,1.089999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.190000000000000000e+05,1.082648197899537814e-16,1.330000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.200000000000000000e+05,9.310074760077364543e-16,1.160000038146972656e+01,8.000000000000000000e+00,1.000000000000000000e+02
2.210000000000000000e+05,5.234663486480712891e-01,1.210000038146972656e+01,8.000000000000000000e+00,1.000000000000000000e+02
2.220000000000000000e+05,6.815600395202636719e-02,1.110000038146972656e+01,8.250000000000000000e+00,1.000000000000000000e+02
2.230000000000000000e+05,5.526209179151919670e-08,1.189999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.240000000000000000e+05,2.857817038570686918e-10,1.100000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.250000000000000000e+05,4.054701463473975309e-09,1.170000076293945312e+01,9.750000000000000000e+00,1.000000000000000000e+02
2.260000000000000000e+05,6.195118373852892546e-08,1.080000114440917969e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.270000000000000000e+05,1.757738630203675712e-07,1.180000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.280000000000000000e+05,2.522020592365947778e-09,1.200000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.290000000000000000e+05,1.597262253016928923e-11,1.110000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.300000000000000000e+05,3.753331257030367851e-04,1.130000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.310000000000000000e+05,1.212590374052524567e-03,1.160000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.320000000000000000e+05,2.740191754058152185e-11,1.189999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.330000000000000000e+05,6.286619003148530282e-10,1.200000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.340000000000000000e+05,2.272083909904409893e-11,1.189999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.350000000000000000e+05,6.091561477461482355e-09,1.110000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.360000000000000000e+05,3.247557878494262695e-01,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.370000000000000000e+05,1.559711040877154176e-11,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.380000000000000000e+05,1.131096705794334412e-01,1.130000019073486328e+01,9.500000000000000000e+00,1.000000000000000000e+02
2.390000000000000000e+05,1.475737067269111691e-12,1.119999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.400000000000000000e+05,3.948929661419242620e-04,1.269999885559082031e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.410000000000000000e+05,2.624734457556954226e-11,1.080000114440917969e+01,9.250000000000000000e+00,1.000000000000000000e+02
2.420000000000000000e+05,2.829124312597741664e-08,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.430000000000000000e+05,2.744034398347139359e-03,1.219999980926513672e+01,9.250000000000000000e+00,1.000000000000000000e+02
2.440000000000000000e+05,9.392134845256805420e-02,1.039999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.450000000000000000e+05,8.829583464375900803e-08,1.219999980926513672e+01,8.250000000000000000e+00,1.000000000000000000e+02
2.460000000000000000e+05,1.295672404921788257e-07,1.200000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.470000000000000000e+05,6.251270292523258831e-07,1.100000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
2.480000000000000000e+05,6.704714373558287316e-22,1.170000076293945312e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.490000000000000000e+05,6.466218227529907381e-09,1.239999866485595703e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.500000000000000000e+05,5.277205872289414401e-08,1.120000076293945312e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.510000000000000000e+05,6.804040822316892445e-06,1.219999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.520000000000000000e+05,1.819249540567398071e-01,1.039999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
2.530000000000000000e+05,4.274543374776840210e-03,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.540000000000000000e+05,6.215595640242099762e-03,1.250000000000000000e+01,9.500000000000000000e+00,1.000000000000000000e+02
2.550000000000000000e+05,6.345778347238706374e-10,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.560000000000000000e+05,9.298013736724897171e-08,1.030000019073486328e+01,8.250000000000000000e+00,1.000000000000000000e+02
2.570000000000000000e+05,8.099991246126592159e-04,1.200000000000000000e+01,8.000000000000000000e+00,1.000000000000000000e+02
2.580000000000000000e+05,2.753715762082720175e-06,1.200000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.590000000000000000e+05,1.737302169203758240e-03,1.120000076293945312e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.600000000000000000e+05,4.381127073429524899e-04,1.239999866485595703e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.610000000000000000e+05,6.033131771943089916e-10,1.269999885559082031e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.620000000000000000e+05,4.550395060753942289e-10,1.200000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.630000000000000000e+05,1.480217339199879590e-16,1.189999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.640000000000000000e+05,3.573521098587661982e-06,1.239999866485595703e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.650000000000000000e+05,6.177854451963615823e-14,1.229999923706054688e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.660000000000000000e+05,1.516409895430115284e-07,1.250000000000000000e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.670000000000000000e+05,2.256996184587478638e-02,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.680000000000000000e+05,3.155675187827000627e-08,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.690000000000000000e+05,3.692758040541380127e-14,1.289999961853027344e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.700000000000000000e+05,4.328474460635334253e-06,1.300000000000000000e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.710000000000000000e+05,1.737106504151597619e-05,1.250000000000000000e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.720000000000000000e+05,4.360773894762637326e-13,1.130000019073486328e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.730000000000000000e+05,3.987834292046798200e-16,1.200000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.740000000000000000e+05,7.754970443917344209e-18,1.200000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.750000000000000000e+05,1.754188634628395249e-11,1.059999942779541016e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.760000000000000000e+05,4.909980335969073912e-22,1.120000076293945312e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.770000000000000000e+05,7.210124053358413221e-09,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.780000000000000000e+05,1.505009131506085396e-04,1.219999980926513672e+01,8.250000000000000000e+00,1.000000000000000000e+02
2.790000000000000000e+05,9.864507587240955305e-16,1.239999866485595703e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.800000000000000000e+05,3.035738771473006636e-09,1.169999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.810000000000000000e+05,3.024587416460000622e-13,1.300000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.820000000000000000e+05,8.298284560441970825e-02,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.830000000000000000e+05,1.809965510801703203e-07,1.289999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.840000000000000000e+05,3.821395644365566113e-09,1.279999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.850000000000000000e+05,1.747295667528514507e-12,1.250000000000000000e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.860000000000000000e+05,2.269772814145198936e-08,1.370000076293945312e+01,7.916666507720947266e+00,1.000000000000000000e+02
2.870000000000000000e+05,1.885820211100508459e-06,1.219999980926513672e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.880000000000000000e+05,2.097507193684577942e-02,1.309999942779541016e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.890000000000000000e+05,2.826511561870574951e-01,1.340000057220458984e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.900000000000000000e+05,2.787667874315502559e-10,1.260000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.910000000000000000e+05,3.906222900695865974e-08,1.260000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
2.920000000000000000e+05,9.953314474842045456e-07,1.259999847412109375e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.930000000000000000e+05,8.257798000954608142e-09,1.289999961853027344e+01,9.750000000000000000e+00,1.000000000000000000e+02
2.940000000000000000e+05,3.079874407269829538e-35,1.309999942779541016e+01,9.999999046325683594e+00,1.000000000000000000e+02
2.950000000000000000e+05,8.658265215899518807e-08,1.219999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.960000000000000000e+05,6.027525067329406738e-01,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.970000000000000000e+05,3.613665285229217261e-06,1.210000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
2.980000000000000000e+05,4.769731276610400528e-08,1.210000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
2.990000000000000000e+05,2.317757429395623375e-17,1.100000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.000000000000000000e+05,6.006493258181033195e-21,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.010000000000000000e+05,5.354560613632202148e-01,1.180000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.020000000000000000e+05,5.117968115281312791e-12,1.180000019073486328e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.030000000000000000e+05,8.899512141942977905e-02,1.169999980926513672e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.040000000000000000e+05,1.272855735742761674e-12,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.050000000000000000e+05,1.638477479224994068e-21,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.060000000000000000e+05,2.229063212871551514e-01,1.180000019073486328e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.070000000000000000e+05,8.658130907102795648e-14,1.240000057220458984e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.080000000000000000e+05,4.699174382949422579e-10,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.090000000000000000e+05,1.793277263641357422e-02,1.280000019073486328e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.100000000000000000e+05,4.192374348640441895e-01,1.230000114440917969e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.110000000000000000e+05,1.278369587964789389e-08,1.180000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.120000000000000000e+05,1.085582822561264038e-01,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.130000000000000000e+05,3.183182286647934234e-07,1.260000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.140000000000000000e+05,1.919820010662078857e-01,1.180000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.150000000000000000e+05,4.532474486040882766e-05,1.219999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.160000000000000000e+05,2.245785140075895470e-07,1.149999904632568359e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.170000000000000000e+05,8.810227852208839699e-26,1.210000038146972656e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.180000000000000000e+05,2.121680154232308269e-06,1.169999980926513672e+01,8.166666984558105469e+00,1.000000000000000000e+02
3.190000000000000000e+05,4.051223186252173036e-06,1.160000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.200000000000000000e+05,9.286155844279164739e-09,1.149999904632568359e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.210000000000000000e+05,1.826295736861993646e-08,1.039999961853027344e+01,8.416666984558105469e+00,1.000000000000000000e+02
3.220000000000000000e+05,7.118731559785373975e-08,1.189999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.230000000000000000e+05,3.003390958156160195e-08,1.250000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.240000000000000000e+05,2.948400987197235742e-16,1.189999961853027344e+01,8.416666984558105469e+00,1.000000000000000000e+02
3.250000000000000000e+05,4.042454293085029349e-06,1.139999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.260000000000000000e+05,5.047955783084034920e-04,1.210000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.270000000000000000e+05,8.093095421254914434e-13,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.280000000000000000e+05,9.387436574609386852e-13,1.180000019073486328e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.290000000000000000e+05,6.400817653684498509e-10,1.160000038146972656e+01,7.750000000000000000e+00,1.000000000000000000e+02
3.300000000000000000e+05,8.433480151205652309e-13,1.160000038146972656e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.310000000000000000e+05,2.545067481696605682e-02,1.119999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.320000000000000000e+05,1.141332089900970459e-02,1.229999923706054688e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.330000000000000000e+05,1.772433817386627197e-01,1.089999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.340000000000000000e+05,1.629811595194041729e-05,1.189999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.350000000000000000e+05,5.905556624713606688e-21,1.189999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.360000000000000000e+05,3.731809789314866066e-03,1.100000000000000000e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.370000000000000000e+05,2.379813849984202534e-06,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.380000000000000000e+05,1.710107343150946503e-23,1.090000057220458984e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.390000000000000000e+05,2.117914846166968346e-06,1.059999942779541016e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.400000000000000000e+05,6.380886929946427699e-10,1.059999942779541016e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.410000000000000000e+05,3.080551927555532634e-24,1.130000019073486328e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.420000000000000000e+05,1.125316018146804709e-08,1.200000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.430000000000000000e+05,7.011836111736613475e-10,1.189999961853027344e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.440000000000000000e+05,7.087753043608677632e-23,1.250000000000000000e+01,9.999999046325683594e+00,1.000000000000000000e+02
3.450000000000000000e+05,2.800463789753848687e-07,1.200000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.460000000000000000e+05,9.353938630607405713e-12,1.030000019073486328e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.470000000000000000e+05,5.124859954810934148e-13,1.239999866485595703e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.480000000000000000e+05,2.512030965839254563e-38,1.260000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.490000000000000000e+05,6.084411308115988959e-10,1.160000038146972656e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.500000000000000000e+05,2.064777436316944659e-05,1.059999942779541016e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.510000000000000000e+05,6.545712860628327689e-09,1.200000000000000000e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.520000000000000000e+05,7.847442477941513062e-02,1.050000000000000000e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.530000000000000000e+05,4.343354703451041132e-06,1.169999980926513672e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.540000000000000000e+05,8.538958429227250235e-10,1.059999942779541016e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.550000000000000000e+05,5.086236005125680058e-20,9.600000381469726562e+00,7.750000000000000000e+00,1.000000000000000000e+02
3.560000000000000000e+05,1.748958027292246697e-07,1.010000038146972656e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.570000000000000000e+05,1.560141444206237793e-01,1.260000038146972656e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.580000000000000000e+05,3.123821188701081386e-13,1.139999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.590000000000000000e+05,3.572644757809939620e-08,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.600000000000000000e+05,3.814303040083899532e-11,1.100000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.610000000000000000e+05,1.332358606182678881e-16,1.169999980926513672e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.620000000000000000e+05,7.667092329945168760e-13,1.160000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.630000000000000000e+05,3.960795025292895843e-10,1.180000019073486328e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.640000000000000000e+05,3.208496934803406475e-08,1.089999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.650000000000000000e+05,1.639840379357337952e-02,1.089999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.660000000000000000e+05,2.173355462611881173e-12,1.139999961853027344e+01,8.000000000000000000e+00,1.000000000000000000e+02
3.670000000000000000e+05,1.195689185181120549e-26,1.079999923706054688e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.680000000000000000e+05,4.377617192352634135e-12,9.600000381469726562e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.690000000000000000e+05,4.106827128912889169e-25,9.600000381469726562e+00,8.500000000000000000e+00,1.000000000000000000e+02
3.700000000000000000e+05,2.433631607345887460e-07,1.120000076293945312e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.710000000000000000e+05,6.462202395917347741e-15,9.999999046325683594e+00,9.250000000000000000e+00,1.000000000000000000e+02
3.720000000000000000e+05,1.363862094140393710e-17,1.189999961853027344e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.730000000000000000e+05,2.564624673653120857e-14,1.210000038146972656e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.740000000000000000e+05,4.718110702128797129e-08,1.210000038146972656e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.750000000000000000e+05,2.577496616140706465e-07,1.130000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.760000000000000000e+05,8.403956599067896605e-06,1.050000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.770000000000000000e+05,3.790971040725708008e-01,1.219999980926513672e+01,9.000000000000000000e+00,1.000000000000000000e+02
3.780000000000000000e+05,1.382765828041357913e-15,1.130000019073486328e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.790000000000000000e+05,5.645637959241867065e-02,1.189999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.800000000000000000e+05,1.660189354879548773e-06,1.139999961853027344e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.810000000000000000e+05,2.219127104297058395e-09,1.189999961853027344e+01,8.500000000000000000e+00,1.000000000000000000e+02
3.820000000000000000e+05,4.574908896159968208e-09,1.210000038146972656e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.830000000000000000e+05,7.950720804443599640e-22,1.219999980926513672e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.840000000000000000e+05,5.646394129144027829e-06,1.229999923706054688e+01,8.750000000000000000e+00,1.000000000000000000e+02
3.850000000000000000e+05,7.203740551631199196e-06,1.309999942779541016e+01,1.025000000000000000e+01,1.000000000000000000e+02
3.860000000000000000e+05,6.529352702955293353e-08,1.379999923706054688e+01,9.999999046325683594e+00,1.000000000000000000e+02
3.870000000000000000e+05,4.273775555674319548e-09,1.400000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.880000000000000000e+05,4.663297265457609894e-20,1.370000076293945312e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.890000000000000000e+05,2.362001314759254456e-02,1.200000000000000000e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.900000000000000000e+05,1.985105656243657535e-12,1.300000000000000000e+01,8.250000000000000000e+00,1.000000000000000000e+02
3.910000000000000000e+05,8.361791969946352765e-08,1.309999942779541016e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.920000000000000000e+05,2.994773286547968884e-18,1.309999942779541016e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.930000000000000000e+05,5.149086192250251770e-02,1.200000000000000000e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.940000000000000000e+05,2.634646667498685702e-10,1.290000057220458984e+01,9.750000000000000000e+00,1.000000000000000000e+02
3.950000000000000000e+05,9.142055290567441261e-08,1.120000076293945312e+01,9.250000000000000000e+00,1.000000000000000000e+02
3.960000000000000000e+05,8.450337651844108677e-12,1.349999904632568359e+01,9.250000000000000000e+00,1.000000000000000000e+02
3.970000000000000000e+05,6.984596061243575349e-12,1.180000114440917969e+01,9.500000000000000000e+00,1.000000000000000000e+02
3.980000000000000000e+05,9.179034066164604155e-08,1.280000019073486328e+01,9.999999046325683594e+00,1.000000000000000000e+02
3.990000000000000000e+05,6.388024874695585886e-13,1.160000038146972656e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.000000000000000000e+05,1.237140395460301079e-06,1.300000000000000000e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.010000000000000000e+05,4.994292979176861991e-08,1.180000019073486328e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.020000000000000000e+05,6.020590692656924148e-10,1.300000000000000000e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.030000000000000000e+05,2.525720337871462107e-04,1.270000076293945312e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.040000000000000000e+05,9.555549137766465570e-23,1.160000038146972656e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.050000000000000000e+05,8.071576801222220742e-17,1.289999961853027344e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.060000000000000000e+05,1.179728569695726037e-04,1.280000019073486328e+01,1.200000000000000000e+01,1.000000000000000000e+02
4.070000000000000000e+05,8.772582922731104809e-18,1.170000076293945312e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.080000000000000000e+05,1.010111300159266534e-10,1.170000076293945312e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.090000000000000000e+05,1.678267796291668669e-37,1.339999866485595703e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.100000000000000000e+05,7.865772033710527467e-09,1.459999942779541016e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.110000000000000000e+05,4.952734728412566678e-13,1.269999885559082031e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.120000000000000000e+05,2.625085357976786327e-07,1.300000000000000000e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.130000000000000000e+05,1.562511920928955078e-02,1.229999923706054688e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.140000000000000000e+05,1.717609526830088384e-10,1.389999961853027344e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.150000000000000000e+05,2.073178256978280842e-05,1.190000057220458984e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.160000000000000000e+05,1.398970186710357666e-01,1.269999885559082031e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.170000000000000000e+05,5.278176682751039517e-22,1.169999980926513672e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.180000000000000000e+05,8.463504379139156690e-26,1.189999961853027344e+01,1.066666698455810547e+01,1.000000000000000000e+02
4.190000000000000000e+05,2.508248053700867786e-09,1.289999961853027344e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.200000000000000000e+05,1.903039054013788700e-03,1.149999904632568359e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.210000000000000000e+05,2.059401215352482324e-31,1.129999923706054688e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.220000000000000000e+05,7.269193580405897137e-11,1.050000000000000000e+01,9.500000000000000000e+00,1.000000000000000000e+02
4.230000000000000000e+05,9.373733107419850946e-23,1.219999980926513672e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.240000000000000000e+05,1.360566947994357179e-08,1.269999885559082031e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.250000000000000000e+05,1.222812358037117519e-07,1.159999847412109375e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.260000000000000000e+05,3.372375952198756230e-23,1.050000000000000000e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.270000000000000000e+05,3.159068118208097076e-09,1.169999980926513672e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.280000000000000000e+05,1.309281710826226686e-10,1.210000038146972656e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.290000000000000000e+05,1.121567726135253906e+00,1.290000057220458984e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.300000000000000000e+05,2.984550083056092262e-03,1.160000038146972656e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.310000000000000000e+05,2.617719748105630517e-14,1.270000076293945312e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.320000000000000000e+05,3.522219568385899029e-26,1.260000038146972656e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.330000000000000000e+05,2.369989300548667559e-26,1.329999828338623047e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.340000000000000000e+05,7.157955984374830091e-23,1.330000019073486328e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.350000000000000000e+05,1.031557168989518346e-15,1.280000019073486328e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.360000000000000000e+05,8.131119141541820688e-29,1.290000057220458984e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.370000000000000000e+05,2.183488368988037109e+00,1.119999980926513672e+01,9.666666030883789062e+00,1.000000000000000000e+02
4.380000000000000000e+05,2.979986051706960551e-16,1.200000000000000000e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.390000000000000000e+05,1.370015754488529414e-13,1.240000057220458984e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.400000000000000000e+05,2.954982846858911216e-06,1.169999980926513672e+01,9.500000000000000000e+00,1.000000000000000000e+02
4.410000000000000000e+05,5.583996176719665527e-01,1.149999904632568359e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.420000000000000000e+05,2.655806784604775496e-35,1.149999904632568359e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.430000000000000000e+05,1.540025113898515088e-22,1.229999923706054688e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.440000000000000000e+05,7.498875419240190862e-37,1.200000000000000000e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.450000000000000000e+05,1.319253879972058134e-20,1.130000019073486328e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.460000000000000000e+05,3.095516464685088565e-14,1.139999961853027344e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.470000000000000000e+05,2.258712046840427087e-19,1.170000076293945312e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.480000000000000000e+05,3.047316058979116864e-26,1.239999866485595703e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.490000000000000000e+05,3.527777081772893531e-17,1.250000000000000000e+01,1.200000000000000000e+01,1.000000000000000000e+02
4.500000000000000000e+05,1.197884912791117239e-17,1.300000000000000000e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.510000000000000000e+05,5.720469951629638672e-01,1.279999923706054688e+01,1.200000000000000000e+01,1.000000000000000000e+02
4.520000000000000000e+05,5.274280567846290069e-08,1.180000019073486328e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.530000000000000000e+05,4.440164218522113515e-07,1.090000057220458984e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.540000000000000000e+05,1.871252828478860884e-20,1.169999980926513672e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.550000000000000000e+05,1.864937983307108694e-16,1.149999904632568359e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.560000000000000000e+05,4.210423029057894716e-22,1.110000038146972656e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.570000000000000000e+05,1.275058090686798096e-02,1.200000000000000000e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.580000000000000000e+05,6.473742452200079134e-17,1.260000038146972656e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.590000000000000000e+05,4.076298500876873732e-05,1.270000076293945312e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.600000000000000000e+05,9.519700294984695388e-14,1.229999923706054688e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.610000000000000000e+05,4.032799005508422852e-01,1.309999942779541016e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.620000000000000000e+05,1.098624191619990142e-09,1.260000038146972656e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.630000000000000000e+05,1.477915199395398305e-20,1.170000076293945312e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.640000000000000000e+05,9.157944987236987799e-06,1.389999961853027344e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.650000000000000000e+05,3.378477686539912543e-20,1.180000019073486328e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.660000000000000000e+05,4.353232681751251221e-02,1.300000000000000000e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.670000000000000000e+05,6.977530109253393675e-09,1.149999904632568359e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.680000000000000000e+05,4.420227035686462996e-15,1.300000000000000000e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.690000000000000000e+05,5.087461165433828362e-23,1.030000114440917969e+01,1.025000000000000000e+01,1.000000000000000000e+02
4.700000000000000000e+05,1.574301656165049009e-16,1.239999866485595703e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.710000000000000000e+05,1.716739237308502197e-01,1.229999923706054688e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.720000000000000000e+05,2.673469001734929407e-09,1.160000038146972656e+01,9.999999046325683594e+00,1.000000000000000000e+02
4.730000000000000000e+05,1.563119876664131880e-04,1.089999961853027344e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.740000000000000000e+05,1.177876569613545144e-07,1.110000038146972656e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.750000000000000000e+05,2.910180993756505963e-12,1.069999885559082031e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.760000000000000000e+05,4.005098019821801746e-20,1.160000038146972656e+01,1.074999904632568359e+01,1.000000000000000000e+02
4.770000000000000000e+05,2.626901268959045410e-01,1.130000019073486328e+01,1.125000000000000000e+01,1.000000000000000000e+02
4.780000000000000000e+05,5.108799996378365904e-07,1.020000076293945312e+01,9.750000000000000000e+00,1.000000000000000000e+02
4.790000000000000000e+05,1.029431921650836301e-11,1.089999961853027344e+01,9.500000000000000000e+00,1.000000000000000000e+02
4.800000000000000000e+05,1.824741529751761071e-13,1.040000057220458984e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.810000000000000000e+05,1.911141329826587798e-13,1.059999942779541016e+01,1.050000000000000000e+01,1.000000000000000000e+02
4.820000000000000000e+05,4.314776510000228882e-03,1.210000038146972656e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.830000000000000000e+05,4.136867886231620226e-17,1.219999980926513672e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.840000000000000000e+05,1.887242966069901939e-12,1.139999961853027344e+01,1.141666698455810547e+01,1.000000000000000000e+02
4.850000000000000000e+05,5.811290557297801645e-17,1.219999980926513672e+01,1.250000000000000000e+01,1.000000000000000000e+02
4.860000000000000000e+05,1.831877519752164903e-15,1.190000057220458984e+01,1.275000000000000000e+01,1.000000000000000000e+02
4.870000000000000000e+05,4.180536194997586108e-10,1.269999885559082031e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.880000000000000000e+05,1.596034014576444102e-26,1.229999923706054688e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.890000000000000000e+05,1.194981773538852129e-16,1.189999961853027344e+01,1.149999904632568359e+01,1.000000000000000000e+02
4.900000000000000000e+05,8.457091277280781583e-11,1.139999961853027344e+01,1.275000000000000000e+01,1.000000000000000000e+02
4.910000000000000000e+05,4.979033768177032471e-02,1.070000076293945312e+01,1.191666603088378906e+01,1.000000000000000000e+02
4.920000000000000000e+05,4.003787413239479065e-03,1.229999923706054688e+01,1.300000000000000000e+01,1.000000000000000000e+02
4.930000000000000000e+05,2.743973934279480853e-19,1.290000057220458984e+01,1.224999904632568359e+01,1.000000000000000000e+02
4.940000000000000000e+05,3.902952058800139082e-22,1.309999942779541016e+01,1.275000000000000000e+01,1.000000000000000000e+02
4.950000000000000000e+05,2.292581489232725644e-12,1.160000038146972656e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.960000000000000000e+05,2.831288611560012214e-06,1.069999885559082031e+01,1.175000000000000000e+01,1.000000000000000000e+02
4.970000000000000000e+05,5.899914540350437164e-03,1.070000076293945312e+01,1.100000000000000000e+01,1.000000000000000000e+02
4.980000000000000000e+05,1.668995991349220276e-02,1.190000057220458984e+01,1.250000000000000000e+01,1.000000000000000000e+02
4.990000000000000000e+05,3.371917605400085449e-01,1.159999847412109375e+01,1.125000000000000000e+01,1.000000000000000000e+02

